An Isolated Gate Driver for Multi-Active Bridges with Soft Switching

The design of gate drivers is an important topic in power converter topologies that can help reduce switching losses and increase power density. Gate driving techniques that offer zero-voltage switching and/or zero current switching have recently been successfully proposed for different modular multilevel converters such as the cascaded H bridge. Previous papers on other multilevel converters such as the multi-active bridge, however, do not sufficiently assess the topics of gate driver design for this topology. This work presents a novel isolated gate driver architecture tailored to the multi-active bridge topology. Zero voltage switching is then achieved using two multi-winding transformers. The advantages of the proposed topology are not only a reduction of switching losses but also reduced component count. The topology is evaluated on a prototype using experimental results. It was shown using simulation and experiments that the proposed topology has a high efficiency while providing compact power packaging. Especially for converters with many levels, the proposed topology is therefore advantageous compared to existing solutions.

==> Experiment Results/TRC01.CSV <==
[s],CH1[V]
-3.2100E-01,1.000E-03
-3.2090E-01,1.000E-03
-3.2080E-01,1.000E-03
-3.2070E-01,1.000E-03
-3.2060E-01,1.000E-03
-3.2050E-01,1.000E-03
-3.2040E-01,1.000E-03
-3.2030E-01,1.000E-03
-3.2020E-01,1.000E-03
-3.2010E-01,1.000E-03
-3.2000E-01,3.000E-03
-3.1990E-01,3.000E-03
-3.1980E-01,1.000E-03
-3.1970E-01,3.000E-03
-3.1960E-01,1.000E-03
-3.1950E-01,3.000E-03
-3.1940E-01,1.000E-03
-3.1930E-01,1.000E-03
-3.1920E-01,3.000E-03
-3.1910E-01,1.000E-03
-3.1900E-01,3.000E-03
-3.1890E-01,3.000E-03
-3.1880E-01,1.000E-03
-3.1870E-01,1.000E-03
-3.1860E-01,3.000E-03
-3.1850E-01,3.000E-03
-3.1840E-01,1.000E-03
-3.1830E-01,1.000E-03
-3.1820E-01,1.000E-03
-3.1810E-01,1.000E-03
-3.1800E-01,1.000E-03
-3.1790E-01,1.000E-03
-3.1780E-01,3.000E-03
-3.1770E-01,3.000E-03
-3.1760E-01,3.000E-03
-3.1750E-01,1.000E-03
-3.1740E-01,3.000E-03
-3.1730E-01,1.000E-03
-3.1720E-01,1.000E-03
-3.1710E-01,1.000E-03
-3.1700E-01,3.000E-03
-3.1690E-01,1.000E-03
-3.1680E-01,3.000E-03
-3.1670E-01,1.000E-03
-3.1660E-01,1.000E-03
-3.1650E-01,3.000E-03
-3.1640E-01,3.000E-03
-3.1630E-01,1.000E-03
-3.1620E-01,1.000E-03
-3.1610E-01,1.000E-03
-3.1600E-01,3.000E-03
-3.1590E-01,1.000E-03
-3.1580E-01,1.000E-03
-3.1570E-01,1.000E-03
-3.1560E-01,3.000E-03
-3.1550E-01,1.000E-03
-3.1540E-01,3.000E-03
-3.1530E-01,1.000E-03
-3.1520E-01,1.000E-03
-3.1510E-01,3.000E-03
-3.1500E-01,3.000E-03
-3.1490E-01,3.000E-03
-3.1480E-01,3.000E-03
-3.1470E-01,3.000E-03
-3.1460E-01,3.000E-03
-3.1450E-01,1.000E-03
-3.1440E-01,3.000E-03
-3.1430E-01,1.000E-03
-3.1420E-01,3.000E-03
-3.1410E-01,1.000E-03
-3.1400E-01,1.000E-03
-3.1390E-01,1.000E-03
-3.1380E-01,3.000E-03
-3.1370E-01,1.000E-03
-3.1360E-01,3.000E-03
-3.1350E-01,1.000E-03
-3.1340E-01,1.000E-03
-3.1330E-01,1.000E-03
-3.1320E-01,1.000E-03
-3.1310E-01,1.000E-03
-3.1300E-01,3.000E-03
-3.1290E-01,1.000E-03
-3.1280E-01,3.000E-03
-3.1270E-01,1.000E-03
-3.1260E-01,1.000E-03
-3.1250E-01,1.000E-03
-3.1240E-01,1.000E-03
-3.1230E-01,3.000E-03
-3.1220E-01,1.000E-03
-3.1210E-01,3.000E-03
-3.1200E-01,1.000E-03
-3.1190E-01,1.000E-03
-3.1180E-01,3.000E-03
-3.1170E-01,1.000E-03
-3.1160E-01,1.000E-03
-3.1150E-01,1.000E-03
-3.1140E-01,1.000E-03
-3.1130E-01,1.000E-03
-3.1120E-01,1.000E-03
-3.1110E-01,3.000E-03
-3.1100E-01,1.000E-03
-3.1090E-01,1.000E-03
-3.1080E-01,1.000E-03
-3.1070E-01,3.000E-03
-3.1060E-01,1.000E-03
-3.1050E-01,1.000E-03
-3.1040E-01,1.000E-03
-3.1030E-01,1.000E-03
-3.1020E-01,3.000E-03
-3.1010E-01,3.000E-03
-3.1000E-01,3.000E-03
-3.0990E-01,1.000E-03
-3.0980E-01,1.000E-03
-3.0970E-01,1.000E-03
-3.0959E-01,1.000E-03
-3.0949E-01,1.000E-03
-3.0939E-01,3.000E-03
-3.0929E-01,1.000E-03
-3.0919E-01,1.000E-03
-3.0909E-01,1.000E-03
-3.0899E-01,3.000E-03
-3.0889E-01,1.000E-03
-3.0879E-01,1.000E-03
-3.0869E-01,1.000E-03
-3.0859E-01,1.000E-03
-3.0849E-01,1.000E-03
-3.0839E-01,3.000E-03
-3.0829E-01,1.000E-03
-3.0819E-01,3.000E-03
-3.0809E-01,3.000E-03
-3.0799E-01,3.000E-03
-3.0789E-01,1.000E-03
-3.0779E-01,3.000E-03
-3.0769E-01,3.000E-03
-3.0759E-01,3.000E-03
-3.0749E-01,1.000E-03
-3.0739E-01,3.000E-03
-3.0729E-01,1.000E-03
-3.0719E-01,1.000E-03
-3.0709E-01,3.000E-03
-3.0699E-01,1.000E-03
-3.0689E-01,1.000E-03
-3.0679E-01,3.000E-03
-3.0669E-01,1.000E-03
-3.0659E-01,3.000E-03
-3.0649E-01,1.000E-03
-3.0639E-01,1.000E-03
-3.0629E-01,1.000E-03
-3.0619E-01,1.000E-03
-3.0609E-01,1.000E-03
-3.0599E-01,1.000E-03
-3.0589E-01,3.000E-03
-3.0579E-01,1.000E-03
-3.0569E-01,1.000E-03
-3.0559E-01,1.000E-03
-3.0549E-01,1.000E-03
-3.0539E-01,1.000E-03
-3.0529E-01,1.000E-03
-3.0519E-01,1.000E-03
-3.0509E-01,3.000E-03
-3.0499E-01,1.000E-03
-3.0489E-01,1.000E-03
-3.0479E-01,1.000E-03
-3.0469E-01,1.000E-03
-3.0459E-01,3.000E-03
-3.0449E-01,1.000E-03
-3.0439E-01,1.000E-03
-3.0429E-01,1.000E-03
-3.0419E-01,1.000E-03
-3.0409E-01,1.000E-03
-3.0399E-01,1.000E-03
-3.0389E-01,3.000E-03
-3.0379E-01,1.000E-03
-3.0369E-01,1.000E-03
-3.0359E-01,3.000E-03
-3.0349E-01,1.000E-03
-3.0339E-01,1.000E-03
-3.0329E-01,1.000E-03
-3.0319E-01,1.000E-03
-3.0309E-01,1.000E-03
-3.0299E-01,1.000E-03
-3.0289E-01,3.000E-03
-3.0279E-01,1.000E-03
-3.0269E-01,1.000E-03
-3.0259E-01,1.000E-03
-3.0249E-01,1.000E-03
-3.0239E-01,1.000E-03
-3.0229E-01,1.000E-03
-3.0219E-01,1.000E-03
-3.0209E-01,1.000E-03
-3.0199E-01,1.000E-03
-3.0189E-01,1.000E-03
-3.0179E-01,1.000E-03
-3.0169E-01,3.000E-03
-3.0159E-01,3.000E-03
-3.0149E-01,3.000E-03
-3.0139E-01,3.000E-03
-3.0129E-01,1.000E-03
-3.0119E-01,3.000E-03
-3.0109E-01,3.000E-03
-3.0099E-01,1.000E-03
-3.0089E-01,1.000E-03
-3.0079E-01,1.000E-03
-3.0069E-01,1.000E-03
-3.0059E-01,1.000E-03
-3.0049E-01,3.000E-03
-3.0039E-01,3.000E-03
-3.0029E-01,1.000E-03
-3.0019E-01,1.000E-03
-3.0009E-01,3.000E-03
-2.9999E-01,1.000E-03
-2.9989E-01,1.000E-03
-2.9979E-01,1.000E-03
-2.9969E-01,3.000E-03
-2.9959E-01,3.000E-03
-2.9949E-01,1.000E-03
-2.9939E-01,1.000E-03
-2.9929E-01,3.000E-03
-2.9919E-01,1.000E-03
-2.9909E-01,3.000E-03
-2.9899E-01,1.000E-03
-2.9889E-01,3.000E-03
-2.9879E-01,3.000E-03
-2.9869E-01,1.000E-03
-2.9859E-01,3.000E-03
-2.9849E-01,1.000E-03
-2.9839E-01,3.000E-03
-2.9829E-01,3.000E-03
-2.9819E-01,1.000E-03
-2.9809E-01,1.000E-03
-2.9799E-01,1.000E-03
-2.9789E-01,1.000E-03
-2.9779E-01,1.000E-03
-2.9769E-01,1.000E-03
-2.9759E-01,1.000E-03
-2.9749E-01,3.000E-03
-2.9739E-01,1.000E-03
-2.9729E-01,1.000E-03
-2.9719E-01,1.000E-03
-2.9709E-01,1.000E-03
-2.9699E-01,1.000E-03
-2.9689E-01,3.000E-03
-2.9679E-01,1.000E-03
-2.9669E-01,3.000E-03
-2.9659E-01,1.000E-03
-2.9649E-01,1.000E-03
-2.9639E-01,1.000E-03
-2.9629E-01,1.000E-03
-2.9619E-01,3.000E-03
-2.9609E-01,1.000E-03
-2.9599E-01,3.000E-03
-2.9589E-01,1.000E-03
-2.9579E-01,1.000E-03
-2.9569E-01,1.000E-03
-2.9559E-01,3.000E-03
-2.9549E-01,1.000E-03
-2.9539E-01,3.000E-03
-2.9529E-01,1.000E-03
-2.9519E-01,1.000E-03
-2.9509E-01,1.000E-03
-2.9499E-01,1.000E-03
-2.9489E-01,3.000E-03
-2.9479E-01,1.000E-03
-2.9469E-01,1.000E-03
-2.9459E-01,1.000E-03
-2.9449E-01,3.000E-03
-2.9439E-01,1.000E-03
-2.9429E-01,1.000E-03
-2.9419E-01,1.000E-03
-2.9409E-01,1.000E-03
-2.9399E-01,1.000E-03
-2.9389E-01,1.000E-03
-2.9379E-01,1.000E-03
-2.9369E-01,1.000E-03
-2.9359E-01,1.000E-03
-2.9349E-01,1.000E-03
-2.9339E-01,1.000E-03
-2.9329E-01,1.000E-03
-2.9319E-01,3.000E-03
-2.9309E-01,3.000E-03
-2.9299E-01,1.000E-03
-2.9289E-01,1.000E-03
-2.9279E-01,3.000E-03
-2.9269E-01,3.000E-03
-2.9259E-01,1.000E-03
-2.9249E-01,3.000E-03
-2.9239E-01,3.000E-03
-2.9229E-01,1.000E-03
-2.9219E-01,1.000E-03
-2.9209E-01,1.000E-03
-2.9199E-01,1.000E-03
-2.9189E-01,1.000E-03
-2.9179E-01,1.000E-03
-2.9169E-01,3.000E-03
-2.9159E-01,1.000E-03
-2.9149E-01,1.000E-03
-2.9139E-01,1.000E-03
-2.9129E-01,3.000E-03
-2.9119E-01,1.000E-03
-2.9109E-01,1.000E-03
-2.9099E-01,1.000E-03
-2.9089E-01,1.000E-03
-2.9079E-01,1.000E-03
-2.9069E-01,1.000E-03
-2.9059E-01,1.000E-03
-2.9049E-01,1.000E-03
-2.9039E-01,1.000E-03
-2.9029E-01,1.000E-03
-2.9019E-01,1.000E-03
-2.9009E-01,1.000E-03
-2.8999E-01,1.000E-03
-2.8989E-01,1.000E-03
-2.8979E-01,1.000E-03
-2.8969E-01,3.000E-03
-2.8958E-01,1.000E-03
-2.8948E-01,3.000E-03
-2.8938E-01,1.000E-03
-2.8928E-01,1.000E-03
-2.8918E-01,1.000E-03
-2.8908E-01,1.000E-03
-2.8898E-01,1.000E-03
-2.8888E-01,3.000E-03
-2.8878E-01,1.000E-03
-2.8868E-01,3.000E-03
-2.8858E-01,1.000E-03
-2.8848E-01,1.000E-03
-2.8838E-01,1.000E-03
-2.8828E-01,1.000E-03
-2.8818E-01,1.000E-03
-2.8808E-01,1.000E-03
-2.8798E-01,1.000E-03
-2.8788E-01,3.000E-03
-2.8778E-01,3.000E-03
-2.8768E-01,1.000E-03
-2.8758E-01,1.000E-03
-2.8748E-01,1.000E-03
-2.8738E-01,1.000E-03
-2.8728E-01,1.000E-03
-2.8718E-01,1.000E-03
-2.8708E-01,1.000E-03
-2.8698E-01,3.000E-03
-2.8688E-01,1.000E-03
-2.8678E-01,3.000E-03
-2.8668E-01,1.000E-03
-2.8658E-01,3.000E-03
-2.8648E-01,1.000E-03
-2.8638E-01,1.000E-03
-2.8628E-01,3.000E-03
-2.8618E-01,3.000E-03
-2.8608E-01,1.000E-03
-2.8598E-01,1.000E-03
-2.8588E-01,1.000E-03
-2.8578E-01,1.000E-03
-2.8568E-01,1.000E-03
-2.8558E-01,3.000E-03
-2.8548E-01,3.000E-03
-2.8538E-01,3.000E-03
-2.8528E-01,1.000E-03
-2.8518E-01,1.000E-03
-2.8508E-01,3.000E-03
-2.8498E-01,1.000E-03
-2.8488E-01,1.000E-03
-2.8478E-01,1.000E-03
-2.8468E-01,3.000E-03
-2.8458E-01,1.000E-03
-2.8448E-01,1.000E-03
-2.8438E-01,1.000E-03
-2.8428E-01,1.000E-03
-2.8418E-01,1.000E-03
-2.8408E-01,1.000E-03
-2.8398E-01,1.000E-03
-2.8388E-01,1.000E-03
-2.8378E-01,1.000E-03
-2.8368E-01,1.000E-03


==> Experiment Results/TRC02.CSV <==
[s],QMA[V]
-6.0000E-06,-1.04000E+00
-5.9980E-06,-1.06008E+00
-5.9960E-06,-1.04000E+00
-5.9940E-06,-1.06008E+00
-5.9920E-06,-1.04000E+00
-5.9900E-06,-1.04000E+00
-5.9880E-06,-1.04000E+00
-5.9860E-06,-1.04000E+00
-5.9840E-06,-1.04000E+00
-5.9820E-06,-1.06008E+00
-5.9800E-06,-1.04000E+00
-5.9780E-06,-1.04000E+00
-5.9760E-06,-1.04000E+00
-5.9740E-06,-1.04000E+00
-5.9720E-06,-1.04000E+00
-5.9700E-06,-1.06008E+00
-5.9680E-06,-1.04000E+00
-5.9660E-06,-1.04000E+00
-5.9640E-06,-1.08000E+00
-5.9620E-06,-1.04000E+00
-5.9600E-06,-1.06008E+00
-5.9580E-06,-1.06008E+00
-5.9560E-06,-1.04000E+00
-5.9540E-06,-1.04000E+00
-5.9520E-06,-1.04000E+00
-5.9500E-06,-1.06008E+00
-5.9480E-06,-1.04000E+00
-5.9460E-06,-1.04000E+00
-5.9440E-06,-1.06008E+00
-5.9420E-06,-1.04000E+00
-5.9400E-06,-1.04000E+00
-5.9380E-06,-1.06008E+00
-5.9360E-06,-1.04000E+00
-5.9340E-06,-1.04000E+00
-5.9320E-06,-1.04000E+00
-5.9300E-06,-1.04000E+00
-5.9280E-06,-1.04000E+00
-5.9260E-06,-1.04000E+00
-5.9240E-06,-1.04000E+00
-5.9220E-06,-1.06008E+00
-5.9200E-06,-1.04000E+00
-5.9180E-06,-1.08000E+00
-5.9160E-06,-1.06008E+00
-5.9140E-06,-1.04000E+00
-5.9120E-06,-1.06008E+00
-5.9100E-06,-1.08000E+00
-5.9080E-06,-1.06008E+00
-5.9060E-06,-1.04000E+00
-5.9040E-06,-1.04000E+00
-5.9020E-06,-1.04000E+00
-5.9000E-06,-1.06008E+00
-5.8980E-06,-1.08000E+00
-5.8960E-06,-1.06008E+00
-5.8940E-06,-1.04000E+00
-5.8920E-06,-1.04000E+00
-5.8900E-06,-1.04000E+00
-5.8880E-06,-1.06008E+00
-5.8860E-06,-1.04000E+00
-5.8840E-06,-1.06008E+00
-5.8820E-06,-1.04000E+00
-5.8800E-06,-1.04000E+00
-5.8780E-06,-1.04000E+00
-5.8760E-06,-1.08000E+00
-5.8740E-06,-1.06008E+00
-5.8720E-06,-1.06008E+00
-5.8700E-06,-1.04000E+00
-5.8680E-06,-1.04000E+00
-5.8660E-06,-1.06008E+00
-5.8640E-06,-1.06008E+00
-5.8620E-06,-1.06008E+00
-5.8600E-06,-1.06008E+00
-5.8580E-06,-1.06008E+00
-5.8560E-06,-1.06008E+00
-5.8540E-06,-1.04000E+00
-5.8520E-06,-1.06008E+00
-5.8500E-06,-1.06008E+00
-5.8480E-06,-1.06008E+00
-5.8460E-06,-1.04000E+00
-5.8440E-06,-1.04000E+00
-5.8420E-06,-1.04000E+00
-5.8400E-06,-1.04000E+00
-5.8380E-06,-1.06008E+00
-5.8360E-06,-1.06008E+00
-5.8340E-06,-1.06008E+00
-5.8320E-06,-1.04000E+00
-5.8300E-06,-1.04000E+00
-5.8280E-06,-1.06008E+00
-5.8260E-06,-1.06008E+00
-5.8240E-06,-1.06008E+00
-5.8220E-06,-1.06008E+00
-5.8200E-06,-1.08000E+00
-5.8180E-06,-1.08000E+00
-5.8160E-06,-1.06008E+00
-5.8140E-06,-1.04000E+00
-5.8120E-06,-1.06008E+00
-5.8100E-06,-1.04000E+00
-5.8080E-06,-1.06008E+00
-5.8060E-06,-1.06008E+00
-5.8040E-06,-1.06008E+00
-5.8020E-06,-1.04000E+00
-5.8000E-06,-1.06008E+00
-5.7980E-06,-1.06008E+00
-5.7960E-06,-1.04000E+00
-5.7940E-06,-1.06008E+00
-5.7920E-06,-1.04000E+00
-5.7900E-06,-1.06008E+00
-5.7880E-06,-1.06008E+00
-5.7860E-06,-1.06008E+00
-5.7840E-06,-1.06008E+00
-5.7820E-06,-1.04000E+00
-5.7800E-06,-1.06008E+00
-5.7780E-06,-1.06008E+00
-5.7760E-06,-1.04000E+00
-5.7740E-06,-1.04000E+00
-5.7720E-06,-1.04000E+00
-5.7700E-06,-1.06008E+00
-5.7680E-06,-1.06008E+00
-5.7660E-06,-1.06008E+00
-5.7640E-06,-1.06008E+00
-5.7620E-06,-1.04000E+00
-5.7600E-06,-1.04000E+00
-5.7580E-06,-1.04000E+00
-5.7560E-06,-1.06008E+00
-5.7540E-06,-1.04000E+00
-5.7520E-06,-1.04000E+00
-5.7500E-06,-1.04000E+00
-5.7480E-06,-1.04000E+00
-5.7460E-06,-1.06008E+00
-5.7440E-06,-1.04000E+00
-5.7420E-06,-1.04000E+00
-5.7400E-06,-1.04000E+00
-5.7380E-06,-1.06008E+00
-5.7360E-06,-1.06008E+00
-5.7340E-06,-1.04000E+00
-5.7320E-06,-1.06008E+00
-5.7300E-06,-1.08000E+00
-5.7280E-06,-1.04000E+00
-5.7260E-06,-1.04000E+00
-5.7240E-06,-1.04000E+00
-5.7220E-06,-1.04000E+00
-5.7200E-06,-1.04000E+00
-5.7180E-06,-1.04000E+00
-5.7160E-06,-1.02008E+00
-5.7140E-06,-1.06008E+00
-5.7120E-06,-1.04000E+00
-5.7100E-06,-1.04000E+00
-5.7080E-06,-1.04000E+00
-5.7060E-06,-1.06008E+00
-5.7040E-06,-1.06008E+00
-5.7020E-06,-1.06008E+00
-5.7000E-06,-1.04000E+00
-5.6980E-06,-1.04000E+00
-5.6960E-06,-1.04000E+00
-5.6940E-06,-1.08000E+00
-5.6920E-06,-1.06008E+00
-5.6900E-06,-1.04000E+00
-5.6880E-06,-1.04000E+00
-5.6860E-06,-1.04000E+00
-5.6840E-06,-1.04000E+00
-5.6820E-06,-1.04000E+00
-5.6800E-06,-1.04000E+00
-5.6780E-06,-1.04000E+00
-5.6760E-06,-1.04000E+00
-5.6740E-06,-1.06008E+00
-5.6720E-06,-1.04000E+00
-5.6700E-06,-1.06008E+00
-5.6680E-06,-1.04000E+00
-5.6660E-06,-1.04000E+00
-5.6640E-06,-1.04000E+00
-5.6620E-06,-1.04000E+00
-5.6600E-06,-1.04000E+00
-5.6580E-06,-1.06008E+00
-5.6560E-06,-1.06008E+00
-5.6540E-06,-1.04000E+00
-5.6520E-06,-1.04000E+00
-5.6500E-06,-1.04000E+00
-5.6480E-06,-1.06008E+00
-5.6460E-06,-1.04000E+00
-5.6440E-06,-1.04000E+00
-5.6420E-06,-1.06008E+00
-5.6400E-06,-1.04000E+00
-5.6380E-06,-1.06008E+00
-5.6360E-06,-1.04000E+00
-5.6340E-06,-1.06008E+00
-5.6320E-06,-1.06008E+00
-5.6300E-06,-1.04000E+00
-5.6280E-06,-1.06008E+00
-5.6260E-06,-1.06008E+00
-5.6240E-06,-1.08000E+00
-5.6220E-06,-1.04000E+00
-5.6200E-06,-1.04000E+00
-5.6180E-06,-1.06008E+00
-5.6160E-06,-1.06008E+00
-5.6140E-06,-1.06008E+00
-5.6120E-06,-1.04000E+00
-5.6100E-06,-1.04000E+00
-5.6080E-06,-1.06008E+00
-5.6060E-06,-1.06008E+00
-5.6040E-06,-1.04000E+00
-5.6020E-06,-1.06008E+00
-5.6000E-06,-1.06008E+00
-5.5980E-06,-1.06008E+00
-5.5960E-06,-1.04000E+00
-5.5940E-06,-1.06008E+00
-5.5920E-06,-1.06008E+00
-5.5900E-06,-1.06008E+00
-5.5880E-06,-1.06008E+00
-5.5860E-06,-1.06008E+00
-5.5840E-06,-1.06008E+00
-5.5820E-06,-1.06008E+00
-5.5800E-06,-1.06008E+00
-5.5780E-06,-1.06008E+00
-5.5760E-06,-1.06008E+00
-5.5740E-06,-1.06008E+00
-5.5720E-06,-1.04000E+00
-5.5700E-06,-1.04000E+00
-5.5680E-06,-1.06008E+00
-5.5660E-06,-1.04000E+00
-5.5640E-06,-1.04000E+00
-5.5620E-06,-1.06008E+00
-5.5600E-06,-1.06008E+00
-5.5580E-06,-1.04000E+00
-5.5560E-06,-1.04000E+00
-5.5540E-06,-1.06008E+00
-5.5520E-06,-1.06008E+00
-5.5500E-06,-1.02008E+00
-5.5480E-06,-1.06008E+00
-5.5460E-06,-1.08000E+00
-5.5440E-06,-1.08000E+00
-5.5420E-06,-1.06008E+00
-5.5400E-06,-1.04000E+00
-5.5380E-06,-1.06008E+00
-5.5360E-06,-1.04000E+00
-5.5340E-06,-1.06008E+00
-5.5320E-06,-1.06008E+00
-5.5300E-06,-1.08000E+00
-5.5280E-06,-1.06008E+00
-5.5260E-06,-1.06008E+00
-5.5240E-06,-1.04000E+00
-5.5220E-06,-1.06008E+00
-5.5200E-06,-1.06008E+00
-5.5180E-06,-1.06008E+00
-5.5160E-06,-1.06008E+00
-5.5140E-06,-1.04000E+00
-5.5120E-06,-1.04000E+00
-5.5100E-06,-1.06008E+00
-5.5080E-06,-1.06008E+00
-5.5060E-06,-1.06008E+00
-5.5040E-06,-1.06008E+00
-5.5020E-06,-1.04000E+00
-5.5000E-06,-1.04000E+00
-5.4980E-06,-1.06008E+00
-5.4960E-06,-1.04000E+00
-5.4940E-06,-1.06008E+00
-5.4920E-06,-1.04000E+00
-5.4900E-06,-1.06008E+00
-5.4880E-06,-1.06008E+00
-5.4860E-06,-1.06008E+00
-5.4840E-06,-1.06008E+00
-5.4820E-06,-1.06008E+00
-5.4800E-06,-1.06008E+00
-5.4780E-06,-1.04000E+00
-5.4760E-06,-1.04000E+00
-5.4740E-06,-1.04000E+00
-5.4720E-06,-1.04000E+00
-5.4700E-06,-1.06008E+00
-5.4680E-06,-1.06008E+00
-5.4660E-06,-1.04000E+00
-5.4640E-06,-1.06008E+00
-5.4620E-06,-1.04000E+00
-5.4600E-06,-1.06008E+00
-5.4580E-06,-1.06008E+00
-5.4560E-06,-1.06008E+00
-5.4540E-06,-1.06008E+00
-5.4520E-06,-1.06008E+00
-5.4500E-06,-1.06008E+00
-5.4480E-06,-1.06008E+00
-5.4460E-06,-1.06008E+00
-5.4440E-06,-1.06008E+00
-5.4420E-06,-1.08000E+00
-5.4400E-06,-1.06008E+00
-5.4380E-06,-1.06008E+00
-5.4360E-06,-1.04000E+00
-5.4340E-06,-1.06008E+00
-5.4320E-06,-1.04000E+00
-5.4300E-06,-1.04000E+00
-5.4280E-06,-1.06008E+00
-5.4260E-06,-1.06008E+00
-5.4240E-06,-1.04000E+00
-5.4220E-06,-1.04000E+00
-5.4200E-06,-1.06008E+00
-5.4180E-06,-1.06008E+00
-5.4160E-06,-1.04000E+00
-5.4140E-06,-1.04000E+00
-5.4120E-06,-1.06008E+00
-5.4100E-06,-1.04000E+00
-5.4080E-06,-1.04000E+00
-5.4060E-06,-1.04000E+00
-5.4040E-06,-1.04000E+00
-5.4020E-06,-1.06008E+00
-5.4000E-06,-1.06008E+00
-5.3980E-06,-1.04000E+00
-5.3960E-06,-1.06008E+00
-5.3940E-06,-1.04000E+00
-5.3920E-06,-1.06008E+00
-5.3900E-06,-1.04000E+00
-5.3880E-06,-1.04000E+00
-5.3860E-06,-1.06008E+00
-5.3840E-06,-1.04000E+00
-5.3820E-06,-1.06008E+00
-5.3800E-06,-1.04000E+00
-5.3780E-06,-1.06008E+00
-5.3760E-06,-1.06008E+00
-5.3740E-06,-1.06008E+00
-5.3720E-06,-1.08000E+00
-5.3700E-06,-1.04000E+00
-5.3680E-06,-1.04000E+00
-5.3660E-06,-1.06008E+00
-5.3640E-06,-1.06008E+00
-5.3620E-06,-1.06008E+00
-5.3600E-06,-1.04000E+00
-5.3580E-06,-1.06008E+00
-5.3560E-06,-1.06008E+00
-5.3540E-06,-1.04000E+00
-5.3520E-06,-1.04000E+00
-5.3500E-06,-1.04000E+00
-5.3480E-06,-1.08000E+00
-5.3460E-06,-1.06008E+00
-5.3440E-06,-1.04000E+00
-5.3420E-06,-1.04000E+00
-5.3400E-06,-1.04000E+00
-5.3380E-06,-1.06008E+00
-5.3360E-06,-1.06008E+00
-5.3340E-06,-1.02008E+00
-5.3320E-06,-1.04000E+00
-5.3300E-06,-1.04000E+00
-5.3280E-06,-1.06008E+00
-5.3260E-06,-1.06008E+00
-5.3240E-06,-1.06008E+00
-5.3220E-06,-1.06008E+00
-5.3200E-06,-1.06008E+00
-5.3180E-06,-1.04000E+00
-5.3160E-06,-1.06008E+00
-5.3140E-06,-1.06008E+00
-5.3120E-06,-1.06008E+00
-5.3100E-06,-1.06008E+00
-5.3080E-06,-1.06008E+00
-5.3060E-06,-1.06008E+00
-5.3040E-06,-1.06008E+00
-5.3020E-06,-1.06008E+00
-5.3000E-06,-1.06008E+00
-5.2980E-06,-1.06008E+00
-5.2960E-06,-1.06008E+00
-5.2940E-06,-1.06008E+00
-5.2920E-06,-1.04000E+00
-5.2900E-06,-1.04000E+00
-5.2880E-06,-1.04000E+00
-5.2860E-06,-1.06008E+00
-5.2840E-06,-1.06008E+00
-5.2820E-06,-1.06008E+00
-5.2800E-06,-1.04000E+00
-5.2780E-06,-1.06008E+00
-5.2760E-06,-1.04000E+00
-5.2740E-06,-1.06008E+00
-5.2720E-06,-1.06008E+00
-5.2700E-06,-1.06008E+00
-5.2680E-06,-1.04000E+00
-5.2660E-06,-1.04000E+00
-5.2640E-06,-1.04000E+00
-5.2620E-06,-1.04000E+00
-5.2600E-06,-1.06008E+00
-5.2580E-06,-1.04000E+00
-5.2560E-06,-1.06008E+00
-5.2540E-06,-1.06008E+00
-5.2520E-06,-1.06008E+00
-5.2500E-06,-1.06008E+00
-5.2480E-06,-1.06008E+00
-5.2460E-06,-1.04000E+00
-5.2440E-06,-1.04000E+00
-5.2420E-06,-1.04000E+00
-5.2400E-06,-1.04000E+00
-5.2380E-06,-1.04000E+00
-5.2360E-06,-1.04000E+00
-5.2340E-06,-1.04000E+00
-5.2320E-06,-1.06008E+00
-5.2300E-06,-1.04000E+00
-5.2280E-06,-1.06008E+00
-5.2260E-06,-1.04000E+00
-5.2240E-06,-1.04000E+00
-5.2220E-06,-1.04000E+00
-5.2200E-06,-1.06008E+00
-5.2180E-06,-1.04000E+00
-5.2160E-06,-1.06008E+00
-5.2140E-06,-1.02008E+00
-5.2120E-06,-8.80000E-01
-5.2100E-06,-8.00000E-01
-5.2080E-06,-6.80000E-01
-5.2060E-06,-5.20000E-01
-5.2040E-06,-3.40078E-01
-5.2020E-06,-2.20078E-01
-5.2000E-06,-1.40078E-01
-5.1980E-06,-1.40078E-01
-5.1960E-06,-1.80078E-01
-5.1940E-06,-2.60078E-01
-5.1920E-06,-3.40078E-01
-5.1900E-06,-4.40000E-01
-5.1880E-06,-4.60078E-01
-5.1860E-06,-4.60078E-01
-5.1840E-06,-4.20078E-01
-5.1820E-06,-3.80078E-01
-5.1800E-06,-3.00078E-01
-5.1780E-06,-2.80000E-01
-5.1760E-06,-2.80000E-01
-5.1740E-06,-2.60078E-01
-5.1720E-06,-3.20000E-01
-5.1700E-06,-3.60000E-01
-5.1680E-06,-3.60000E-01
-5.1660E-06,-3.80078E-01
-5.1640E-06,-3.80078E-01
-5.1620E-06,-3.80078E-01
-5.1600E-06,-3.60000E-01
-5.1580E-06,-3.60000E-01
-5.1560E-06,-3.20000E-01
-5.1540E-06,-3.20000E-01
-5.1520E-06,-3.20000E-01
-5.1500E-06,-3.20000E-01
-5.1480E-06,-3.40078E-01
-5.1460E-06,-3.60000E-01
-5.1440E-06,-3.60000E-01
-5.1420E-06,-3.60000E-01
-5.1400E-06,-3.60000E-01
-5.1380E-06,-3.60000E-01
-5.1360E-06,-3.60000E-01
-5.1340E-06,-3.40078E-01
-5.1320E-06,-3.40078E-01
-5.1300E-06,-3.40078E-01
-5.1280E-06,-3.20000E-01
-5.1260E-06,-3.40078E-01
-5.1240E-06,-3.60000E-01
-5.1220E-06,-3.40078E-01
-5.1200E-06,-3.60000E-01
-5.1180E-06,-3.40078E-01
-5.1160E-06,-3.60000E-01
-5.1140E-06,-3.60000E-01
-5.1120E-06,-3.40078E-01
-5.1100E-06,-3.40078E-01
-5.1080E-06,-3.40078E-01
-5.1060E-06,-3.40078E-01
-5.1040E-06,-3.40078E-01
-5.1020E-06,-3.40078E-01
-5.1000E-06,-3.40078E-01
-5.0980E-06,-3.40078E-01
-5.0960E-06,-3.40078E-01
-5.0940E-06,-3.40078E-01
-5.0920E-06,-3.40078E-01
-5.0900E-06,-3.40078E-01
-5.0880E-06,-3.40078E-01
-5.0860E-06,-3.40078E-01
-5.0840E-06,-3.40078E-01
-5.0820E-06,-3.40078E-01
-5.0800E-06,-3.40078E-01
-5.0780E-06,-3.40078E-01
-5.0760E-06,-3.40078E-01
-5.0740E-06,-3.40078E-01
-5.0720E-06,-3.40078E-01
-5.0700E-06,-3.40078E-01
-5.0680E-06,-3.60000E-01
-5.0660E-06,-3.40078E-01
-5.0640E-06,-3.40078E-01
-5.0620E-06,-3.40078E-01
-5.0600E-06,-3.40078E-01
-5.0580E-06,-3.60000E-01
-5.0560E-06,-3.40078E-01
-5.0540E-06,-3.60000E-01
-5.0520E-06,-3.40078E-01
-5.0500E-06,-3.40078E-01
-5.0480E-06,-3.40078E-01
-5.0460E-06,-3.60000E-01
-5.0440E-06,-3.40078E-01
-5.0420E-06,-3.60000E-01
-5.0400E-06,-3.40078E-01
-5.0380E-06,-3.40078E-01
-5.0360E-06,-3.40078E-01
-5.0340E-06,-3.40078E-01
-5.0320E-06,-3.40078E-01
-5.0300E-06,-3.40078E-01
-5.0280E-06,-3.40078E-01
-5.0260E-06,-3.40078E-01
-5.0240E-06,-3.40078E-01
-5.0220E-06,-3.60000E-01
-5.0200E-06,-3.60000E-01
-5.0180E-06,-3.60000E-01
-5.0160E-06,-3.60000E-01
-5.0140E-06,-3.60000E-01
-5.0120E-06,-3.40078E-01
-5.0100E-06,-3.40078E-01
-5.0080E-06,-3.60000E-01
-5.0060E-06,-3.40078E-01
-5.0040E-06,-3.40078E-01
-5.0020E-06,-3.40078E-01
-5.0000E-06,-3.40078E-01
-4.9980E-06,-3.60000E-01
-4.9960E-06,-3.40078E-01
-4.9940E-06,-3.40078E-01
-4.9920E-06,-3.60000E-01
-4.9900E-06,-3.60000E-01
-4.9880E-06,-3.40078E-01
-4.9860E-06,-3.60000E-01
-4.9840E-06,-3.60000E-01
-4.9820E-06,-3.40078E-01
-4.9800E-06,-3.40078E-01
-4.9780E-06,-3.40078E-01
-4.9760E-06,-3.40078E-01
-4.9740E-06,-3.40078E-01
-4.9720E-06,-3.40078E-01
-4.9700E-06,-3.60000E-01
-4.9680E-06,-3.60000E-01
-4.9660E-06,-3.40078E-01
-4.9640E-06,-3.40078E-01
-4.9620E-06,-3.60000E-01
-4.9600E-06,-3.40078E-01
-4.9580E-06,-3.40078E-01
-4.9560E-06,-3.60000E-01
-4.9540E-06,-3.60000E-01
-4.9520E-06,-3.40078E-01
-4.9500E-06,-3.60000E-01
-4.9480E-06,-3.60000E-01
-4.9460E-06,-3.60000E-01
-4.9440E-06,-3.60000E-01
-4.9420E-06,-3.60000E-01
-4.9400E-06,-3.60000E-01
-4.9380E-06,-3.60000E-01
-4.9360E-06,-3.60000E-01
-4.9340E-06,-3.60000E-01
-4.9320E-06,-3.40078E-01
-4.9300E-06,-3.60000E-01
-4.9280E-06,-3.60000E-01
-4.9260E-06,-3.60000E-01
-4.9240E-06,-3.40078E-01
-4.9220E-06,-3.60000E-01
-4.9200E-06,-3.60000E-01
-4.9180E-06,-3.60000E-01
-4.9160E-06,-3.60000E-01
-4.9140E-06,-3.60000E-01
-4.9120E-06,-3.40078E-01
-4.9100E-06,-3.60000E-01
-4.9080E-06,-3.60000E-01
-4.9060E-06,-3.60000E-01
-4.9040E-06,-3.60000E-01
-4.9020E-06,-3.40078E-01
-4.9000E-06,-3.60000E-01
-4.8980E-06,-3.40078E-01
-4.8960E-06,-3.40078E-01
-4.8940E-06,-3.60000E-01
-4.8920E-06,-3.60000E-01
-4.8900E-06,-3.60000E-01
-4.8880E-06,-3.60000E-01
-4.8860E-06,-3.60000E-01
-4.8840E-06,-3.60000E-01
-4.8820E-06,-3.60000E-01
-4.8800E-06,-3.60000E-01
-4.8780E-06,-3.60000E-01
-4.8760E-06,-3.40078E-01
-4.8740E-06,-3.40078E-01
-4.8720E-06,-3.40078E-01
-4.8700E-06,-3.60000E-01
-4.8680E-06,-3.60000E-01
-4.8660E-06,-3.60000E-01
-4.8640E-06,-3.40078E-01
-4.8620E-06,-3.60000E-01
-4.8600E-06,-3.60000E-01
-4.8580E-06,-3.40078E-01
-4.8560E-06,-3.60000E-01
-4.8540E-06,-3.60000E-01
-4.8520E-06,-3.40078E-01
-4.8500E-06,-3.40078E-01
-4.8480E-06,-3.40078E-01
-4.8460E-06,-3.60000E-01
-4.8440E-06,-3.60000E-01
-4.8420E-06,-3.40078E-01
-4.8400E-06,-3.40078E-01
-4.8380E-06,-3.60000E-01
-4.8360E-06,-3.60000E-01
-4.8340E-06,-3.40078E-01
-4.8320E-06,-3.40078E-01
-4.8300E-06,-3.40078E-01
-4.8280E-06,-3.60000E-01
-4.8260E-06,-3.60000E-01
-4.8240E-06,-3.60000E-01
-4.8220E-06,-3.40078E-01
-4.8200E-06,-3.60000E-01
-4.8180E-06,-3.40078E-01
-4.8160E-06,-3.60000E-01
-4.8140E-06,-3.60000E-01
-4.8120E-06,-3.40078E-01
-4.8100E-06,-3.40078E-01
-4.8080E-06,-3.40078E-01
-4.8060E-06,-3.40078E-01
-4.8040E-06,-3.40078E-01
-4.8020E-06,-3.60000E-01
-4.8000E-06,-3.40078E-01
-4.7980E-06,-3.40078E-01
-4.7960E-06,-3.60000E-01
-4.7940E-06,-3.40078E-01
-4.7920E-06,-3.40078E-01
-4.7900E-06,-3.40078E-01
-4.7880E-06,-3.60000E-01
-4.7860E-06,-3.40078E-01
-4.7840E-06,-3.40078E-01
-4.7820E-06,-3.40078E-01
-4.7800E-06,-3.60000E-01
-4.7780E-06,-3.40078E-01
-4.7760E-06,-3.40078E-01
-4.7740E-06,-3.40078E-01
-4.7720E-06,-3.40078E-01
-4.7700E-06,-3.60000E-01
-4.7680E-06,-3.60000E-01
-4.7660E-06,-3.40078E-01
-4.7640E-06,-3.60000E-01
-4.7620E-06,-3.40078E-01
-4.7600E-06,-3.60000E-01
-4.7580E-06,-3.60000E-01
-4.7560E-06,-3.40078E-01
-4.7540E-06,-3.60000E-01
-4.7520E-06,-3.60000E-01
-4.7500E-06,-3.60000E-01
-4.7480E-06,-3.60000E-01
-4.7460E-06,-3.40078E-01
-4.7440E-06,-3.60000E-01
-4.7420E-06,-3.40078E-01
-4.7400E-06,-3.40078E-01
-4.7380E-06,-3.40078E-01
-4.7360E-06,-3.60000E-01
-4.7340E-06,-3.40078E-01
-4.7320E-06,-3.40078E-01
-4.7300E-06,-3.60000E-01
-4.7280E-06,-3.60000E-01
-4.7260E-06,-3.60000E-01
-4.7240E-06,-3.60000E-01
-4.7220E-06,-3.60000E-01
-4.7200E-06,-3.40078E-01
-4.7180E-06,-3.60000E-01
-4.7160E-06,-3.60000E-01
-4.7140E-06,-3.40078E-01
-4.7120E-06,-3.60000E-01
-4.7100E-06,-3.60000E-01
-4.7080E-06,-3.60000E-01
-4.7060E-06,-3.60000E-01
-4.7040E-06,-3.60000E-01
-4.7020E-06,-3.40078E-01
-4.7000E-06,-3.60000E-01
-4.6980E-06,-3.40078E-01
-4.6960E-06,-3.40078E-01
-4.6940E-06,-3.60000E-01
-4.6920E-06,-3.60000E-01
-4.6900E-06,-3.40078E-01
-4.6880E-06,-3.60000E-01
-4.6860E-06,-3.60000E-01
-4.6840E-06,-3.60000E-01
-4.6820E-06,-3.60000E-01
-4.6800E-06,-3.40078E-01
-4.6780E-06,-3.40078E-01
-4.6760E-06,-3.40078E-01
-4.6740E-06,-3.60000E-01
-4.6720E-06,-3.60000E-01
-4.6700E-06,-3.20000E-01
-4.6680E-06,-3.60000E-01
-4.6660E-06,-3.60000E-01
-4.6640E-06,-3.60000E-01
-4.6620E-06,-3.40078E-01
-4.6600E-06,-3.40078E-01
-4.6580E-06,-3.60000E-01
-4.6560E-06,-3.20000E-01
-4.6540E-06,-3.60000E-01
-4.6520E-06,-3.40078E-01
-4.6500E-06,-3.60000E-01
-4.6480E-06,-3.60000E-01
-4.6460E-06,-3.60000E-01
-4.6440E-06,-3.60000E-01
-4.6420E-06,-3.60000E-01
-4.6400E-06,-3.40078E-01
-4.6380E-06,-3.60000E-01
-4.6360E-06,-3.60000E-01
-4.6340E-06,-3.60000E-01
-4.6320E-06,-3.40078E-01
-4.6300E-06,-3.40078E-01
-4.6280E-06,-3.60000E-01
-4.6260E-06,-3.60000E-01
-4.6240E-06,-3.60000E-01
-4.6220E-06,-3.60000E-01
-4.6200E-06,-3.40078E-01
-4.6180E-06,-3.60000E-01
-4.6160E-06,-3.40078E-01
-4.6140E-06,-3.40078E-01
-4.6120E-06,-3.60000E-01
-4.6100E-06,-3.60000E-01
-4.6080E-06,-3.60000E-01
-4.6060E-06,-3.60000E-01
-4.6040E-06,-3.40078E-01
-4.6020E-06,-3.40078E-01
-4.6000E-06,-3.40078E-01
-4.5980E-06,-3.60000E-01
-4.5960E-06,-3.60000E-01
-4.5940E-06,-3.40078E-01
-4.5920E-06,-3.60000E-01
-4.5900E-06,-3.40078E-01
-4.5880E-06,-3.60000E-01
-4.5860E-06,-3.40078E-01
-4.5840E-06,-3.40078E-01
-4.5820E-06,-3.60000E-01
-4.5800E-06,-3.60000E-01
-4.5780E-06,-3.60000E-01
-4.5760E-06,-3.60000E-01
-4.5740E-06,-3.40078E-01
-4.5720E-06,-3.60000E-01
-4.5700E-06,-3.40078E-01
-4.5680E-06,-3.60000E-01
-4.5660E-06,-3.40078E-01
-4.5640E-06,-3.60000E-01
-4.5620E-06,-3.40078E-01
-4.5600E-06,-3.60000E-01
-4.5580E-06,-3.60000E-01
-4.5560E-06,-3.60000E-01
-4.5540E-06,-3.40078E-01
-4.5520E-06,-3.40078E-01
-4.5500E-06,-3.60000E-01
-4.5480E-06,-3.40078E-01
-4.5460E-06,-3.60000E-01
-4.5440E-06,-3.60000E-01
-4.5420E-06,-3.60000E-01
-4.5400E-06,-3.40078E-01
-4.5380E-06,-3.40078E-01
-4.5360E-06,-3.40078E-01
-4.5340E-06,-3.40078E-01
-4.5320E-06,-3.60000E-01
-4.5300E-06,-3.60000E-01
-4.5280E-06,-3.40078E-01
-4.5260E-06,-3.60000E-01
-4.5240E-06,-3.40078E-01
-4.5220E-06,-3.40078E-01
-4.5200E-06,-3.40078E-01
-4.5180E-06,-3.40078E-01
-4.5160E-06,-3.40078E-01
-4.5140E-06,-3.40078E-01
-4.5120E-06,-3.60000E-01
-4.5100E-06,-3.40078E-01
-4.5080E-06,-3.40078E-01
-4.5060E-06,-3.60000E-01
-4.5040E-06,-3.40078E-01
-4.5020E-06,-3.40078E-01
-4.5000E-06,-3.40078E-01
-4.4980E-06,-3.40078E-01
-4.4960E-06,-3.40078E-01
-4.4940E-06,-3.40078E-01
-4.4920E-06,-3.60000E-01
-4.4900E-06,-3.40078E-01
-4.4880E-06,-3.60000E-01
-4.4860E-06,-3.60000E-01
-4.4840E-06,-3.40078E-01
-4.4820E-06,-3.60000E-01
-4.4800E-06,-3.40078E-01
-4.4780E-06,-3.60000E-01
-4.4760E-06,-3.40078E-01
-4.4740E-06,-3.60000E-01
-4.4720E-06,-3.60000E-01
-4.4700E-06,-3.40078E-01
-4.4680E-06,-3.60000E-01
-4.4660E-06,-3.40078E-01
-4.4640E-06,-3.40078E-01
-4.4620E-06,-3.40078E-01
-4.4600E-06,-3.60000E-01
-4.4580E-06,-3.40078E-01
-4.4560E-06,-3.40078E-01
-4.4540E-06,-3.60000E-01
-4.4520E-06,-3.40078E-01
-4.4500E-06,-3.40078E-01
-4.4480E-06,-3.60000E-01
-4.4460E-06,-3.40078E-01
-4.4440E-06,-3.60000E-01
-4.4420E-06,-3.60000E-01
-4.4400E-06,-3.40078E-01
-4.4380E-06,-3.60000E-01
-4.4360E-06,-3.60000E-01
-4.4340E-06,-3.40078E-01
-4.4320E-06,-3.40078E-01
-4.4300E-06,-3.60000E-01
-4.4280E-06,-3.40078E-01
-4.4260E-06,-3.60000E-01
-4.4240E-06,-3.60000E-01
-4.4220E-06,-3.40078E-01
-4.4200E-06,-3.60000E-01
-4.4180E-06,-3.40078E-01
-4.4160E-06,-3.60000E-01
-4.4140E-06,-3.40078E-01
-4.4120E-06,-3.40078E-01
-4.4100E-06,-3.60000E-01
-4.4080E-06,-3.40078E-01
-4.4060E-06,-3.60000E-01
-4.4040E-06,-3.60000E-01
-4.4020E-06,-3.60000E-01
-4.4000E-06,-3.40078E-01
-4.3980E-06,-3.60000E-01
-4.3960E-06,-3.80078E-01
-4.3940E-06,-3.60000E-01
-4.3920E-06,-3.60000E-01
-4.3900E-06,-3.40078E-01
-4.3880E-06,-3.40078E-01
-4.3860E-06,-3.60000E-01
-4.3840E-06,-3.60000E-01
-4.3820E-06,-3.60000E-01
-4.3800E-06,-3.40078E-01
-4.3780E-06,-3.60000E-01
-4.3760E-06,-3.40078E-01
-4.3740E-06,-3.40078E-01
-4.3720E-06,-3.40078E-01
-4.3700E-06,-3.60000E-01
-4.3680E-06,-3.60000E-01
-4.3660E-06,-3.60000E-01
-4.3640E-06,-3.60000E-01
-4.3620E-06,-3.40078E-01
-4.3600E-06,-3.40078E-01
-4.3580E-06,-3.40078E-01
-4.3560E-06,-3.40078E-01
-4.3540E-06,-3.60000E-01
-4.3520E-06,-3.40078E-01
-4.3500E-06,-3.60000E-01
-4.3480E-06,-3.40078E-01
-4.3460E-06,-3.60000E-01
-4.3440E-06,-3.60000E-01
-4.3420E-06,-3.40078E-01
-4.3400E-06,-3.40078E-01
-4.3380E-06,-3.40078E-01
-4.3360E-06,-3.40078E-01
-4.3340E-06,-3.60000E-01
-4.3320E-06,-3.60000E-01
-4.3300E-06,-3.60000E-01
-4.3280E-06,-3.40078E-01
-4.3260E-06,-3.60000E-01
-4.3240E-06,-3.40078E-01
-4.3220E-06,-3.60000E-01
-4.3200E-06,-3.60000E-01
-4.3180E-06,-3.60000E-01
-4.3160E-06,-3.60000E-01
-4.3140E-06,-3.60000E-01
-4.3120E-06,-3.60000E-01
-4.3100E-06,-3.40078E-01
-4.3080E-06,-3.60000E-01
-4.3060E-06,-3.40078E-01
-4.3040E-06,-3.40078E-01
-4.3020E-06,-3.60000E-01
-4.3000E-06,-3.60000E-01
-4.2980E-06,-3.40078E-01
-4.2960E-06,-3.60000E-01
-4.2940E-06,-3.60000E-01
-4.2920E-06,-3.60000E-01
-4.2900E-06,-3.60000E-01
-4.2880E-06,-3.40078E-01
-4.2860E-06,-3.60000E-01
-4.2840E-06,-3.40078E-01
-4.2820E-06,-3.60000E-01
-4.2800E-06,-3.40078E-01
-4.2780E-06,-3.40078E-01
-4.2760E-06,-3.40078E-01
-4.2740E-06,-3.40078E-01
-4.2720E-06,-3.60000E-01
-4.2700E-06,-3.40078E-01
-4.2680E-06,-3.40078E-01
-4.2660E-06,-3.60000E-01
-4.2640E-06,-3.60000E-01
-4.2620E-06,-3.40078E-01
-4.2600E-06,-3.40078E-01
-4.2580E-06,-3.80078E-01
-4.2560E-06,-3.60000E-01
-4.2540E-06,-3.40078E-01
-4.2520E-06,-3.40078E-01
-4.2500E-06,-3.40078E-01
-4.2480E-06,-3.40078E-01
-4.2460E-06,-3.60000E-01
-4.2440E-06,-3.40078E-01
-4.2420E-06,-3.40078E-01
-4.2400E-06,-3.60000E-01
-4.2380E-06,-3.60000E-01
-4.2360E-06,-3.40078E-01
-4.2340E-06,-3.40078E-01
-4.2320E-06,-3.60000E-01
-4.2300E-06,-3.40078E-01
-4.2280E-06,-3.60000E-01
-4.2260E-06,-3.40078E-01
-4.2240E-06,-3.60000E-01
-4.2220E-06,-3.60000E-01
-4.2200E-06,-3.40078E-01
-4.2180E-06,-3.60000E-01
-4.2160E-06,-3.60000E-01
-4.2140E-06,-3.60000E-01
-4.2120E-06,-3.40078E-01
-4.2100E-06,-3.40078E-01
-4.2080E-06,-3.60000E-01
-4.2060E-06,-3.60000E-01
-4.2040E-06,-3.60000E-01
-4.2020E-06,-3.60000E-01
-4.2000E-06,-3.60000E-01
-4.1980E-06,-3.40078E-01
-4.1960E-06,-3.60000E-01
-4.1940E-06,-3.40078E-01
-4.1920E-06,-3.40078E-01
-4.1900E-06,-3.60000E-01
-4.1880E-06,-3.60000E-01
-4.1860E-06,-3.60000E-01
-4.1840E-06,-3.40078E-01
-4.1820E-06,-3.60000E-01
-4.1800E-06,-3.60000E-01
-4.1780E-06,-3.60000E-01
-4.1760E-06,-3.40078E-01
-4.1740E-06,-3.40078E-01
-4.1720E-06,-3.40078E-01
-4.1700E-06,-3.60000E-01
-4.1680E-06,-3.40078E-01
-4.1660E-06,-3.60000E-01
-4.1640E-06,-3.60000E-01
-4.1620E-06,-3.40078E-01
-4.1600E-06,-3.60000E-01
-4.1580E-06,-3.40078E-01
-4.1560E-06,-3.40078E-01
-4.1540E-06,-3.40078E-01
-4.1520E-06,-3.60000E-01
-4.1500E-06,-3.60000E-01
-4.1480E-06,-3.40078E-01
-4.1460E-06,-3.60000E-01
-4.1440E-06,-3.40078E-01
-4.1420E-06,-3.40078E-01
-4.1400E-06,-3.40078E-01
-4.1380E-06,-3.60000E-01
-4.1360E-06,-3.40078E-01
-4.1340E-06,-3.40078E-01
-4.1320E-06,-3.40078E-01
-4.1300E-06,-3.40078E-01
-4.1280E-06,-3.40078E-01
-4.1260E-06,-3.60000E-01
-4.1240E-06,-3.60000E-01
-4.1220E-06,-3.60000E-01
-4.1200E-06,-3.60000E-01
-4.1180E-06,-3.60000E-01
-4.1160E-06,-3.40078E-01
-4.1140E-06,-3.60000E-01
-4.1120E-06,-3.60000E-01
-4.1100E-06,-3.60000E-01
-4.1080E-06,-3.40078E-01
-4.1060E-06,-3.60000E-01
-4.1040E-06,-3.60000E-01
-4.1020E-06,-3.60000E-01
-4.1000E-06,-3.40078E-01
-4.0980E-06,-3.60000E-01
-4.0960E-06,-3.60000E-01
-4.0940E-06,-3.40078E-01
-4.0920E-06,-3.60000E-01
-4.0900E-06,-3.40078E-01
-4.0880E-06,-3.60000E-01
-4.0860E-06,-3.40078E-01
-4.0840E-06,-3.40078E-01
-4.0820E-06,-3.60000E-01
-4.0800E-06,-3.40078E-01
-4.0780E-06,-3.40078E-01
-4.0760E-06,-3.40078E-01
-4.0740E-06,-3.60000E-01
-4.0720E-06,-3.60000E-01
-4.0700E-06,-3.60000E-01
-4.0680E-06,-2.00000E-01
-4.0660E-06,-8.00003E-02
-4.0640E-06,-2.00781E-02
-4.0620E-06,9.99219E-02
-4.0600E-06,2.59922E-01
-4.0580E-06,3.79922E-01
-4.0560E-06,4.99922E-01
-4.0540E-06,5.60000E-01
-4.0520E-06,5.60000E-01
-4.0500E-06,5.20000E-01
-4.0480E-06,4.80000E-01
-4.0460E-06,4.19922E-01
-4.0440E-06,3.39922E-01
-4.0420E-06,3.20000E-01
-4.0400E-06,2.59922E-01
-4.0380E-06,2.80000E-01
-4.0360E-06,2.99922E-01
-4.0340E-06,3.20000E-01
-4.0320E-06,3.39922E-01
-4.0300E-06,3.60000E-01
-4.0280E-06,3.79922E-01
-4.0260E-06,3.79922E-01
-4.0240E-06,3.79922E-01
-4.0220E-06,3.79922E-01
-4.0200E-06,3.60000E-01
-4.0180E-06,3.60000E-01
-4.0160E-06,3.39922E-01
-4.0140E-06,3.20000E-01
-4.0120E-06,3.60000E-01
-4.0100E-06,3.39922E-01
-4.0080E-06,3.20000E-01
-4.0060E-06,3.39922E-01
-4.0040E-06,3.60000E-01
-4.0020E-06,3.60000E-01
-4.0000E-06,3.60000E-01
-3.9980E-06,3.60000E-01
-3.9960E-06,3.60000E-01
-3.9940E-06,3.79922E-01
-3.9920E-06,3.60000E-01
-3.9900E-06,3.60000E-01
-3.9880E-06,3.39922E-01
-3.9860E-06,3.39922E-01
-3.9840E-06,3.39922E-01
-3.9820E-06,3.39922E-01
-3.9800E-06,3.39922E-01
-3.9780E-06,3.39922E-01
-3.9760E-06,3.60000E-01
-3.9740E-06,3.60000E-01
-3.9720E-06,3.60000E-01
-3.9700E-06,3.60000E-01
-3.9680E-06,3.39922E-01
-3.9660E-06,3.60000E-01
-3.9640E-06,3.39922E-01
-3.9620E-06,3.60000E-01
-3.9600E-06,3.60000E-01
-3.9580E-06,3.39922E-01
-3.9560E-06,3.39922E-01
-3.9540E-06,3.79922E-01
-3.9520E-06,3.60000E-01
-3.9500E-06,3.60000E-01
-3.9480E-06,3.60000E-01
-3.9460E-06,3.60000E-01
-3.9440E-06,3.60000E-01
-3.9420E-06,3.60000E-01
-3.9400E-06,3.60000E-01
-3.9380E-06,3.60000E-01
-3.9360E-06,3.60000E-01
-3.9340E-06,3.60000E-01
-3.9320E-06,3.60000E-01
-3.9300E-06,3.39922E-01
-3.9280E-06,3.60000E-01
-3.9260E-06,3.60000E-01
-3.9240E-06,3.60000E-01
-3.9220E-06,3.39922E-01
-3.9200E-06,3.39922E-01
-3.9180E-06,3.39922E-01
-3.9160E-06,3.39922E-01
-3.9140E-06,3.39922E-01
-3.9120E-06,3.39922E-01
-3.9100E-06,3.39922E-01
-3.9080E-06,3.39922E-01
-3.9060E-06,3.60000E-01
-3.9040E-06,3.60000E-01
-3.9020E-06,3.60000E-01
-3.9000E-06,3.60000E-01
-3.8980E-06,3.60000E-01
-3.8960E-06,3.60000E-01
-3.8940E-06,3.60000E-01
-3.8920E-06,3.60000E-01
-3.8900E-06,3.60000E-01
-3.8880E-06,3.39922E-01
-3.8860E-06,3.39922E-01
-3.8840E-06,3.39922E-01
-3.8820E-06,3.39922E-01
-3.8800E-06,3.39922E-01
-3.8780E-06,3.39922E-01
-3.8760E-06,3.60000E-01
-3.8740E-06,3.60000E-01
-3.8720E-06,3.39922E-01
-3.8700E-06,3.60000E-01
-3.8680E-06,3.39922E-01
-3.8660E-06,3.39922E-01
-3.8640E-06,3.39922E-01
-3.8620E-06,3.60000E-01
-3.8600E-06,3.60000E-01
-3.8580E-06,3.39922E-01
-3.8560E-06,3.60000E-01
-3.8540E-06,3.39922E-01
-3.8520E-06,3.39922E-01
-3.8500E-06,3.39922E-01
-3.8480E-06,3.60000E-01
-3.8460E-06,3.60000E-01
-3.8440E-06,3.60000E-01
-3.8420E-06,3.39922E-01
-3.8400E-06,3.39922E-01
-3.8380E-06,3.39922E-01
-3.8360E-06,3.39922E-01
-3.8340E-06,3.39922E-01
-3.8320E-06,3.60000E-01
-3.8300E-06,3.39922E-01
-3.8280E-06,3.60000E-01
-3.8260E-06,3.39922E-01
-3.8240E-06,3.39922E-01
-3.8220E-06,3.39922E-01
-3.8200E-06,3.39922E-01
-3.8180E-06,3.39922E-01
-3.8160E-06,3.39922E-01
-3.8140E-06,3.60000E-01
-3.8120E-06,3.39922E-01
-3.8100E-06,3.39922E-01
-3.8080E-06,3.60000E-01
-3.8060E-06,3.39922E-01
-3.8040E-06,3.60000E-01
-3.8020E-06,3.39922E-01
-3.8000E-06,3.39922E-01
-3.7980E-06,3.60000E-01
-3.7960E-06,3.79922E-01
-3.7940E-06,3.39922E-01
-3.7920E-06,3.39922E-01
-3.7900E-06,3.60000E-01
-3.7880E-06,3.60000E-01
-3.7860E-06,3.60000E-01
-3.7840E-06,3.39922E-01
-3.7820E-06,3.39922E-01
-3.7800E-06,3.39922E-01
-3.7780E-06,3.39922E-01
-3.7760E-06,3.60000E-01
-3.7740E-06,3.60000E-01
-3.7720E-06,3.39922E-01
-3.7700E-06,3.39922E-01
-3.7680E-06,3.39922E-01
-3.7660E-06,3.39922E-01
-3.7640E-06,3.39922E-01
-3.7620E-06,3.39922E-01
-3.7600E-06,3.39922E-01
-3.7580E-06,3.39922E-01
-3.7560E-06,3.60000E-01
-3.7540E-06,3.60000E-01
-3.7520E-06,3.39922E-01
-3.7500E-06,3.60000E-01
-3.7480E-06,3.39922E-01
-3.7460E-06,3.60000E-01
-3.7440E-06,3.39922E-01
-3.7420E-06,3.39922E-01
-3.7400E-06,3.39922E-01
-3.7380E-06,3.39922E-01
-3.7360E-06,3.39922E-01
-3.7340E-06,3.60000E-01
-3.7320E-06,3.60000E-01
-3.7300E-06,3.39922E-01
-3.7280E-06,3.39922E-01
-3.7260E-06,3.39922E-01
-3.7240E-06,3.39922E-01
-3.7220E-06,3.60000E-01
-3.7200E-06,3.60000E-01
-3.7180E-06,3.39922E-01
-3.7160E-06,3.39922E-01
-3.7140E-06,3.39922E-01
-3.7120E-06,3.39922E-01
-3.7100E-06,3.39922E-01
-3.7080E-06,3.60000E-01
-3.7060E-06,3.39922E-01
-3.7040E-06,3.39922E-01
-3.7020E-06,3.60000E-01
-3.7000E-06,3.60000E-01
-3.6980E-06,3.39922E-01
-3.6960E-06,3.39922E-01
-3.6940E-06,3.39922E-01
-3.6920E-06,3.39922E-01
-3.6900E-06,3.39922E-01
-3.6880E-06,3.39922E-01
-3.6860E-06,3.39922E-01
-3.6840E-06,3.39922E-01
-3.6820E-06,3.39922E-01
-3.6800E-06,3.39922E-01
-3.6780E-06,3.39922E-01
-3.6760E-06,3.39922E-01
-3.6740E-06,3.39922E-01
-3.6720E-06,3.39922E-01
-3.6700E-06,3.39922E-01
-3.6680E-06,3.39922E-01
-3.6660E-06,3.39922E-01
-3.6640E-06,3.39922E-01
-3.6620E-06,3.39922E-01
-3.6600E-06,3.39922E-01
-3.6580E-06,3.60000E-01
-3.6560E-06,3.39922E-01
-3.6540E-06,3.39922E-01
-3.6520E-06,3.60000E-01
-3.6500E-06,3.39922E-01
-3.6480E-06,3.39922E-01
-3.6460E-06,3.60000E-01
-3.6440E-06,3.39922E-01
-3.6420E-06,3.39922E-01
-3.6400E-06,3.60000E-01
-3.6380E-06,3.39922E-01
-3.6360E-06,3.39922E-01
-3.6340E-06,3.39922E-01
-3.6320E-06,3.39922E-01
-3.6300E-06,3.60000E-01
-3.6280E-06,3.39922E-01
-3.6260E-06,3.39922E-01
-3.6240E-06,3.60000E-01
-3.6220E-06,3.39922E-01
-3.6200E-06,3.60000E-01
-3.6180E-06,3.60000E-01
-3.6160E-06,3.39922E-01
-3.6140E-06,3.60000E-01
-3.6120E-06,3.39922E-01
-3.6100E-06,3.39922E-01
-3.6080E-06,3.60000E-01
-3.6060E-06,3.60000E-01
-3.6040E-06,3.39922E-01
-3.6020E-06,3.39922E-01
-3.6000E-06,3.39922E-01
-3.5980E-06,3.60000E-01
-3.5960E-06,3.39922E-01
-3.5940E-06,3.60000E-01
-3.5920E-06,3.39922E-01
-3.5900E-06,3.60000E-01
-3.5880E-06,3.39922E-01
-3.5860E-06,3.39922E-01
-3.5840E-06,3.39922E-01
-3.5820E-06,3.39922E-01
-3.5800E-06,3.39922E-01
-3.5780E-06,3.39922E-01
-3.5760E-06,3.39922E-01
-3.5740E-06,3.39922E-01
-3.5720E-06,3.60000E-01
-3.5700E-06,3.39922E-01
-3.5680E-06,3.39922E-01
-3.5660E-06,3.60000E-01
-3.5640E-06,3.60000E-01
-3.5620E-06,3.60000E-01
-3.5600E-06,3.60000E-01
-3.5580E-06,3.60000E-01
-3.5560E-06,3.60000E-01
-3.5540E-06,3.60000E-01
-3.5520E-06,3.60000E-01
-3.5500E-06,3.39922E-01
-3.5480E-06,3.39922E-01
-3.5460E-06,3.60000E-01
-3.5440E-06,3.39922E-01
-3.5420E-06,3.60000E-01
-3.5400E-06,3.39922E-01
-3.5380E-06,3.60000E-01
-3.5360E-06,3.60000E-01
-3.5340E-06,3.39922E-01
-3.5320E-06,3.39922E-01
-3.5300E-06,3.39922E-01
-3.5280E-06,3.39922E-01
-3.5260E-06,3.60000E-01
-3.5240E-06,3.39922E-01
-3.5220E-06,3.60000E-01
-3.5200E-06,3.60000E-01
-3.5180E-06,3.39922E-01
-3.5160E-06,3.60000E-01
-3.5140E-06,3.60000E-01
-3.5120E-06,3.39922E-01
-3.5100E-06,3.60000E-01
-3.5080E-06,3.39922E-01
-3.5060E-06,3.39922E-01
-3.5040E-06,3.39922E-01
-3.5020E-06,3.60000E-01
-3.5000E-06,3.39922E-01
-3.4980E-06,3.39922E-01
-3.4960E-06,3.39922E-01
-3.4940E-06,3.39922E-01
-3.4920E-06,3.39922E-01
-3.4900E-06,3.39922E-01
-3.4880E-06,3.39922E-01
-3.4860E-06,3.60000E-01
-3.4840E-06,3.39922E-01
-3.4820E-06,3.39922E-01
-3.4800E-06,3.39922E-01
-3.4780E-06,3.60000E-01
-3.4760E-06,3.39922E-01
-3.4740E-06,3.39922E-01
-3.4720E-06,3.39922E-01
-3.4700E-06,3.39922E-01
-3.4680E-06,3.60000E-01
-3.4660E-06,3.39922E-01
-3.4640E-06,3.39922E-01
-3.4620E-06,3.39922E-01
-3.4600E-06,3.39922E-01
-3.4580E-06,3.39922E-01
-3.4560E-06,3.79922E-01
-3.4540E-06,3.39922E-01
-3.4520E-06,3.60000E-01
-3.4500E-06,3.79922E-01
-3.4480E-06,3.39922E-01
-3.4460E-06,3.39922E-01
-3.4440E-06,3.39922E-01
-3.4420E-06,3.60000E-01
-3.4400E-06,3.39922E-01
-3.4380E-06,3.60000E-01
-3.4360E-06,3.39922E-01
-3.4340E-06,3.39922E-01
-3.4320E-06,3.39922E-01
-3.4300E-06,3.39922E-01
-3.4280E-06,3.39922E-01
-3.4260E-06,3.39922E-01
-3.4240E-06,3.39922E-01
-3.4220E-06,3.39922E-01
-3.4200E-06,3.39922E-01
-3.4180E-06,3.39922E-01
-3.4160E-06,3.39922E-01
-3.4140E-06,3.39922E-01
-3.4120E-06,3.39922E-01
-3.4100E-06,3.60000E-01
-3.4080E-06,3.39922E-01
-3.4060E-06,3.39922E-01
-3.4040E-06,3.60000E-01
-3.4020E-06,3.39922E-01
-3.4000E-06,3.39922E-01
-3.3980E-06,3.39922E-01
-3.3960E-06,3.39922E-01
-3.3940E-06,3.39922E-01
-3.3920E-06,3.60000E-01
-3.3900E-06,3.60000E-01
-3.3880E-06,3.39922E-01
-3.3860E-06,3.60000E-01
-3.3840E-06,3.60000E-01
-3.3820E-06,3.60000E-01
-3.3800E-06,3.39922E-01
-3.3780E-06,3.39922E-01
-3.3760E-06,3.39922E-01
-3.3740E-06,3.39922E-01
-3.3720E-06,3.39922E-01
-3.3700E-06,3.60000E-01
-3.3680E-06,3.39922E-01
-3.3660E-06,3.39922E-01
-3.3640E-06,3.39922E-01
-3.3620E-06,3.39922E-01
-3.3600E-06,3.39922E-01
-3.3580E-06,3.39922E-01
-3.3560E-06,3.39922E-01
-3.3540E-06,3.39922E-01
-3.3520E-06,3.39922E-01
-3.3500E-06,3.39922E-01
-3.3480E-06,3.60000E-01
-3.3460E-06,3.39922E-01
-3.3440E-06,3.39922E-01
-3.3420E-06,3.60000E-01
-3.3400E-06,3.39922E-01
-3.3380E-06,3.39922E-01
-3.3360E-06,3.39922E-01
-3.3340E-06,3.39922E-01
-3.3320E-06,3.39922E-01
-3.3300E-06,3.39922E-01
-3.3280E-06,3.60000E-01
-3.3260E-06,3.39922E-01
-3.3240E-06,3.39922E-01
-3.3220E-06,3.60000E-01
-3.3200E-06,3.39922E-01
-3.3180E-06,3.60000E-01
-3.3160E-06,3.39922E-01
-3.3140E-06,3.39922E-01
-3.3120E-06,3.60000E-01
-3.3100E-06,3.60000E-01
-3.3080E-06,3.39922E-01
-3.3060E-06,3.79922E-01
-3.3040E-06,3.39922E-01
-3.3020E-06,3.60000E-01
-3.3000E-06,3.60000E-01
-3.2980E-06,3.39922E-01
-3.2960E-06,3.39922E-01
-3.2940E-06,3.39922E-01
-3.2920E-06,3.39922E-01
-3.2900E-06,3.60000E-01
-3.2880E-06,3.60000E-01
-3.2860E-06,3.39922E-01
-3.2840E-06,3.39922E-01
-3.2820E-06,3.39922E-01
-3.2800E-06,3.60000E-01
-3.2780E-06,3.60000E-01
-3.2760E-06,3.60000E-01
-3.2740E-06,3.60000E-01
-3.2720E-06,3.39922E-01
-3.2700E-06,3.39922E-01
-3.2680E-06,3.39922E-01
-3.2660E-06,3.39922E-01
-3.2640E-06,3.39922E-01
-3.2620E-06,3.39922E-01
-3.2600E-06,3.39922E-01
-3.2580E-06,3.39922E-01
-3.2560E-06,3.39922E-01
-3.2540E-06,3.39922E-01
-3.2520E-06,3.39922E-01
-3.2500E-06,3.39922E-01
-3.2480E-06,3.60000E-01
-3.2460E-06,3.60000E-01
-3.2440E-06,3.39922E-01
-3.2420E-06,3.39922E-01
-3.2400E-06,3.39922E-01
-3.2380E-06,3.39922E-01
-3.2360E-06,3.39922E-01
-3.2340E-06,3.39922E-01
-3.2320E-06,3.39922E-01
-3.2300E-06,3.60000E-01
-3.2280E-06,3.60000E-01
-3.2260E-06,3.39922E-01
-3.2240E-06,3.39922E-01
-3.2220E-06,3.39922E-01
-3.2200E-06,3.60000E-01
-3.2180E-06,3.39922E-01
-3.2160E-06,3.39922E-01
-3.2140E-06,3.39922E-01
-3.2120E-06,3.39922E-01
-3.2100E-06,3.39922E-01
-3.2080E-06,3.39922E-01
-3.2060E-06,3.39922E-01
-3.2040E-06,3.79922E-01
-3.2020E-06,3.39922E-01
-3.2000E-06,3.39922E-01
-3.1980E-06,3.39922E-01
-3.1960E-06,3.39922E-01
-3.1940E-06,3.39922E-01
-3.1920E-06,3.39922E-01
-3.1900E-06,3.39922E-01
-3.1880E-06,3.39922E-01
-3.1860E-06,3.39922E-01
-3.1840E-06,3.39922E-01
-3.1820E-06,3.39922E-01
-3.1800E-06,3.39922E-01
-3.1780E-06,3.39922E-01
-3.1760E-06,3.39922E-01
-3.1740E-06,3.39922E-01
-3.1720E-06,3.39922E-01
-3.1700E-06,3.39922E-01
-3.1680E-06,3.39922E-01
-3.1660E-06,3.39922E-01
-3.1640E-06,3.60000E-01
-3.1620E-06,3.39922E-01
-3.1600E-06,3.39922E-01
-3.1580E-06,3.39922E-01
-3.1560E-06,3.60000E-01
-3.1540E-06,3.39922E-01
-3.1520E-06,3.60000E-01
-3.1500E-06,3.60000E-01
-3.1480E-06,3.60000E-01
-3.1460E-06,3.39922E-01
-3.1440E-06,3.39922E-01
-3.1420E-06,3.39922E-01
-3.1400E-06,3.39922E-01
-3.1380E-06,3.39922E-01
-3.1360E-06,3.39922E-01
-3.1340E-06,3.39922E-01
-3.1320E-06,3.60000E-01
-3.1300E-06,3.39922E-01
-3.1280E-06,3.39922E-01
-3.1260E-06,3.60000E-01
-3.1240E-06,3.39922E-01
-3.1220E-06,3.39922E-01
-3.1200E-06,3.39922E-01
-3.1180E-06,3.39922E-01
-3.1160E-06,3.39922E-01
-3.1140E-06,3.79922E-01
-3.1120E-06,3.39922E-01
-3.1100E-06,3.39922E-01
-3.1080E-06,3.20000E-01
-3.1060E-06,3.39922E-01
-3.1040E-06,3.39922E-01
-3.1020E-06,3.60000E-01
-3.1000E-06,3.60000E-01
-3.0980E-06,3.39922E-01
-3.0960E-06,3.39922E-01
-3.0940E-06,3.39922E-01
-3.0920E-06,3.39922E-01
-3.0900E-06,3.39922E-01
-3.0880E-06,3.39922E-01
-3.0860E-06,3.39922E-01
-3.0840E-06,3.39922E-01
-3.0820E-06,3.39922E-01
-3.0800E-06,3.39922E-01
-3.0780E-06,3.39922E-01
-3.0760E-06,3.39922E-01
-3.0740E-06,3.39922E-01
-3.0720E-06,3.39922E-01
-3.0700E-06,3.39922E-01
-3.0680E-06,3.39922E-01
-3.0660E-06,3.60000E-01
-3.0640E-06,3.39922E-01
-3.0620E-06,3.39922E-01
-3.0600E-06,3.39922E-01
-3.0580E-06,3.39922E-01
-3.0560E-06,3.60000E-01
-3.0540E-06,3.20000E-01
-3.0520E-06,3.39922E-01
-3.0500E-06,3.39922E-01
-3.0480E-06,3.39922E-01
-3.0460E-06,3.39922E-01
-3.0440E-06,3.39922E-01
-3.0420E-06,3.39922E-01
-3.0400E-06,3.39922E-01
-3.0380E-06,3.39922E-01
-3.0360E-06,3.39922E-01
-3.0340E-06,3.39922E-01
-3.0320E-06,3.39922E-01
-3.0300E-06,3.60000E-01
-3.0280E-06,3.39922E-01
-3.0260E-06,3.39922E-01
-3.0240E-06,3.39922E-01
-3.0220E-06,3.39922E-01
-3.0200E-06,3.39922E-01
-3.0180E-06,3.39922E-01
-3.0160E-06,3.39922E-01
-3.0140E-06,3.39922E-01
-3.0120E-06,3.39922E-01
-3.0100E-06,3.39922E-01
-3.0080E-06,3.39922E-01
-3.0060E-06,3.39922E-01
-3.0040E-06,3.39922E-01
-3.0020E-06,3.39922E-01
-3.0000E-06,3.39922E-01
-2.9980E-06,3.39922E-01
-2.9960E-06,3.39922E-01
-2.9940E-06,3.39922E-01
-2.9920E-06,3.20000E-01
-2.9900E-06,3.60000E-01
-2.9880E-06,3.39922E-01
-2.9860E-06,3.39922E-01
-2.9840E-06,3.39922E-01
-2.9820E-06,3.60000E-01
-2.9800E-06,3.60000E-01
-2.9780E-06,3.60000E-01
-2.9760E-06,3.39922E-01
-2.9740E-06,3.60000E-01
-2.9720E-06,3.39922E-01
-2.9700E-06,3.60000E-01
-2.9680E-06,3.20000E-01
-2.9660E-06,3.60000E-01
-2.9640E-06,3.39922E-01
-2.9620E-06,3.39922E-01
-2.9600E-06,3.39922E-01
-2.9580E-06,3.39922E-01
-2.9560E-06,3.60000E-01
-2.9540E-06,3.60000E-01
-2.9520E-06,3.39922E-01
-2.9500E-06,3.39922E-01
-2.9480E-06,3.60000E-01
-2.9460E-06,3.39922E-01
-2.9440E-06,3.20000E-01
-2.9420E-06,3.39922E-01
-2.9400E-06,3.60000E-01
-2.9380E-06,3.60000E-01
-2.9360E-06,3.60000E-01
-2.9340E-06,3.20000E-01
-2.9320E-06,3.60000E-01
-2.9300E-06,3.60000E-01
-2.9280E-06,3.39922E-01
-2.9260E-06,3.39922E-01
-2.9240E-06,3.39922E-01
-2.9220E-06,3.60000E-01
-2.9200E-06,3.60000E-01
-2.9180E-06,3.20000E-01
-2.9160E-06,3.39922E-01
-2.9140E-06,3.39922E-01
-2.9120E-06,3.39922E-01
-2.9100E-06,3.39922E-01
-2.9080E-06,3.39922E-01
-2.9060E-06,3.60000E-01
-2.9040E-06,3.39922E-01
-2.9020E-06,3.60000E-01
-2.9000E-06,3.60000E-01
-2.8980E-06,3.39922E-01
-2.8960E-06,3.39922E-01
-2.8940E-06,3.60000E-01
-2.8920E-06,3.60000E-01
-2.8900E-06,3.39922E-01
-2.8880E-06,3.39922E-01
-2.8860E-06,3.60000E-01
-2.8840E-06,3.60000E-01
-2.8820E-06,3.60000E-01
-2.8800E-06,3.60000E-01
-2.8780E-06,3.60000E-01
-2.8760E-06,3.39922E-01
-2.8740E-06,3.60000E-01
-2.8720E-06,3.39922E-01
-2.8700E-06,3.39922E-01
-2.8680E-06,3.39922E-01
-2.8660E-06,3.39922E-01
-2.8640E-06,3.39922E-01
-2.8620E-06,3.39922E-01
-2.8600E-06,3.39922E-01
-2.8580E-06,3.39922E-01
-2.8560E-06,3.39922E-01
-2.8540E-06,3.39922E-01
-2.8520E-06,3.60000E-01
-2.8500E-06,3.39922E-01
-2.8480E-06,3.39922E-01
-2.8460E-06,3.39922E-01
-2.8440E-06,3.60000E-01
-2.8420E-06,3.60000E-01
-2.8400E-06,3.60000E-01
-2.8380E-06,3.39922E-01
-2.8360E-06,3.60000E-01
-2.8340E-06,3.39922E-01
-2.8320E-06,3.39922E-01
-2.8300E-06,3.39922E-01
-2.8280E-06,3.39922E-01
-2.8260E-06,3.60000E-01
-2.8240E-06,3.39922E-01
-2.8220E-06,3.39922E-01
-2.8200E-06,3.39922E-01
-2.8180E-06,3.39922E-01
-2.8160E-06,3.39922E-01
-2.8140E-06,3.39922E-01
-2.8120E-06,3.39922E-01
-2.8100E-06,3.60000E-01
-2.8080E-06,3.39922E-01
-2.8060E-06,3.60000E-01
-2.8040E-06,3.39922E-01
-2.8020E-06,3.39922E-01
-2.8000E-06,3.39922E-01
-2.7980E-06,3.39922E-01
-2.7960E-06,3.39922E-01
-2.7940E-06,3.39922E-01
-2.7920E-06,3.39922E-01
-2.7900E-06,3.39922E-01
-2.7880E-06,3.39922E-01
-2.7860E-06,3.60000E-01
-2.7840E-06,3.39922E-01
-2.7820E-06,3.39922E-01
-2.7800E-06,3.39922E-01
-2.7780E-06,3.39922E-01
-2.7760E-06,3.39922E-01
-2.7740E-06,3.60000E-01
-2.7720E-06,3.39922E-01
-2.7700E-06,3.39922E-01
-2.7680E-06,3.39922E-01
-2.7660E-06,3.39922E-01
-2.7640E-06,3.39922E-01
-2.7620E-06,3.39922E-01
-2.7600E-06,3.39922E-01
-2.7580E-06,3.39922E-01
-2.7560E-06,3.39922E-01
-2.7540E-06,3.39922E-01
-2.7520E-06,3.60000E-01
-2.7500E-06,3.39922E-01
-2.7480E-06,3.39922E-01
-2.7460E-06,3.60000E-01
-2.7440E-06,3.60000E-01
-2.7420E-06,3.60000E-01
-2.7400E-06,3.39922E-01
-2.7380E-06,3.39922E-01
-2.7360E-06,3.39922E-01
-2.7340E-06,3.39922E-01
-2.7320E-06,3.39922E-01
-2.7300E-06,3.39922E-01
-2.7280E-06,3.39922E-01
-2.7260E-06,3.39922E-01
-2.7240E-06,3.39922E-01
-2.7220E-06,3.60000E-01
-2.7200E-06,3.60000E-01
-2.7180E-06,3.39922E-01
-2.7160E-06,3.39922E-01
-2.7140E-06,3.39922E-01
-2.7120E-06,3.39922E-01
-2.7100E-06,3.60000E-01
-2.7080E-06,3.39922E-01
-2.7060E-06,3.60000E-01
-2.7040E-06,3.39922E-01
-2.7020E-06,3.60000E-01
-2.7000E-06,3.60000E-01
-2.6980E-06,3.39922E-01
-2.6960E-06,3.39922E-01
-2.6940E-06,3.39922E-01
-2.6920E-06,3.60000E-01
-2.6900E-06,3.60000E-01
-2.6880E-06,3.39922E-01
-2.6860E-06,3.60000E-01
-2.6840E-06,3.39922E-01
-2.6820E-06,3.39922E-01
-2.6800E-06,3.39922E-01
-2.6780E-06,3.39922E-01
-2.6760E-06,3.39922E-01
-2.6740E-06,3.39922E-01
-2.6720E-06,3.39922E-01
-2.6700E-06,3.60000E-01
-2.6680E-06,3.39922E-01
-2.6660E-06,3.39922E-01
-2.6640E-06,3.39922E-01
-2.6620E-06,3.39922E-01
-2.6600E-06,3.39922E-01
-2.6580E-06,3.39922E-01
-2.6560E-06,3.60000E-01
-2.6540E-06,3.60000E-01
-2.6520E-06,3.39922E-01
-2.6500E-06,3.39922E-01
-2.6480E-06,3.39922E-01
-2.6460E-06,3.39922E-01
-2.6440E-06,3.39922E-01
-2.6420E-06,3.60000E-01
-2.6400E-06,3.60000E-01
-2.6380E-06,3.39922E-01
-2.6360E-06,3.39922E-01
-2.6340E-06,3.39922E-01
-2.6320E-06,3.39922E-01
-2.6300E-06,3.60000E-01
-2.6280E-06,3.39922E-01
-2.6260E-06,3.39922E-01
-2.6240E-06,3.60000E-01
-2.6220E-06,3.39922E-01
-2.6200E-06,3.60000E-01
-2.6180E-06,3.39922E-01
-2.6160E-06,3.39922E-01
-2.6140E-06,3.39922E-01
-2.6120E-06,2.99922E-01
-2.6100E-06,1.79922E-01
-2.6080E-06,1.20000E-01
-2.6060E-06,-4.00003E-02
-2.6040E-06,-2.40000E-01
-2.6020E-06,-4.20078E-01
-2.6000E-06,-4.80000E-01
-2.5980E-06,-5.60000E-01
-2.5960E-06,-5.60000E-01
-2.5940E-06,-4.80000E-01
-2.5920E-06,-4.00000E-01
-2.5900E-06,-3.40078E-01
-2.5880E-06,-2.60078E-01
-2.5860E-06,-2.40000E-01
-2.5840E-06,-2.80000E-01
-2.5820E-06,-3.00078E-01
-2.5800E-06,-3.40078E-01
-2.5780E-06,-4.00000E-01
-2.5760E-06,-4.20078E-01
-2.5740E-06,-4.20078E-01
-2.5720E-06,-4.20078E-01
-2.5700E-06,-3.80078E-01
-2.5680E-06,-3.60000E-01
-2.5660E-06,-3.20000E-01
-2.5640E-06,-3.20000E-01
-2.5620E-06,-3.20000E-01
-2.5600E-06,-3.20000E-01
-2.5580E-06,-3.40078E-01
-2.5560E-06,-3.60000E-01
-2.5540E-06,-3.60000E-01
-2.5520E-06,-3.80078E-01
-2.5500E-06,-4.00000E-01
-2.5480E-06,-3.60000E-01
-2.5460E-06,-3.60000E-01
-2.5440E-06,-3.40078E-01
-2.5420E-06,-3.40078E-01
-2.5400E-06,-3.40078E-01
-2.5380E-06,-3.40078E-01
-2.5360E-06,-3.40078E-01
-2.5340E-06,-3.60000E-01
-2.5320E-06,-3.60000E-01
-2.5300E-06,-3.60000E-01
-2.5280E-06,-3.60000E-01
-2.5260E-06,-3.60000E-01
-2.5240E-06,-3.60000E-01
-2.5220E-06,-3.60000E-01
-2.5200E-06,-3.60000E-01
-2.5180E-06,-3.60000E-01
-2.5160E-06,-3.40078E-01
-2.5140E-06,-3.60000E-01
-2.5120E-06,-3.40078E-01
-2.5100E-06,-3.60000E-01
-2.5080E-06,-3.60000E-01
-2.5060E-06,-3.60000E-01
-2.5040E-06,-3.60000E-01
-2.5020E-06,-3.60000E-01
-2.5000E-06,-3.60000E-01
-2.4980E-06,-3.80078E-01
-2.4960E-06,-3.40078E-01
-2.4940E-06,-3.60000E-01
-2.4920E-06,-3.60000E-01
-2.4900E-06,-3.60000E-01
-2.4880E-06,-3.40078E-01
-2.4860E-06,-3.40078E-01
-2.4840E-06,-3.60000E-01
-2.4820E-06,-3.60000E-01
-2.4800E-06,-3.60000E-01
-2.4780E-06,-3.60000E-01
-2.4760E-06,-3.60000E-01
-2.4740E-06,-3.60000E-01
-2.4720E-06,-3.60000E-01
-2.4700E-06,-3.60000E-01
-2.4680E-06,-3.60000E-01
-2.4660E-06,-3.60000E-01
-2.4640E-06,-3.40078E-01
-2.4620E-06,-3.60000E-01
-2.4600E-06,-3.60000E-01
-2.4580E-06,-3.60000E-01
-2.4560E-06,-3.60000E-01
-2.4540E-06,-3.60000E-01
-2.4520E-06,-3.60000E-01
-2.4500E-06,-3.60000E-01
-2.4480E-06,-3.60000E-01
-2.4460E-06,-3.60000E-01
-2.4440E-06,-3.60000E-01
-2.4420E-06,-3.60000E-01
-2.4400E-06,-3.60000E-01
-2.4380E-06,-3.60000E-01
-2.4360E-06,-3.60000E-01
-2.4340E-06,-3.60000E-01
-2.4320E-06,-3.60000E-01
-2.4300E-06,-3.60000E-01
-2.4280E-06,-3.40078E-01
-2.4260E-06,-3.40078E-01
-2.4240E-06,-3.60000E-01
-2.4220E-06,-3.60000E-01
-2.4200E-06,-3.60000E-01
-2.4180E-06,-3.60000E-01
-2.4160E-06,-3.60000E-01
-2.4140E-06,-3.60000E-01
-2.4120E-06,-3.60000E-01
-2.4100E-06,-3.60000E-01
-2.4080E-06,-3.60000E-01
-2.4060E-06,-3.60000E-01
-2.4040E-06,-3.60000E-01
-2.4020E-06,-3.60000E-01
-2.4000E-06,-3.40078E-01
-2.3980E-06,-3.60000E-01
-2.3960E-06,-3.60000E-01
-2.3940E-06,-3.60000E-01
-2.3920E-06,-3.60000E-01
-2.3900E-06,-3.60000E-01
-2.3880E-06,-3.60000E-01
-2.3860E-06,-3.60000E-01
-2.3840E-06,-3.40078E-01
-2.3820E-06,-3.60000E-01
-2.3800E-06,-3.40078E-01
-2.3780E-06,-3.60000E-01
-2.3760E-06,-3.60000E-01
-2.3740E-06,-3.40078E-01
-2.3720E-06,-3.60000E-01
-2.3700E-06,-3.60000E-01
-2.3680E-06,-3.60000E-01
-2.3660E-06,-3.60000E-01
-2.3640E-06,-3.60000E-01
-2.3620E-06,-3.60000E-01
-2.3600E-06,-3.60000E-01
-2.3580E-06,-3.60000E-01
-2.3560E-06,-3.60000E-01
-2.3540E-06,-3.40078E-01
-2.3520E-06,-3.60000E-01
-2.3500E-06,-3.60000E-01
-2.3480E-06,-3.60000E-01
-2.3460E-06,-3.60000E-01
-2.3440E-06,-3.60000E-01
-2.3420E-06,-3.60000E-01
-2.3400E-06,-3.40078E-01
-2.3380E-06,-3.60000E-01
-2.3360E-06,-3.60000E-01
-2.3340E-06,-3.60000E-01
-2.3320E-06,-3.60000E-01
-2.3300E-06,-3.60000E-01
-2.3280E-06,-3.60000E-01
-2.3260E-06,-3.60000E-01
-2.3240E-06,-3.60000E-01
-2.3220E-06,-3.60000E-01
-2.3200E-06,-3.60000E-01
-2.3180E-06,-3.60000E-01
-2.3160E-06,-3.60000E-01
-2.3140E-06,-3.60000E-01
-2.3120E-06,-3.60000E-01
-2.3100E-06,-3.60000E-01
-2.3080E-06,-3.60000E-01
-2.3060E-06,-3.60000E-01
-2.3040E-06,-3.60000E-01
-2.3020E-06,-3.60000E-01
-2.3000E-06,-3.60000E-01
-2.2980E-06,-3.60000E-01
-2.2960E-06,-3.60000E-01
-2.2940E-06,-3.60000E-01
-2.2920E-06,-3.60000E-01
-2.2900E-06,-3.60000E-01
-2.2880E-06,-3.60000E-01
-2.2860E-06,-3.60000E-01
-2.2840E-06,-3.60000E-01
-2.2820E-06,-3.60000E-01
-2.2800E-06,-3.40078E-01
-2.2780E-06,-3.60000E-01
-2.2760E-06,-3.60000E-01
-2.2740E-06,-3.60000E-01
-2.2720E-06,-3.60000E-01
-2.2700E-06,-3.60000E-01
-2.2680E-06,-3.60000E-01
-2.2660E-06,-3.60000E-01
-2.2640E-06,-3.60000E-01
-2.2620E-06,-3.60000E-01
-2.2600E-06,-3.60000E-01
-2.2580E-06,-3.60000E-01
-2.2560E-06,-3.60000E-01
-2.2540E-06,-3.60000E-01
-2.2520E-06,-3.60000E-01
-2.2500E-06,-3.60000E-01
-2.2480E-06,-3.60000E-01
-2.2460E-06,-3.60000E-01
-2.2440E-06,-3.60000E-01
-2.2420E-06,-3.60000E-01
-2.2400E-06,-3.60000E-01
-2.2380E-06,-3.60000E-01
-2.2360E-06,-3.60000E-01
-2.2340E-06,-3.60000E-01
-2.2320E-06,-3.60000E-01
-2.2300E-06,-3.60000E-01
-2.2280E-06,-3.60000E-01
-2.2260E-06,-3.60000E-01
-2.2240E-06,-3.60000E-01
-2.2220E-06,-3.60000E-01
-2.2200E-06,-3.60000E-01
-2.2180E-06,-3.60000E-01
-2.2160E-06,-3.60000E-01
-2.2140E-06,-3.60000E-01
-2.2120E-06,-3.60000E-01
-2.2100E-06,-3.60000E-01
-2.2080E-06,-3.60000E-01
-2.2060E-06,-3.60000E-01
-2.2040E-06,-3.60000E-01
-2.2020E-06,-3.60000E-01
-2.2000E-06,-3.60000E-01
-2.1980E-06,-3.60000E-01
-2.1960E-06,-3.60000E-01
-2.1940E-06,-3.60000E-01
-2.1920E-06,-3.60000E-01
-2.1900E-06,-3.60000E-01
-2.1880E-06,-3.60000E-01
-2.1860E-06,-3.60000E-01
-2.1840E-06,-3.60000E-01
-2.1820E-06,-3.60000E-01
-2.1800E-06,-3.60000E-01
-2.1780E-06,-3.60000E-01
-2.1760E-06,-3.60000E-01
-2.1740E-06,-3.60000E-01
-2.1720E-06,-3.60000E-01
-2.1700E-06,-3.60000E-01
-2.1680E-06,-3.60000E-01
-2.1660E-06,-3.60000E-01
-2.1640E-06,-3.60000E-01
-2.1620E-06,-3.40078E-01
-2.1600E-06,-3.60000E-01
-2.1580E-06,-3.60000E-01
-2.1560E-06,-3.60000E-01
-2.1540E-06,-3.60000E-01
-2.1520E-06,-3.60000E-01
-2.1500E-06,-3.60000E-01
-2.1480E-06,-3.60000E-01
-2.1460E-06,-3.60000E-01
-2.1440E-06,-3.60000E-01
-2.1420E-06,-3.60000E-01
-2.1400E-06,-3.60000E-01
-2.1380E-06,-3.60000E-01
-2.1360E-06,-3.40078E-01
-2.1340E-06,-3.60000E-01
-2.1320E-06,-3.60000E-01
-2.1300E-06,-3.60000E-01
-2.1280E-06,-3.60000E-01
-2.1260E-06,-3.60000E-01
-2.1240E-06,-3.60000E-01
-2.1220E-06,-3.60000E-01
-2.1200E-06,-3.60000E-01
-2.1180E-06,-3.60000E-01
-2.1160E-06,-3.60000E-01
-2.1140E-06,-3.40078E-01
-2.1120E-06,-3.60000E-01
-2.1100E-06,-3.60000E-01
-2.1080E-06,-3.60000E-01
-2.1060E-06,-3.60000E-01
-2.1040E-06,-3.60000E-01
-2.1020E-06,-3.60000E-01
-2.1000E-06,-3.60000E-01
-2.0980E-06,-3.60000E-01
-2.0960E-06,-3.60000E-01
-2.0940E-06,-3.60000E-01
-2.0920E-06,-3.60000E-01
-2.0900E-06,-3.60000E-01
-2.0880E-06,-3.60000E-01
-2.0860E-06,-3.60000E-01
-2.0840E-06,-3.80078E-01
-2.0820E-06,-3.60000E-01
-2.0800E-06,-3.60000E-01
-2.0780E-06,-3.60000E-01
-2.0760E-06,-3.60000E-01
-2.0740E-06,-3.60000E-01
-2.0720E-06,-3.60000E-01
-2.0700E-06,-3.60000E-01
-2.0680E-06,-3.60000E-01
-2.0660E-06,-3.60000E-01
-2.0640E-06,-3.60000E-01
-2.0620E-06,-3.60000E-01
-2.0600E-06,-3.60000E-01
-2.0580E-06,-3.60000E-01
-2.0560E-06,-3.60000E-01
-2.0540E-06,-3.60000E-01
-2.0520E-06,-3.60000E-01
-2.0500E-06,-3.60000E-01
-2.0480E-06,-3.60000E-01
-2.0460E-06,-3.60000E-01
-2.0440E-06,-3.60000E-01
-2.0420E-06,-3.60000E-01
-2.0400E-06,-3.60000E-01
-2.0380E-06,-3.60000E-01
-2.0360E-06,-3.60000E-01
-2.0340E-06,-3.40078E-01
-2.0320E-06,-3.60000E-01
-2.0300E-06,-3.60000E-01
-2.0280E-06,-3.60000E-01
-2.0260E-06,-3.60000E-01
-2.0240E-06,-3.60000E-01
-2.0220E-06,-3.60000E-01
-2.0200E-06,-3.60000E-01
-2.0180E-06,-3.60000E-01
-2.0160E-06,-3.60000E-01
-2.0140E-06,-3.60000E-01
-2.0120E-06,-3.60000E-01
-2.0100E-06,-3.60000E-01
-2.0080E-06,-3.60000E-01
-2.0060E-06,-3.60000E-01
-2.0040E-06,-3.60000E-01
-2.0020E-06,-3.60000E-01
-2.0000E-06,-3.60000E-01
-1.9980E-06,-3.60000E-01
-1.9960E-06,-3.60000E-01
-1.9940E-06,-3.40078E-01
-1.9920E-06,-3.60000E-01
-1.9900E-06,-3.60000E-01
-1.9880E-06,-3.60000E-01
-1.9860E-06,-3.60000E-01
-1.9840E-06,-3.60000E-01
-1.9820E-06,-3.40078E-01
-1.9800E-06,-3.60000E-01
-1.9780E-06,-3.60000E-01
-1.9760E-06,-3.60000E-01
-1.9740E-06,-3.60000E-01
-1.9720E-06,-3.60000E-01
-1.9700E-06,-3.60000E-01
-1.9680E-06,-3.60000E-01
-1.9660E-06,-3.60000E-01
-1.9640E-06,-3.60000E-01
-1.9620E-06,-3.60000E-01
-1.9600E-06,-3.40078E-01
-1.9580E-06,-3.60000E-01
-1.9560E-06,-3.60000E-01
-1.9540E-06,-3.60000E-01
-1.9520E-06,-3.60000E-01
-1.9500E-06,-3.60000E-01
-1.9480E-06,-3.60000E-01
-1.9460E-06,-3.60000E-01
-1.9440E-06,-3.60000E-01
-1.9420E-06,-3.60000E-01
-1.9400E-06,-3.60000E-01
-1.9380E-06,-3.60000E-01
-1.9360E-06,-3.60000E-01
-1.9340E-06,-3.60000E-01
-1.9320E-06,-3.60000E-01
-1.9300E-06,-3.60000E-01
-1.9280E-06,-3.60000E-01
-1.9260E-06,-3.60000E-01
-1.9240E-06,-3.60000E-01
-1.9220E-06,-3.60000E-01
-1.9200E-06,-3.40078E-01
-1.9180E-06,-3.60000E-01
-1.9160E-06,-3.60000E-01
-1.9140E-06,-3.60000E-01
-1.9120E-06,-3.60000E-01
-1.9100E-06,-3.60000E-01
-1.9080E-06,-3.60000E-01
-1.9060E-06,-3.60000E-01
-1.9040E-06,-3.60000E-01
-1.9020E-06,-3.60000E-01
-1.9000E-06,-3.60000E-01
-1.8980E-06,-3.60000E-01
-1.8960E-06,-3.60000E-01
-1.8940E-06,-3.60000E-01
-1.8920E-06,-3.60000E-01
-1.8900E-06,-3.60000E-01
-1.8880E-06,-3.60000E-01
-1.8860E-06,-3.60000E-01
-1.8840E-06,-3.60000E-01
-1.8820E-06,-3.60000E-01
-1.8800E-06,-3.60000E-01
-1.8780E-06,-3.60000E-01
-1.8760E-06,-3.60000E-01
-1.8740E-06,-3.60000E-01
-1.8720E-06,-3.60000E-01
-1.8700E-06,-3.60000E-01
-1.8680E-06,-3.60000E-01
-1.8660E-06,-3.60000E-01
-1.8640E-06,-3.60000E-01
-1.8620E-06,-3.60000E-01
-1.8600E-06,-3.60000E-01
-1.8580E-06,-3.60000E-01
-1.8560E-06,-3.60000E-01
-1.8540E-06,-3.60000E-01
-1.8520E-06,-3.60000E-01
-1.8500E-06,-3.40078E-01
-1.8480E-06,-3.80078E-01
-1.8460E-06,-3.60000E-01
-1.8440E-06,-3.40078E-01
-1.8420E-06,-3.60000E-01
-1.8400E-06,-3.60000E-01
-1.8380E-06,-3.60000E-01
-1.8360E-06,-3.40078E-01
-1.8340E-06,-3.60000E-01
-1.8320E-06,-3.60000E-01
-1.8300E-06,-3.60000E-01
-1.8280E-06,-3.60000E-01
-1.8260E-06,-3.40078E-01
-1.8240E-06,-3.40078E-01
-1.8220E-06,-3.60000E-01
-1.8200E-06,-3.60000E-01
-1.8180E-06,-3.40078E-01
-1.8160E-06,-3.60000E-01
-1.8140E-06,-3.60000E-01
-1.8120E-06,-3.60000E-01
-1.8100E-06,-3.60000E-01
-1.8080E-06,-3.40078E-01
-1.8060E-06,-3.40078E-01
-1.8040E-06,-3.60000E-01
-1.8020E-06,-3.40078E-01
-1.8000E-06,-3.80078E-01
-1.7980E-06,-3.60000E-01
-1.7960E-06,-3.60000E-01
-1.7940E-06,-3.60000E-01
-1.7920E-06,-3.40078E-01
-1.7900E-06,-3.60000E-01
-1.7880E-06,-3.60000E-01
-1.7860E-06,-3.60000E-01
-1.7840E-06,-3.60000E-01
-1.7820E-06,-3.60000E-01
-1.7800E-06,-3.60000E-01
-1.7780E-06,-3.60000E-01
-1.7760E-06,-3.60000E-01
-1.7740E-06,-3.60000E-01
-1.7720E-06,-3.60000E-01
-1.7700E-06,-3.60000E-01
-1.7680E-06,-3.60000E-01
-1.7660E-06,-3.40078E-01
-1.7640E-06,-3.60000E-01
-1.7620E-06,-3.60000E-01
-1.7600E-06,-3.60000E-01
-1.7580E-06,-3.40078E-01
-1.7560E-06,-3.60000E-01
-1.7540E-06,-3.60000E-01
-1.7520E-06,-3.60000E-01
-1.7500E-06,-3.40078E-01
-1.7480E-06,-3.40078E-01
-1.7460E-06,-3.60000E-01
-1.7440E-06,-3.60000E-01
-1.7420E-06,-3.60000E-01
-1.7400E-06,-3.60000E-01
-1.7380E-06,-3.60000E-01
-1.7360E-06,-3.60000E-01
-1.7340E-06,-3.60000E-01
-1.7320E-06,-3.60000E-01
-1.7300E-06,-3.60000E-01
-1.7280E-06,-3.60000E-01
-1.7260E-06,-3.60000E-01
-1.7240E-06,-3.60000E-01
-1.7220E-06,-3.60000E-01
-1.7200E-06,-3.60000E-01
-1.7180E-06,-3.60000E-01
-1.7160E-06,-3.60000E-01
-1.7140E-06,-3.60000E-01
-1.7120E-06,-3.60000E-01
-1.7100E-06,-3.60000E-01
-1.7080E-06,-3.60000E-01
-1.7060E-06,-3.40078E-01
-1.7040E-06,-3.60000E-01
-1.7020E-06,-3.40078E-01
-1.7000E-06,-3.60000E-01
-1.6980E-06,-3.40078E-01
-1.6960E-06,-3.60000E-01
-1.6940E-06,-3.60000E-01
-1.6920E-06,-3.60000E-01
-1.6900E-06,-3.60000E-01
-1.6880E-06,-3.60000E-01
-1.6860E-06,-3.60000E-01
-1.6840E-06,-3.60000E-01
-1.6820E-06,-3.40078E-01
-1.6800E-06,-3.60000E-01
-1.6780E-06,-3.60000E-01
-1.6760E-06,-3.60000E-01
-1.6740E-06,-3.60000E-01
-1.6720E-06,-3.60000E-01
-1.6700E-06,-3.60000E-01
-1.6680E-06,-3.60000E-01
-1.6660E-06,-3.40078E-01
-1.6640E-06,-3.60000E-01
-1.6620E-06,-3.60000E-01
-1.6600E-06,-3.40078E-01
-1.6580E-06,-3.60000E-01
-1.6560E-06,-3.60000E-01
-1.6540E-06,-3.40078E-01
-1.6520E-06,-3.60000E-01
-1.6500E-06,-3.40078E-01
-1.6480E-06,-3.60000E-01
-1.6460E-06,-3.60000E-01
-1.6440E-06,-3.60000E-01
-1.6420E-06,-3.60000E-01
-1.6400E-06,-3.60000E-01
-1.6380E-06,-3.60000E-01
-1.6360E-06,-3.40078E-01
-1.6340E-06,-3.40078E-01
-1.6320E-06,-3.60000E-01
-1.6300E-06,-3.60000E-01
-1.6280E-06,-3.40078E-01
-1.6260E-06,-3.60000E-01
-1.6240E-06,-3.60000E-01
-1.6220E-06,-3.60000E-01
-1.6200E-06,-3.40078E-01
-1.6180E-06,-3.60000E-01
-1.6160E-06,-3.40078E-01
-1.6140E-06,-3.60000E-01
-1.6120E-06,-3.40078E-01
-1.6100E-06,-3.60000E-01
-1.6080E-06,-3.60000E-01
-1.6060E-06,-3.60000E-01
-1.6040E-06,-3.60000E-01
-1.6020E-06,-3.60000E-01
-1.6000E-06,-3.60000E-01
-1.5980E-06,-3.60000E-01
-1.5960E-06,-3.40078E-01
-1.5940E-06,-3.40078E-01
-1.5920E-06,-3.60000E-01
-1.5900E-06,-3.60000E-01
-1.5880E-06,-3.60000E-01
-1.5860E-06,-3.60000E-01
-1.5840E-06,-3.60000E-01
-1.5820E-06,-3.40078E-01
-1.5800E-06,-3.60000E-01
-1.5780E-06,-3.60000E-01
-1.5760E-06,-3.60000E-01
-1.5740E-06,-3.60000E-01
-1.5720E-06,-3.60000E-01
-1.5700E-06,-3.60000E-01
-1.5680E-06,-3.60000E-01
-1.5660E-06,-3.40078E-01
-1.5640E-06,-3.40078E-01
-1.5620E-06,-3.60000E-01
-1.5600E-06,-3.40078E-01
-1.5580E-06,-3.40078E-01
-1.5560E-06,-3.60000E-01
-1.5540E-06,-3.60000E-01
-1.5520E-06,-3.60000E-01
-1.5500E-06,-3.60000E-01
-1.5480E-06,-3.40078E-01
-1.5460E-06,-3.60000E-01
-1.5440E-06,-3.60000E-01
-1.5420E-06,-3.40078E-01
-1.5400E-06,-3.60000E-01
-1.5380E-06,-3.60000E-01
-1.5360E-06,-3.20000E-01
-1.5340E-06,-3.60000E-01
-1.5320E-06,-3.60000E-01
-1.5300E-06,-3.60000E-01
-1.5280E-06,-3.40078E-01
-1.5260E-06,-3.60000E-01
-1.5240E-06,-3.40078E-01
-1.5220E-06,-3.60000E-01
-1.5200E-06,-3.60000E-01
-1.5180E-06,-3.40078E-01
-1.5160E-06,-3.60000E-01
-1.5140E-06,-3.60000E-01
-1.5120E-06,-3.40078E-01
-1.5100E-06,-3.40078E-01
-1.5080E-06,-3.60000E-01
-1.5060E-06,-3.40078E-01
-1.5040E-06,-3.60000E-01
-1.5020E-06,-3.60000E-01
-1.5000E-06,-3.60000E-01
-1.4980E-06,-3.60000E-01
-1.4960E-06,-3.60000E-01
-1.4940E-06,-3.60000E-01
-1.4920E-06,-3.60000E-01
-1.4900E-06,-3.60000E-01
-1.4880E-06,-3.40078E-01
-1.4860E-06,-3.60000E-01
-1.4840E-06,-3.40078E-01
-1.4820E-06,-3.60000E-01
-1.4800E-06,-3.40078E-01
-1.4780E-06,-3.40078E-01
-1.4760E-06,-3.60000E-01
-1.4740E-06,-3.60000E-01
-1.4720E-06,-3.60000E-01
-1.4700E-06,-3.60000E-01
-1.4680E-06,-3.40078E-01
-1.4660E-06,-4.40000E-01
-1.4640E-06,-5.80078E-01
-1.4620E-06,-7.00078E-01
-1.4600E-06,-8.60078E-01
-1.4580E-06,-1.02008E+00
-1.4560E-06,-1.16000E+00
-1.4540E-06,-1.26008E+00
-1.4520E-06,-1.30008E+00
-1.4500E-06,-1.32000E+00
-1.4480E-06,-1.26008E+00
-1.4460E-06,-1.20000E+00
-1.4440E-06,-1.10008E+00
-1.4420E-06,-1.02008E+00
-1.4400E-06,-9.80078E-01
-1.4380E-06,-9.60000E-01
-1.4360E-06,-9.20000E-01
-1.4340E-06,-1.00000E+00
-1.4320E-06,-1.04000E+00
-1.4300E-06,-1.10008E+00
-1.4280E-06,-1.08000E+00
-1.4260E-06,-1.14008E+00
-1.4240E-06,-1.12000E+00
-1.4220E-06,-1.12000E+00
-1.4200E-06,-1.08000E+00
-1.4180E-06,-1.08000E+00
-1.4160E-06,-1.06008E+00
-1.4140E-06,-1.04000E+00
-1.4120E-06,-1.02008E+00
-1.4100E-06,-1.02008E+00
-1.4080E-06,-1.04000E+00
-1.4060E-06,-1.02008E+00
-1.4040E-06,-1.04000E+00
-1.4020E-06,-1.06008E+00
-1.4000E-06,-1.08000E+00
-1.3980E-06,-1.08000E+00
-1.3960E-06,-1.10008E+00
-1.3940E-06,-1.06008E+00
-1.3920E-06,-1.08000E+00
-1.3900E-06,-1.08000E+00
-1.3880E-06,-1.06008E+00
-1.3860E-06,-1.04000E+00
-1.3840E-06,-1.04000E+00
-1.3820E-06,-1.06008E+00
-1.3800E-06,-1.06008E+00
-1.3780E-06,-1.06008E+00
-1.3760E-06,-1.06008E+00
-1.3740E-06,-1.06008E+00
-1.3720E-06,-1.04000E+00
-1.3700E-06,-1.06008E+00
-1.3680E-06,-1.06008E+00
-1.3660E-06,-1.06008E+00
-1.3640E-06,-1.06008E+00
-1.3620E-06,-1.06008E+00
-1.3600E-06,-1.06008E+00
-1.3580E-06,-1.06008E+00
-1.3560E-06,-1.06008E+00
-1.3540E-06,-1.06008E+00
-1.3520E-06,-1.06008E+00
-1.3500E-06,-1.06008E+00
-1.3480E-06,-1.06008E+00
-1.3460E-06,-1.06008E+00
-1.3440E-06,-1.06008E+00
-1.3420E-06,-1.06008E+00
-1.3400E-06,-1.06008E+00
-1.3380E-06,-1.06008E+00
-1.3360E-06,-1.06008E+00
-1.3340E-06,-1.06008E+00
-1.3320E-06,-1.06008E+00
-1.3300E-06,-1.06008E+00
-1.3280E-06,-1.06008E+00
-1.3260E-06,-1.06008E+00
-1.3240E-06,-1.06008E+00
-1.3220E-06,-1.06008E+00
-1.3200E-06,-1.06008E+00
-1.3180E-06,-1.06008E+00
-1.3160E-06,-1.06008E+00
-1.3140E-06,-1.06008E+00
-1.3120E-06,-1.06008E+00
-1.3100E-06,-1.06008E+00
-1.3080E-06,-1.06008E+00
-1.3060E-06,-1.06008E+00
-1.3040E-06,-1.06008E+00
-1.3020E-06,-1.06008E+00
-1.3000E-06,-1.06008E+00
-1.2980E-06,-1.04000E+00
-1.2960E-06,-1.06008E+00
-1.2940E-06,-1.06008E+00
-1.2920E-06,-1.06008E+00
-1.2900E-06,-1.04000E+00
-1.2880E-06,-1.04000E+00
-1.2860E-06,-1.06008E+00
-1.2840E-06,-1.06008E+00
-1.2820E-06,-1.06008E+00
-1.2800E-06,-1.04000E+00
-1.2780E-06,-1.08000E+00
-1.2760E-06,-1.04000E+00
-1.2740E-06,-1.04000E+00
-1.2720E-06,-1.08000E+00
-1.2700E-06,-1.06008E+00
-1.2680E-06,-1.06008E+00
-1.2660E-06,-1.04000E+00
-1.2640E-06,-1.04000E+00
-1.2620E-06,-1.04000E+00
-1.2600E-06,-1.08000E+00
-1.2580E-06,-1.06008E+00
-1.2560E-06,-1.06008E+00
-1.2540E-06,-1.06008E+00
-1.2520E-06,-1.04000E+00
-1.2500E-06,-1.06008E+00
-1.2480E-06,-1.04000E+00
-1.2460E-06,-1.06008E+00
-1.2440E-06,-1.06008E+00
-1.2420E-06,-1.06008E+00
-1.2400E-06,-1.04000E+00
-1.2380E-06,-1.08000E+00
-1.2360E-06,-1.08000E+00
-1.2340E-06,-1.06008E+00
-1.2320E-06,-1.06008E+00
-1.2300E-06,-1.06008E+00
-1.2280E-06,-1.06008E+00
-1.2260E-06,-1.06008E+00
-1.2240E-06,-1.08000E+00
-1.2220E-06,-1.06008E+00
-1.2200E-06,-1.06008E+00
-1.2180E-06,-1.04000E+00
-1.2160E-06,-1.08000E+00
-1.2140E-06,-1.08000E+00
-1.2120E-06,-1.08000E+00
-1.2100E-06,-1.06008E+00
-1.2080E-06,-1.06008E+00
-1.2060E-06,-1.04000E+00
-1.2040E-06,-1.04000E+00
-1.2020E-06,-1.04000E+00
-1.2000E-06,-1.06008E+00
-1.1980E-06,-1.08000E+00
-1.1960E-06,-1.04000E+00
-1.1940E-06,-1.04000E+00
-1.1920E-06,-1.08000E+00
-1.1900E-06,-1.08000E+00
-1.1880E-06,-1.08000E+00
-1.1860E-06,-1.08000E+00
-1.1840E-06,-1.06008E+00
-1.1820E-06,-1.08000E+00
-1.1800E-06,-1.04000E+00
-1.1780E-06,-1.06008E+00
-1.1760E-06,-1.06008E+00
-1.1740E-06,-1.04000E+00
-1.1720E-06,-1.06008E+00
-1.1700E-06,-1.06008E+00
-1.1680E-06,-1.06008E+00
-1.1660E-06,-1.06008E+00
-1.1640E-06,-1.06008E+00
-1.1620E-06,-1.06008E+00
-1.1600E-06,-1.06008E+00
-1.1580E-06,-1.08000E+00
-1.1560E-06,-1.06008E+00
-1.1540E-06,-1.06008E+00
-1.1520E-06,-1.06008E+00
-1.1500E-06,-1.06008E+00
-1.1480E-06,-1.06008E+00
-1.1460E-06,-1.06008E+00
-1.1440E-06,-1.06008E+00
-1.1420E-06,-1.06008E+00
-1.1400E-06,-1.06008E+00
-1.1380E-06,-1.04000E+00
-1.1360E-06,-1.04000E+00
-1.1340E-06,-1.04000E+00
-1.1320E-06,-1.06008E+00
-1.1300E-06,-1.06008E+00
-1.1280E-06,-1.06008E+00
-1.1260E-06,-1.04000E+00
-1.1240E-06,-1.06008E+00
-1.1220E-06,-1.06008E+00
-1.1200E-06,-1.06008E+00
-1.1180E-06,-1.06008E+00
-1.1160E-06,-1.06008E+00
-1.1140E-06,-1.08000E+00
-1.1120E-06,-1.06008E+00
-1.1100E-06,-1.06008E+00
-1.1080E-06,-1.06008E+00
-1.1060E-06,-1.06008E+00
-1.1040E-06,-1.06008E+00
-1.1020E-06,-1.06008E+00
-1.1000E-06,-1.06008E+00
-1.0980E-06,-1.06008E+00
-1.0960E-06,-1.06008E+00
-1.0940E-06,-1.06008E+00
-1.0920E-06,-1.06008E+00
-1.0900E-06,-1.06008E+00
-1.0880E-06,-1.04000E+00
-1.0860E-06,-1.06008E+00
-1.0840E-06,-1.06008E+00
-1.0820E-06,-1.06008E+00
-1.0800E-06,-1.06008E+00
-1.0780E-06,-1.06008E+00
-1.0760E-06,-1.06008E+00
-1.0740E-06,-1.04000E+00
-1.0720E-06,-1.06008E+00
-1.0700E-06,-1.06008E+00
-1.0680E-06,-1.06008E+00
-1.0660E-06,-1.06008E+00
-1.0640E-06,-1.04000E+00
-1.0620E-06,-1.06008E+00
-1.0600E-06,-1.04000E+00
-1.0580E-06,-1.06008E+00
-1.0560E-06,-1.06008E+00
-1.0540E-06,-1.06008E+00
-1.0520E-06,-1.04000E+00
-1.0500E-06,-1.06008E+00
-1.0480E-06,-1.06008E+00
-1.0460E-06,-1.04000E+00
-1.0440E-06,-1.04000E+00
-1.0420E-06,-1.06008E+00
-1.0400E-06,-1.06008E+00
-1.0380E-06,-1.08000E+00
-1.0360E-06,-1.06008E+00
-1.0340E-06,-1.06008E+00
-1.0320E-06,-1.04000E+00
-1.0300E-06,-1.04000E+00
-1.0280E-06,-1.08000E+00
-1.0260E-06,-1.06008E+00
-1.0240E-06,-1.04000E+00
-1.0220E-06,-1.06008E+00
-1.0200E-06,-1.04000E+00
-1.0180E-06,-1.04000E+00
-1.0160E-06,-1.06008E+00
-1.0140E-06,-1.06008E+00
-1.0120E-06,-1.04000E+00
-1.0100E-06,-1.08000E+00
-1.0080E-06,-1.06008E+00
-1.0060E-06,-1.06008E+00
-1.0040E-06,-1.04000E+00
-1.0020E-06,-1.04000E+00
-1.0000E-06,-1.04000E+00
-9.9800E-07,-1.06008E+00
-9.9600E-07,-1.04000E+00
-9.9400E-07,-1.06008E+00
-9.9200E-07,-1.04000E+00
-9.9000E-07,-1.06008E+00
-9.8800E-07,-1.06008E+00
-9.8600E-07,-1.04000E+00
-9.8400E-07,-1.06008E+00
-9.8200E-07,-1.06008E+00
-9.8000E-07,-1.06008E+00
-9.7800E-07,-1.06008E+00
-9.7600E-07,-1.06008E+00
-9.7400E-07,-1.06008E+00
-9.7200E-07,-1.04000E+00
-9.7000E-07,-1.08000E+00
-9.6800E-07,-1.06008E+00
-9.6600E-07,-1.06008E+00
-9.6400E-07,-1.06008E+00
-9.6200E-07,-1.06008E+00
-9.6000E-07,-1.06008E+00
-9.5800E-07,-1.06008E+00
-9.5600E-07,-1.06008E+00
-9.5400E-07,-1.04000E+00
-9.5200E-07,-1.04000E+00
-9.5000E-07,-1.04000E+00
-9.4800E-07,-1.04000E+00
-9.4600E-07,-1.04000E+00
-9.4400E-07,-1.04000E+00
-9.4200E-07,-1.06008E+00
-9.4000E-07,-1.06008E+00
-9.3800E-07,-1.06008E+00
-9.3600E-07,-1.04000E+00
-9.3400E-07,-1.04000E+00
-9.3200E-07,-1.04000E+00
-9.3000E-07,-1.04000E+00
-9.2800E-07,-1.06008E+00
-9.2600E-07,-1.04000E+00
-9.2400E-07,-1.04000E+00
-9.2200E-07,-1.08000E+00
-9.2000E-07,-1.04000E+00
-9.1800E-07,-1.04000E+00
-9.1600E-07,-1.06008E+00
-9.1400E-07,-1.04000E+00
-9.1200E-07,-1.04000E+00
-9.1000E-07,-1.04000E+00
-9.0800E-07,-1.04000E+00
-9.0600E-07,-1.04000E+00
-9.0400E-07,-1.04000E+00
-9.0200E-07,-1.08000E+00
-9.0000E-07,-1.06008E+00
-8.9800E-07,-1.04000E+00
-8.9600E-07,-1.04000E+00
-8.9400E-07,-1.08000E+00
-8.9200E-07,-1.06008E+00
-8.9000E-07,-1.06008E+00
-8.8800E-07,-1.06008E+00
-8.8600E-07,-1.04000E+00
-8.8400E-07,-1.06008E+00
-8.8200E-07,-1.04000E+00
-8.8000E-07,-1.08000E+00
-8.7800E-07,-1.04000E+00
-8.7600E-07,-1.06008E+00
-8.7400E-07,-1.04000E+00
-8.7200E-07,-1.04000E+00
-8.7000E-07,-1.06008E+00
-8.6800E-07,-1.06008E+00
-8.6600E-07,-1.06008E+00
-8.6400E-07,-1.06008E+00
-8.6200E-07,-1.04000E+00
-8.6000E-07,-1.06008E+00
-8.5800E-07,-1.06008E+00
-8.5600E-07,-1.06008E+00
-8.5400E-07,-1.06008E+00
-8.5200E-07,-1.04000E+00
-8.5000E-07,-1.04000E+00
-8.4800E-07,-1.06008E+00
-8.4600E-07,-1.06008E+00
-8.4400E-07,-1.06008E+00
-8.4200E-07,-1.06008E+00
-8.4000E-07,-1.06008E+00
-8.3800E-07,-1.06008E+00
-8.3600E-07,-1.06008E+00
-8.3400E-07,-1.04000E+00
-8.3200E-07,-1.04000E+00
-8.3000E-07,-1.04000E+00
-8.2800E-07,-1.04000E+00
-8.2600E-07,-1.06008E+00
-8.2400E-07,-1.04000E+00
-8.2200E-07,-1.04000E+00
-8.2000E-07,-1.06008E+00
-8.1800E-07,-1.04000E+00
-8.1600E-07,-1.04000E+00
-8.1400E-07,-1.04000E+00
-8.1200E-07,-1.04000E+00
-8.1000E-07,-1.06008E+00
-8.0800E-07,-1.06008E+00
-8.0600E-07,-1.06008E+00
-8.0400E-07,-1.04000E+00
-8.0200E-07,-1.08000E+00
-8.0000E-07,-1.04000E+00
-7.9800E-07,-1.08000E+00
-7.9600E-07,-1.06008E+00
-7.9400E-07,-1.04000E+00
-7.9200E-07,-1.06008E+00
-7.9000E-07,-1.04000E+00
-7.8800E-07,-1.04000E+00
-7.8600E-07,-1.04000E+00
-7.8400E-07,-1.04000E+00
-7.8200E-07,-1.06008E+00
-7.8000E-07,-1.06008E+00
-7.7800E-07,-1.04000E+00
-7.7600E-07,-1.04000E+00
-7.7400E-07,-1.06008E+00
-7.7200E-07,-1.04000E+00
-7.7000E-07,-1.06008E+00
-7.6800E-07,-1.04000E+00
-7.6600E-07,-1.04000E+00
-7.6400E-07,-1.04000E+00
-7.6200E-07,-1.04000E+00
-7.6000E-07,-1.04000E+00
-7.5800E-07,-1.04000E+00
-7.5600E-07,-1.06008E+00
-7.5400E-07,-1.06008E+00
-7.5200E-07,-1.06008E+00
-7.5000E-07,-1.06008E+00
-7.4800E-07,-1.04000E+00
-7.4600E-07,-1.06008E+00
-7.4400E-07,-1.06008E+00
-7.4200E-07,-1.04000E+00
-7.4000E-07,-1.04000E+00
-7.3800E-07,-1.04000E+00
-7.3600E-07,-1.04000E+00
-7.3400E-07,-1.06008E+00
-7.3200E-07,-1.06008E+00
-7.3000E-07,-1.06008E+00
-7.2800E-07,-1.06008E+00
-7.2600E-07,-1.04000E+00
-7.2400E-07,-1.04000E+00
-7.2200E-07,-1.06008E+00
-7.2000E-07,-1.04000E+00
-7.1800E-07,-1.06008E+00
-7.1600E-07,-1.06008E+00
-7.1400E-07,-1.08000E+00
-7.1200E-07,-1.04000E+00
-7.1000E-07,-1.06008E+00
-7.0800E-07,-1.08000E+00
-7.0600E-07,-1.08000E+00
-7.0400E-07,-1.06008E+00
-7.0200E-07,-1.04000E+00
-7.0000E-07,-1.04000E+00
-6.9800E-07,-1.06008E+00
-6.9600E-07,-1.04000E+00
-6.9400E-07,-1.04000E+00
-6.9200E-07,-1.04000E+00
-6.9000E-07,-1.06008E+00
-6.8800E-07,-1.06008E+00
-6.8600E-07,-1.06008E+00
-6.8400E-07,-1.06008E+00
-6.8200E-07,-1.04000E+00
-6.8000E-07,-1.06008E+00
-6.7800E-07,-1.04000E+00
-6.7600E-07,-1.06008E+00
-6.7400E-07,-1.06008E+00
-6.7200E-07,-1.06008E+00
-6.7000E-07,-1.06008E+00
-6.6800E-07,-1.06008E+00
-6.6600E-07,-1.04000E+00
-6.6400E-07,-1.06008E+00
-6.6200E-07,-1.06008E+00
-6.6000E-07,-1.06008E+00
-6.5800E-07,-1.08000E+00
-6.5600E-07,-1.06008E+00
-6.5400E-07,-1.04000E+00
-6.5200E-07,-1.06008E+00
-6.5000E-07,-1.06008E+00
-6.4800E-07,-1.06008E+00
-6.4600E-07,-1.04000E+00
-6.4400E-07,-1.06008E+00
-6.4200E-07,-1.06008E+00
-6.4000E-07,-1.06008E+00
-6.3800E-07,-1.06008E+00
-6.3600E-07,-1.04000E+00
-6.3400E-07,-1.04000E+00
-6.3200E-07,-1.06008E+00
-6.3000E-07,-1.06008E+00
-6.2800E-07,-1.04000E+00
-6.2600E-07,-1.04000E+00
-6.2400E-07,-1.04000E+00
-6.2200E-07,-1.08000E+00
-6.2000E-07,-1.06008E+00
-6.1800E-07,-1.04000E+00
-6.1600E-07,-1.04000E+00
-6.1400E-07,-1.06008E+00
-6.1200E-07,-1.08000E+00
-6.1000E-07,-1.04000E+00
-6.0800E-07,-1.04000E+00
-6.0600E-07,-1.04000E+00
-6.0400E-07,-1.06008E+00
-6.0200E-07,-1.06008E+00
-6.0000E-07,-1.06008E+00
-5.9800E-07,-1.04000E+00
-5.9600E-07,-1.04000E+00
-5.9400E-07,-1.04000E+00
-5.9200E-07,-1.06008E+00
-5.9000E-07,-1.06008E+00
-5.8800E-07,-1.06008E+00
-5.8600E-07,-1.06008E+00
-5.8400E-07,-1.06008E+00
-5.8200E-07,-1.04000E+00
-5.8000E-07,-1.04000E+00
-5.7800E-07,-1.04000E+00
-5.7600E-07,-1.06008E+00
-5.7400E-07,-1.06008E+00
-5.7200E-07,-1.06008E+00
-5.7000E-07,-1.06008E+00
-5.6800E-07,-1.06008E+00
-5.6600E-07,-1.06008E+00
-5.6400E-07,-1.06008E+00
-5.6200E-07,-1.08000E+00
-5.6000E-07,-1.06008E+00
-5.5800E-07,-1.06008E+00
-5.5600E-07,-1.06008E+00
-5.5400E-07,-1.06008E+00
-5.5200E-07,-1.04000E+00
-5.5000E-07,-1.06008E+00
-5.4800E-07,-1.06008E+00
-5.4600E-07,-1.06008E+00
-5.4400E-07,-1.06008E+00
-5.4200E-07,-1.06008E+00
-5.4000E-07,-1.06008E+00
-5.3800E-07,-1.04000E+00
-5.3600E-07,-1.04000E+00
-5.3400E-07,-1.04000E+00
-5.3200E-07,-1.04000E+00
-5.3000E-07,-1.04000E+00
-5.2800E-07,-1.04000E+00
-5.2600E-07,-1.04000E+00
-5.2400E-07,-1.06008E+00
-5.2200E-07,-1.06008E+00
-5.2000E-07,-1.04000E+00
-5.1800E-07,-1.02008E+00
-5.1600E-07,-1.06008E+00
-5.1400E-07,-1.06008E+00
-5.1200E-07,-1.06008E+00
-5.1000E-07,-1.04000E+00
-5.0800E-07,-1.04000E+00
-5.0600E-07,-1.04000E+00
-5.0400E-07,-1.06008E+00
-5.0200E-07,-1.06008E+00
-5.0000E-07,-1.06008E+00
-4.9800E-07,-1.06008E+00
-4.9600E-07,-1.02008E+00
-4.9400E-07,-1.04000E+00
-4.9200E-07,-1.06008E+00
-4.9000E-07,-1.06008E+00
-4.8800E-07,-1.04000E+00
-4.8600E-07,-1.04000E+00
-4.8400E-07,-1.06008E+00
-4.8200E-07,-1.06008E+00
-4.8000E-07,-1.04000E+00
-4.7800E-07,-1.06008E+00
-4.7600E-07,-1.04000E+00
-4.7400E-07,-1.04000E+00
-4.7200E-07,-1.04000E+00
-4.7000E-07,-1.06008E+00
-4.6800E-07,-1.06008E+00
-4.6600E-07,-1.06008E+00
-4.6400E-07,-1.04000E+00
-4.6200E-07,-1.06008E+00
-4.6000E-07,-1.04000E+00
-4.5800E-07,-1.04000E+00
-4.5600E-07,-1.06008E+00
-4.5400E-07,-1.06008E+00
-4.5200E-07,-1.06008E+00
-4.5000E-07,-1.06008E+00
-4.4800E-07,-1.06008E+00
-4.4600E-07,-1.04000E+00
-4.4400E-07,-1.06008E+00
-4.4200E-07,-1.06008E+00
-4.4000E-07,-1.06008E+00
-4.3800E-07,-1.06008E+00
-4.3600E-07,-1.06008E+00
-4.3400E-07,-1.04000E+00
-4.3200E-07,-1.06008E+00
-4.3000E-07,-1.06008E+00
-4.2800E-07,-1.04000E+00
-4.2600E-07,-1.06008E+00
-4.2400E-07,-1.06008E+00
-4.2200E-07,-1.04000E+00
-4.2000E-07,-1.04000E+00
-4.1800E-07,-1.04000E+00
-4.1600E-07,-1.04000E+00
-4.1400E-07,-1.06008E+00
-4.1200E-07,-1.06008E+00
-4.1000E-07,-1.06008E+00
-4.0800E-07,-1.04000E+00
-4.0600E-07,-1.04000E+00
-4.0400E-07,-1.04000E+00
-4.0200E-07,-1.04000E+00
-4.0000E-07,-1.04000E+00
-3.9800E-07,-1.06008E+00
-3.9600E-07,-1.04000E+00
-3.9400E-07,-1.06008E+00
-3.9200E-07,-1.08000E+00
-3.9000E-07,-1.06008E+00
-3.8800E-07,-1.04000E+00
-3.8600E-07,-1.06008E+00
-3.8400E-07,-1.04000E+00
-3.8200E-07,-1.06008E+00
-3.8000E-07,-1.06008E+00
-3.7800E-07,-1.06008E+00
-3.7600E-07,-1.06008E+00
-3.7400E-07,-1.04000E+00
-3.7200E-07,-1.06008E+00
-3.7000E-07,-1.06008E+00
-3.6800E-07,-1.04000E+00
-3.6600E-07,-1.06008E+00
-3.6400E-07,-1.06008E+00
-3.6200E-07,-1.04000E+00
-3.6000E-07,-1.04000E+00
-3.5800E-07,-1.06008E+00
-3.5600E-07,-1.08000E+00
-3.5400E-07,-1.06008E+00
-3.5200E-07,-1.06008E+00
-3.5000E-07,-1.04000E+00
-3.4800E-07,-1.06008E+00
-3.4600E-07,-1.04000E+00
-3.4400E-07,-1.04000E+00
-3.4200E-07,-1.06008E+00
-3.4000E-07,-1.06008E+00
-3.3800E-07,-1.06008E+00
-3.3600E-07,-1.06008E+00
-3.3400E-07,-1.04000E+00
-3.3200E-07,-1.06008E+00
-3.3000E-07,-1.06008E+00
-3.2800E-07,-1.04000E+00
-3.2600E-07,-1.06008E+00
-3.2400E-07,-1.06008E+00
-3.2200E-07,-1.06008E+00
-3.2000E-07,-1.06008E+00
-3.1800E-07,-1.06008E+00
-3.1600E-07,-1.06008E+00
-3.1400E-07,-1.06008E+00
-3.1200E-07,-1.06008E+00
-3.1000E-07,-1.06008E+00
-3.0800E-07,-1.04000E+00
-3.0600E-07,-1.06008E+00
-3.0400E-07,-1.06008E+00
-3.0200E-07,-1.06008E+00
-3.0000E-07,-1.06008E+00
-2.9800E-07,-1.06008E+00
-2.9600E-07,-1.08000E+00
-2.9400E-07,-1.06008E+00
-2.9200E-07,-1.06008E+00
-2.9000E-07,-1.06008E+00
-2.8800E-07,-1.04000E+00
-2.8600E-07,-1.06008E+00
-2.8400E-07,-1.06008E+00
-2.8200E-07,-1.06008E+00
-2.8000E-07,-1.06008E+00
-2.7800E-07,-1.06008E+00
-2.7600E-07,-1.06008E+00
-2.7400E-07,-1.04000E+00
-2.7200E-07,-1.04000E+00
-2.7000E-07,-1.04000E+00
-2.6800E-07,-1.06008E+00
-2.6600E-07,-1.06008E+00
-2.6400E-07,-1.06008E+00
-2.6200E-07,-1.06008E+00
-2.6000E-07,-1.04000E+00
-2.5800E-07,-1.04000E+00
-2.5600E-07,-1.06008E+00
-2.5400E-07,-1.06008E+00
-2.5200E-07,-1.04000E+00
-2.5000E-07,-1.06008E+00
-2.4800E-07,-1.06008E+00
-2.4600E-07,-1.06008E+00
-2.4400E-07,-1.06008E+00
-2.4200E-07,-1.04000E+00
-2.4000E-07,-1.04000E+00
-2.3800E-07,-1.06008E+00
-2.3600E-07,-1.06008E+00
-2.3400E-07,-1.04000E+00
-2.3200E-07,-1.06008E+00
-2.3000E-07,-1.06008E+00
-2.2800E-07,-1.04000E+00
-2.2600E-07,-1.06008E+00
-2.2400E-07,-1.04000E+00
-2.2200E-07,-1.06008E+00
-2.2000E-07,-1.06008E+00
-2.1800E-07,-1.04000E+00
-2.1600E-07,-1.04000E+00
-2.1400E-07,-1.06008E+00
-2.1200E-07,-1.02008E+00
-2.1000E-07,-1.06008E+00
-2.0800E-07,-1.06008E+00
-2.0600E-07,-1.06008E+00
-2.0400E-07,-1.04000E+00
-2.0200E-07,-1.06008E+00
-2.0000E-07,-1.06008E+00
-1.9800E-07,-1.06008E+00
-1.9600E-07,-1.06008E+00
-1.9400E-07,-1.06008E+00
-1.9200E-07,-1.06008E+00
-1.9000E-07,-1.06008E+00
-1.8800E-07,-1.06008E+00
-1.8600E-07,-1.06008E+00
-1.8400E-07,-1.06008E+00
-1.8200E-07,-1.04000E+00
-1.8000E-07,-1.02008E+00
-1.7800E-07,-1.04000E+00
-1.7600E-07,-1.06008E+00
-1.7400E-07,-1.04000E+00
-1.7200E-07,-1.04000E+00
-1.7000E-07,-1.06008E+00
-1.6800E-07,-1.06008E+00
-1.6600E-07,-1.06008E+00
-1.6400E-07,-1.06008E+00
-1.6200E-07,-1.06008E+00
-1.6000E-07,-1.04000E+00
-1.5800E-07,-1.06008E+00
-1.5600E-07,-1.04000E+00
-1.5400E-07,-1.06008E+00
-1.5200E-07,-1.04000E+00
-1.5000E-07,-1.06008E+00
-1.4800E-07,-1.04000E+00
-1.4600E-07,-1.08000E+00
-1.4400E-07,-1.06008E+00
-1.4200E-07,-1.04000E+00
-1.4000E-07,-1.04000E+00
-1.3800E-07,-1.04000E+00
-1.3600E-07,-1.04000E+00
-1.3400E-07,-1.04000E+00
-1.3200E-07,-1.06008E+00
-1.3000E-07,-1.04000E+00
-1.2800E-07,-1.06008E+00
-1.2600E-07,-1.04000E+00
-1.2400E-07,-1.06008E+00
-1.2200E-07,-1.04000E+00
-1.2000E-07,-1.06008E+00
-1.1800E-07,-1.06008E+00
-1.1600E-07,-1.06008E+00
-1.1400E-07,-1.04000E+00
-1.1200E-07,-1.04000E+00
-1.1000E-07,-1.06008E+00
-1.0800E-07,-1.04000E+00
-1.0600E-07,-1.06008E+00
-1.0400E-07,-1.04000E+00
-1.0200E-07,-1.04000E+00
-1.0000E-07,-1.06008E+00
-9.8000E-08,-1.04000E+00
-9.6000E-08,-1.06008E+00
-9.4000E-08,-1.06008E+00
-9.2000E-08,-1.06008E+00
-9.0000E-08,-1.06008E+00
-8.8000E-08,-1.06008E+00
-8.6000E-08,-1.06008E+00
-8.4000E-08,-1.06008E+00
-8.2000E-08,-1.06008E+00
-8.0000E-08,-1.06008E+00
-7.8000E-08,-1.06008E+00
-7.6000E-08,-1.04000E+00
-7.4000E-08,-1.04000E+00
-7.2000E-08,-1.06008E+00
-7.0000E-08,-1.06008E+00
-6.8000E-08,-1.04000E+00
-6.6000E-08,-1.04000E+00
-6.4000E-08,-1.06008E+00
-6.2000E-08,-1.06008E+00
-6.0000E-08,-1.06008E+00
-5.8000E-08,-1.06008E+00
-5.6000E-08,-1.04000E+00
-5.4000E-08,-1.04000E+00
-5.2000E-08,-1.06008E+00
-5.0000E-08,-1.06008E+00
-4.8000E-08,-1.06008E+00
-4.6000E-08,-1.08000E+00
-4.4000E-08,-1.06008E+00
-4.2000E-08,-1.08000E+00
-4.0000E-08,-1.04000E+00
-3.8000E-08,-1.06008E+00
-3.6000E-08,-1.06008E+00
-3.4000E-08,-1.06008E+00
-3.2000E-08,-1.06008E+00
-3.0000E-08,-1.04000E+00
-2.8000E-08,-1.06008E+00
-2.6000E-08,-1.06008E+00
-2.4000E-08,-1.06008E+00
-2.2000E-08,-1.06008E+00
-2.0000E-08,-1.04000E+00
-1.8000E-08,-1.06008E+00
-1.6000E-08,-1.04000E+00
-1.4000E-08,-1.06008E+00
-1.2000E-08,-1.04000E+00
-1.0000E-08,-1.00000E+00
-8.0000E-09,-8.60078E-01
-6.0000E-09,-8.00000E-01
-4.0000E-09,-6.00000E-01
-2.0000E-09,-4.20078E-01
3.5000E-21,-2.60078E-01
2.0000E-09,-1.80078E-01
4.0000E-09,-1.20000E-01
6.0000E-09,-1.40078E-01
8.0000E-09,-2.20078E-01
1.0000E-08,-3.00078E-01
1.2000E-08,-3.80078E-01
1.4000E-08,-4.60078E-01
1.6000E-08,-4.60078E-01
1.8000E-08,-4.20078E-01
2.0000E-08,-3.80078E-01
2.2000E-08,-3.40078E-01
2.4000E-08,-3.20000E-01
2.6000E-08,-2.80000E-01
2.8000E-08,-2.80000E-01
3.0000E-08,-3.00078E-01
3.2000E-08,-3.40078E-01
3.4000E-08,-3.40078E-01
3.6000E-08,-3.60000E-01
3.8000E-08,-4.00000E-01
4.0000E-08,-3.80078E-01
4.2000E-08,-3.60000E-01
4.4000E-08,-3.60000E-01
4.6000E-08,-3.40078E-01
4.8000E-08,-3.40078E-01
5.0000E-08,-3.20000E-01
5.2000E-08,-3.20000E-01
5.4000E-08,-3.40078E-01
5.6000E-08,-3.60000E-01
5.8000E-08,-3.60000E-01
6.0000E-08,-3.80078E-01
6.2000E-08,-3.60000E-01
6.4000E-08,-3.40078E-01
6.6000E-08,-3.60000E-01
6.8000E-08,-3.60000E-01
7.0000E-08,-3.40078E-01
7.2000E-08,-3.40078E-01
7.4000E-08,-3.40078E-01
7.6000E-08,-3.40078E-01
7.8000E-08,-3.40078E-01
8.0000E-08,-3.60000E-01
8.2000E-08,-3.60000E-01
8.4000E-08,-3.60000E-01
8.6000E-08,-3.60000E-01
8.8000E-08,-3.40078E-01
9.0000E-08,-3.60000E-01
9.2000E-08,-3.40078E-01
9.4000E-08,-3.40078E-01
9.6000E-08,-3.40078E-01
9.8000E-08,-3.60000E-01
1.0000E-07,-3.60000E-01
1.0200E-07,-3.40078E-01
1.0400E-07,-3.60000E-01
1.0600E-07,-3.40078E-01
1.0800E-07,-3.40078E-01
1.1000E-07,-3.60000E-01
1.1200E-07,-3.40078E-01
1.1400E-07,-3.40078E-01
1.1600E-07,-3.40078E-01
1.1800E-07,-3.40078E-01
1.2000E-07,-3.40078E-01
1.2200E-07,-3.40078E-01
1.2400E-07,-3.40078E-01
1.2600E-07,-3.40078E-01
1.2800E-07,-3.40078E-01
1.3000E-07,-3.40078E-01
1.3200E-07,-3.40078E-01
1.3400E-07,-3.40078E-01
1.3600E-07,-3.40078E-01
1.3800E-07,-3.40078E-01
1.4000E-07,-3.40078E-01
1.4200E-07,-3.40078E-01
1.4400E-07,-3.40078E-01
1.4600E-07,-3.40078E-01
1.4800E-07,-3.40078E-01
1.5000E-07,-3.40078E-01
1.5200E-07,-3.40078E-01
1.5400E-07,-3.40078E-01
1.5600E-07,-3.40078E-01
1.5800E-07,-3.40078E-01
1.6000E-07,-3.40078E-01
1.6200E-07,-3.60000E-01
1.6400E-07,-3.40078E-01
1.6600E-07,-3.40078E-01
1.6800E-07,-3.40078E-01
1.7000E-07,-3.40078E-01
1.7200E-07,-3.40078E-01
1.7400E-07,-3.40078E-01
1.7600E-07,-3.40078E-01
1.7800E-07,-3.60000E-01
1.8000E-07,-3.40078E-01
1.8200E-07,-3.40078E-01
1.8400E-07,-3.40078E-01
1.8600E-07,-3.60000E-01
1.8800E-07,-3.40078E-01
1.9000E-07,-3.60000E-01
1.9200E-07,-3.40078E-01
1.9400E-07,-3.40078E-01
1.9600E-07,-3.60000E-01
1.9800E-07,-3.60000E-01
2.0000E-07,-3.40078E-01
2.0200E-07,-3.40078E-01
2.0400E-07,-3.60000E-01
2.0600E-07,-3.60000E-01
2.0800E-07,-3.40078E-01
2.1000E-07,-3.40078E-01
2.1200E-07,-3.40078E-01
2.1400E-07,-3.40078E-01
2.1600E-07,-3.40078E-01
2.1800E-07,-3.40078E-01
2.2000E-07,-3.40078E-01
2.2200E-07,-3.60000E-01
2.2400E-07,-3.40078E-01
2.2600E-07,-3.40078E-01
2.2800E-07,-3.60000E-01
2.3000E-07,-3.40078E-01
2.3200E-07,-3.40078E-01
2.3400E-07,-3.40078E-01
2.3600E-07,-3.60000E-01
2.3800E-07,-3.40078E-01
2.4000E-07,-3.60000E-01
2.4200E-07,-3.40078E-01
2.4400E-07,-3.40078E-01
2.4600E-07,-3.40078E-01
2.4800E-07,-3.40078E-01
2.5000E-07,-3.40078E-01
2.5200E-07,-3.40078E-01
2.5400E-07,-3.40078E-01
2.5600E-07,-3.40078E-01
2.5800E-07,-3.40078E-01
2.6000E-07,-3.40078E-01
2.6200E-07,-3.60000E-01
2.6400E-07,-3.40078E-01
2.6600E-07,-3.40078E-01
2.6800E-07,-3.40078E-01
2.7000E-07,-3.40078E-01
2.7200E-07,-3.40078E-01
2.7400E-07,-3.40078E-01
2.7600E-07,-3.40078E-01
2.7800E-07,-3.40078E-01
2.8000E-07,-3.60000E-01
2.8200E-07,-3.40078E-01
2.8400E-07,-3.40078E-01
2.8600E-07,-3.40078E-01
2.8800E-07,-3.40078E-01
2.9000E-07,-3.60000E-01
2.9200E-07,-3.60000E-01
2.9400E-07,-3.40078E-01
2.9600E-07,-3.40078E-01
2.9800E-07,-3.60000E-01
3.0000E-07,-3.40078E-01
3.0200E-07,-3.40078E-01
3.0400E-07,-3.60000E-01
3.0600E-07,-3.40078E-01
3.0800E-07,-3.40078E-01
3.1000E-07,-3.40078E-01
3.1200E-07,-3.40078E-01
3.1400E-07,-3.60000E-01
3.1600E-07,-3.40078E-01
3.1800E-07,-3.40078E-01
3.2000E-07,-3.40078E-01
3.2200E-07,-3.40078E-01
3.2400E-07,-3.40078E-01
3.2600E-07,-3.40078E-01
3.2800E-07,-3.60000E-01
3.3000E-07,-3.40078E-01
3.3200E-07,-3.40078E-01
3.3400E-07,-3.40078E-01
3.3600E-07,-3.40078E-01
3.3800E-07,-3.40078E-01
3.4000E-07,-3.60000E-01
3.4200E-07,-3.40078E-01
3.4400E-07,-3.40078E-01
3.4600E-07,-3.60000E-01
3.4800E-07,-3.40078E-01
3.5000E-07,-3.60000E-01
3.5200E-07,-3.40078E-01
3.5400E-07,-3.60000E-01
3.5600E-07,-3.40078E-01
3.5800E-07,-3.40078E-01
3.6000E-07,-3.40078E-01
3.6200E-07,-3.40078E-01
3.6400E-07,-3.40078E-01
3.6600E-07,-3.40078E-01
3.6800E-07,-3.40078E-01
3.7000E-07,-3.40078E-01
3.7200E-07,-3.40078E-01
3.7400E-07,-3.40078E-01
3.7600E-07,-3.40078E-01
3.7800E-07,-3.40078E-01
3.8000E-07,-3.40078E-01
3.8200E-07,-3.40078E-01
3.8400E-07,-3.40078E-01
3.8600E-07,-3.60000E-01
3.8800E-07,-3.40078E-01
3.9000E-07,-3.40078E-01
3.9200E-07,-3.40078E-01
3.9400E-07,-3.40078E-01
3.9600E-07,-3.40078E-01
3.9800E-07,-3.40078E-01
4.0000E-07,-3.60000E-01
4.0200E-07,-3.40078E-01
4.0400E-07,-3.40078E-01
4.0600E-07,-3.40078E-01
4.0800E-07,-3.40078E-01
4.1000E-07,-3.40078E-01
4.1200E-07,-3.40078E-01
4.1400E-07,-3.60000E-01
4.1600E-07,-3.60000E-01
4.1800E-07,-3.40078E-01
4.2000E-07,-3.40078E-01
4.2200E-07,-3.40078E-01
4.2400E-07,-3.60000E-01
4.2600E-07,-3.60000E-01
4.2800E-07,-3.40078E-01
4.3000E-07,-3.40078E-01
4.3200E-07,-3.60000E-01
4.3400E-07,-3.40078E-01
4.3600E-07,-3.40078E-01
4.3800E-07,-3.60000E-01
4.4000E-07,-3.60000E-01
4.4200E-07,-3.40078E-01
4.4400E-07,-3.40078E-01
4.4600E-07,-3.60000E-01
4.4800E-07,-3.40078E-01
4.5000E-07,-3.40078E-01
4.5200E-07,-3.60000E-01
4.5400E-07,-3.40078E-01
4.5600E-07,-3.40078E-01
4.5800E-07,-3.40078E-01
4.6000E-07,-3.40078E-01
4.6200E-07,-3.60000E-01
4.6400E-07,-3.60000E-01
4.6600E-07,-3.40078E-01
4.6800E-07,-3.40078E-01
4.7000E-07,-3.60000E-01
4.7200E-07,-3.60000E-01
4.7400E-07,-3.60000E-01
4.7600E-07,-3.40078E-01
4.7800E-07,-3.40078E-01
4.8000E-07,-3.40078E-01
4.8200E-07,-3.40078E-01
4.8400E-07,-3.60000E-01
4.8600E-07,-3.60000E-01
4.8800E-07,-3.40078E-01
4.9000E-07,-3.40078E-01
4.9200E-07,-3.40078E-01
4.9400E-07,-3.40078E-01
4.9600E-07,-3.40078E-01
4.9800E-07,-3.40078E-01
5.0000E-07,-3.40078E-01
5.0200E-07,-3.40078E-01
5.0400E-07,-3.60000E-01
5.0600E-07,-3.40078E-01
5.0800E-07,-3.40078E-01
5.1000E-07,-3.40078E-01
5.1200E-07,-3.40078E-01
5.1400E-07,-3.40078E-01
5.1600E-07,-3.60000E-01
5.1800E-07,-3.40078E-01
5.2000E-07,-3.60000E-01
5.2200E-07,-3.40078E-01
5.2400E-07,-3.40078E-01
5.2600E-07,-3.40078E-01
5.2800E-07,-3.40078E-01
5.3000E-07,-3.60000E-01
5.3200E-07,-3.40078E-01
5.3400E-07,-3.60000E-01
5.3600E-07,-3.40078E-01
5.3800E-07,-3.40078E-01
5.4000E-07,-3.40078E-01
5.4200E-07,-3.40078E-01
5.4400E-07,-3.40078E-01
5.4600E-07,-3.40078E-01
5.4800E-07,-3.60000E-01
5.5000E-07,-3.40078E-01
5.5200E-07,-3.60000E-01
5.5400E-07,-3.60000E-01
5.5600E-07,-3.60000E-01
5.5800E-07,-3.60000E-01
5.6000E-07,-3.40078E-01
5.6200E-07,-3.60000E-01
5.6400E-07,-3.40078E-01
5.6600E-07,-3.60000E-01
5.6800E-07,-3.60000E-01
5.7000E-07,-3.60000E-01
5.7200E-07,-3.40078E-01
5.7400E-07,-3.40078E-01
5.7600E-07,-3.40078E-01
5.7800E-07,-3.60000E-01
5.8000E-07,-3.40078E-01
5.8200E-07,-3.40078E-01
5.8400E-07,-3.40078E-01
5.8600E-07,-3.60000E-01
5.8800E-07,-3.60000E-01
5.9000E-07,-3.40078E-01
5.9200E-07,-3.40078E-01
5.9400E-07,-3.60000E-01
5.9600E-07,-3.40078E-01
5.9800E-07,-3.40078E-01
6.0000E-07,-3.40078E-01
6.0200E-07,-3.40078E-01
6.0400E-07,-3.40078E-01
6.0600E-07,-3.40078E-01
6.0800E-07,-3.60000E-01
6.1000E-07,-3.40078E-01
6.1200E-07,-3.40078E-01
6.1400E-07,-3.60000E-01
6.1600E-07,-3.40078E-01
6.1800E-07,-3.60000E-01
6.2000E-07,-3.40078E-01
6.2200E-07,-3.40078E-01
6.2400E-07,-3.60000E-01
6.2600E-07,-3.40078E-01
6.2800E-07,-3.40078E-01
6.3000E-07,-3.20000E-01
6.3200E-07,-3.40078E-01
6.3400E-07,-3.40078E-01
6.3600E-07,-3.60000E-01
6.3800E-07,-3.60000E-01
6.4000E-07,-3.60000E-01
6.4200E-07,-3.40078E-01
6.4400E-07,-3.60000E-01
6.4600E-07,-3.60000E-01
6.4800E-07,-3.40078E-01
6.5000E-07,-3.60000E-01
6.5200E-07,-3.40078E-01
6.5400E-07,-3.40078E-01
6.5600E-07,-3.60000E-01
6.5800E-07,-3.60000E-01
6.6000E-07,-3.60000E-01
6.6200E-07,-3.40078E-01
6.6400E-07,-3.40078E-01
6.6600E-07,-3.60000E-01
6.6800E-07,-3.60000E-01
6.7000E-07,-3.40078E-01
6.7200E-07,-3.40078E-01
6.7400E-07,-3.60000E-01
6.7600E-07,-3.60000E-01
6.7800E-07,-3.40078E-01
6.8000E-07,-3.40078E-01
6.8200E-07,-3.40078E-01
6.8400E-07,-3.40078E-01
6.8600E-07,-3.60000E-01
6.8800E-07,-3.40078E-01
6.9000E-07,-3.40078E-01
6.9200E-07,-3.40078E-01
6.9400E-07,-3.40078E-01
6.9600E-07,-3.40078E-01
6.9800E-07,-3.40078E-01
7.0000E-07,-3.60000E-01
7.0200E-07,-3.40078E-01
7.0400E-07,-3.40078E-01
7.0600E-07,-3.40078E-01
7.0800E-07,-3.60000E-01
7.1000E-07,-3.40078E-01
7.1200E-07,-3.60000E-01
7.1400E-07,-3.40078E-01
7.1600E-07,-3.60000E-01
7.1800E-07,-3.40078E-01
7.2000E-07,-3.40078E-01
7.2200E-07,-3.40078E-01
7.2400E-07,-3.40078E-01
7.2600E-07,-3.40078E-01
7.2800E-07,-3.60000E-01
7.3000E-07,-3.60000E-01
7.3200E-07,-3.60000E-01
7.3400E-07,-3.40078E-01
7.3600E-07,-3.60000E-01
7.3800E-07,-3.60000E-01
7.4000E-07,-3.40078E-01
7.4200E-07,-3.40078E-01
7.4400E-07,-3.60000E-01
7.4600E-07,-3.60000E-01
7.4800E-07,-3.40078E-01
7.5000E-07,-3.40078E-01
7.5200E-07,-3.40078E-01
7.5400E-07,-3.60000E-01
7.5600E-07,-3.60000E-01
7.5800E-07,-3.40078E-01
7.6000E-07,-3.60000E-01
7.6200E-07,-3.60000E-01
7.6400E-07,-3.20000E-01
7.6600E-07,-3.40078E-01
7.6800E-07,-3.60000E-01
7.7000E-07,-3.40078E-01
7.7200E-07,-3.60000E-01
7.7400E-07,-3.60000E-01
7.7600E-07,-3.40078E-01
7.7800E-07,-3.60000E-01
7.8000E-07,-3.40078E-01
7.8200E-07,-3.40078E-01
7.8400E-07,-3.60000E-01
7.8600E-07,-3.40078E-01
7.8800E-07,-3.40078E-01
7.9000E-07,-3.60000E-01
7.9200E-07,-3.40078E-01
7.9400E-07,-3.40078E-01
7.9600E-07,-3.40078E-01
7.9800E-07,-3.60000E-01
8.0000E-07,-3.40078E-01
8.0200E-07,-3.60000E-01
8.0400E-07,-3.60000E-01
8.0600E-07,-3.60000E-01
8.0800E-07,-3.60000E-01
8.1000E-07,-3.60000E-01
8.1200E-07,-3.60000E-01
8.1400E-07,-3.40078E-01
8.1600E-07,-3.60000E-01
8.1800E-07,-3.60000E-01
8.2000E-07,-3.60000E-01
8.2200E-07,-3.40078E-01
8.2400E-07,-3.60000E-01
8.2600E-07,-3.40078E-01
8.2800E-07,-3.40078E-01
8.3000E-07,-3.60000E-01
8.3200E-07,-3.40078E-01
8.3400E-07,-3.60000E-01
8.3600E-07,-3.60000E-01
8.3800E-07,-3.60000E-01
8.4000E-07,-3.40078E-01
8.4200E-07,-3.40078E-01
8.4400E-07,-3.40078E-01
8.4600E-07,-3.60000E-01
8.4800E-07,-3.40078E-01
8.5000E-07,-3.40078E-01
8.5200E-07,-3.60000E-01
8.5400E-07,-3.60000E-01
8.5600E-07,-3.40078E-01
8.5800E-07,-3.60000E-01
8.6000E-07,-3.60000E-01
8.6200E-07,-3.60000E-01
8.6400E-07,-3.40078E-01
8.6600E-07,-3.60000E-01
8.6800E-07,-3.60000E-01
8.7000E-07,-3.40078E-01
8.7200E-07,-3.40078E-01
8.7400E-07,-3.60000E-01
8.7600E-07,-3.40078E-01
8.7800E-07,-3.40078E-01
8.8000E-07,-3.40078E-01
8.8200E-07,-3.40078E-01
8.8400E-07,-3.40078E-01
8.8600E-07,-3.60000E-01
8.8800E-07,-3.40078E-01
8.9000E-07,-3.40078E-01
8.9200E-07,-3.40078E-01
8.9400E-07,-3.60000E-01
8.9600E-07,-3.60000E-01
8.9800E-07,-3.40078E-01
9.0000E-07,-3.60000E-01
9.0200E-07,-3.60000E-01
9.0400E-07,-3.60000E-01
9.0600E-07,-3.40078E-01
9.0800E-07,-3.60000E-01
9.1000E-07,-3.40078E-01
9.1200E-07,-3.60000E-01
9.1400E-07,-3.60000E-01
9.1600E-07,-3.80078E-01
9.1800E-07,-3.60000E-01
9.2000E-07,-3.60000E-01
9.2200E-07,-3.40078E-01
9.2400E-07,-3.60000E-01
9.2600E-07,-3.40078E-01
9.2800E-07,-3.40078E-01
9.3000E-07,-3.40078E-01
9.3200E-07,-3.40078E-01
9.3400E-07,-3.60000E-01
9.3600E-07,-3.60000E-01
9.3800E-07,-3.40078E-01
9.4000E-07,-3.40078E-01
9.4200E-07,-3.60000E-01
9.4400E-07,-3.60000E-01
9.4600E-07,-3.60000E-01
9.4800E-07,-3.60000E-01
9.5000E-07,-3.60000E-01
9.5200E-07,-3.40078E-01
9.5400E-07,-3.60000E-01
9.5600E-07,-3.40078E-01
9.5800E-07,-3.40078E-01
9.6000E-07,-3.40078E-01
9.6200E-07,-3.40078E-01
9.6400E-07,-3.80078E-01
9.6600E-07,-3.60000E-01
9.6800E-07,-3.40078E-01
9.7000E-07,-3.40078E-01
9.7200E-07,-3.40078E-01
9.7400E-07,-3.40078E-01
9.7600E-07,-3.60000E-01
9.7800E-07,-3.60000E-01
9.8000E-07,-3.40078E-01
9.8200E-07,-3.40078E-01
9.8400E-07,-3.40078E-01
9.8600E-07,-3.40078E-01
9.8800E-07,-3.40078E-01
9.9000E-07,-3.60000E-01
9.9200E-07,-3.40078E-01
9.9400E-07,-3.40078E-01
9.9600E-07,-3.60000E-01
9.9800E-07,-3.60000E-01
1.0000E-06,-3.40078E-01
1.0020E-06,-3.40078E-01
1.0040E-06,-3.60000E-01
1.0060E-06,-3.60000E-01
1.0080E-06,-3.60000E-01
1.0100E-06,-3.40078E-01
1.0120E-06,-3.60000E-01
1.0140E-06,-3.60000E-01
1.0160E-06,-3.60000E-01
1.0180E-06,-3.40078E-01
1.0200E-06,-3.40078E-01
1.0220E-06,-3.60000E-01
1.0240E-06,-3.60000E-01
1.0260E-06,-3.60000E-01
1.0280E-06,-3.40078E-01
1.0300E-06,-3.60000E-01
1.0320E-06,-3.60000E-01
1.0340E-06,-3.40078E-01
1.0360E-06,-3.60000E-01
1.0380E-06,-3.40078E-01
1.0400E-06,-3.60000E-01
1.0420E-06,-3.60000E-01
1.0440E-06,-3.40078E-01
1.0460E-06,-3.60000E-01
1.0480E-06,-3.40078E-01
1.0500E-06,-3.60000E-01
1.0520E-06,-3.60000E-01
1.0540E-06,-3.40078E-01
1.0560E-06,-3.60000E-01
1.0580E-06,-3.60000E-01
1.0600E-06,-3.60000E-01
1.0620E-06,-3.40078E-01
1.0640E-06,-3.60000E-01
1.0660E-06,-3.40078E-01
1.0680E-06,-3.40078E-01
1.0700E-06,-3.40078E-01
1.0720E-06,-3.60000E-01
1.0740E-06,-3.60000E-01
1.0760E-06,-3.60000E-01
1.0780E-06,-3.60000E-01
1.0800E-06,-3.40078E-01
1.0820E-06,-3.40078E-01
1.0840E-06,-3.60000E-01
1.0860E-06,-3.40078E-01
1.0880E-06,-3.60000E-01
1.0900E-06,-3.60000E-01
1.0920E-06,-3.40078E-01
1.0940E-06,-3.40078E-01
1.0960E-06,-3.40078E-01
1.0980E-06,-3.40078E-01
1.1000E-06,-3.40078E-01
1.1020E-06,-3.40078E-01
1.1040E-06,-3.60000E-01
1.1060E-06,-3.40078E-01
1.1080E-06,-3.40078E-01
1.1100E-06,-3.40078E-01
1.1120E-06,-3.60000E-01
1.1140E-06,-3.60000E-01
1.1160E-06,-3.60000E-01
1.1180E-06,-3.60000E-01
1.1200E-06,-3.40078E-01
1.1220E-06,-3.60000E-01
1.1240E-06,-3.60000E-01
1.1260E-06,-3.60000E-01
1.1280E-06,-3.40078E-01
1.1300E-06,-3.60000E-01
1.1320E-06,-3.80078E-01
1.1340E-06,-3.20000E-01
1.1360E-06,-1.60000E-01
1.1380E-06,-6.00781E-02
1.1400E-06,-2.63914E-07
1.1420E-06,1.79922E-01
1.1440E-06,3.39922E-01
1.1460E-06,4.40000E-01
1.1480E-06,5.20000E-01
1.1500E-06,5.60000E-01
1.1520E-06,5.60000E-01
1.1540E-06,4.99922E-01
1.1560E-06,4.59922E-01
1.1580E-06,3.79922E-01
1.1600E-06,3.39922E-01
1.1620E-06,3.20000E-01
1.1640E-06,2.59922E-01
1.1660E-06,2.99922E-01
1.1680E-06,2.99922E-01
1.1700E-06,3.39922E-01
1.1720E-06,3.39922E-01
1.1740E-06,4.00000E-01
1.1760E-06,3.79922E-01
1.1780E-06,4.00000E-01
1.1800E-06,3.79922E-01
1.1820E-06,3.79922E-01
1.1840E-06,3.79922E-01
1.1860E-06,3.60000E-01
1.1880E-06,3.20000E-01
1.1900E-06,3.20000E-01
1.1920E-06,3.39922E-01
1.1940E-06,3.39922E-01
1.1960E-06,3.39922E-01
1.1980E-06,3.60000E-01
1.2000E-06,3.60000E-01
1.2020E-06,3.60000E-01
1.2040E-06,3.60000E-01
1.2060E-06,3.79922E-01
1.2080E-06,3.60000E-01
1.2100E-06,3.60000E-01
1.2120E-06,3.60000E-01
1.2140E-06,3.60000E-01
1.2160E-06,3.60000E-01
1.2180E-06,3.39922E-01
1.2200E-06,3.39922E-01
1.2220E-06,3.60000E-01
1.2240E-06,3.60000E-01
1.2260E-06,3.60000E-01
1.2280E-06,3.60000E-01
1.2300E-06,3.60000E-01
1.2320E-06,3.60000E-01
1.2340E-06,3.60000E-01
1.2360E-06,3.79922E-01
1.2380E-06,3.39922E-01
1.2400E-06,3.39922E-01
1.2420E-06,3.39922E-01
1.2440E-06,3.39922E-01
1.2460E-06,3.60000E-01
1.2480E-06,3.39922E-01
1.2500E-06,3.39922E-01
1.2520E-06,3.60000E-01
1.2540E-06,3.39922E-01
1.2560E-06,3.60000E-01
1.2580E-06,3.60000E-01
1.2600E-06,3.60000E-01
1.2620E-06,3.60000E-01
1.2640E-06,3.60000E-01
1.2660E-06,3.60000E-01
1.2680E-06,3.60000E-01
1.2700E-06,3.39922E-01
1.2720E-06,3.60000E-01
1.2740E-06,3.60000E-01
1.2760E-06,3.60000E-01
1.2780E-06,3.60000E-01
1.2800E-06,3.60000E-01
1.2820E-06,3.39922E-01
1.2840E-06,3.60000E-01
1.2860E-06,3.39922E-01
1.2880E-06,3.39922E-01
1.2900E-06,3.39922E-01
1.2920E-06,3.60000E-01
1.2940E-06,3.60000E-01
1.2960E-06,3.39922E-01
1.2980E-06,3.60000E-01
1.3000E-06,3.39922E-01
1.3020E-06,3.39922E-01
1.3040E-06,3.39922E-01
1.3060E-06,3.39922E-01
1.3080E-06,3.39922E-01
1.3100E-06,3.79922E-01
1.3120E-06,3.39922E-01
1.3140E-06,3.39922E-01
1.3160E-06,3.39922E-01
1.3180E-06,3.39922E-01
1.3200E-06,3.60000E-01
1.3220E-06,3.39922E-01
1.3240E-06,3.39922E-01
1.3260E-06,3.39922E-01
1.3280E-06,3.60000E-01
1.3300E-06,3.60000E-01
1.3320E-06,3.60000E-01
1.3340E-06,3.60000E-01
1.3360E-06,3.60000E-01
1.3380E-06,3.60000E-01
1.3400E-06,3.60000E-01
1.3420E-06,3.60000E-01
1.3440E-06,3.39922E-01
1.3460E-06,3.60000E-01
1.3480E-06,3.60000E-01
1.3500E-06,3.60000E-01
1.3520E-06,3.39922E-01
1.3540E-06,3.79922E-01
1.3560E-06,3.39922E-01
1.3580E-06,3.39922E-01
1.3600E-06,3.60000E-01
1.3620E-06,3.39922E-01
1.3640E-06,3.60000E-01
1.3660E-06,3.39922E-01
1.3680E-06,3.39922E-01
1.3700E-06,3.39922E-01
1.3720E-06,3.39922E-01
1.3740E-06,3.39922E-01
1.3760E-06,3.39922E-01
1.3780E-06,3.60000E-01
1.3800E-06,3.39922E-01
1.3820E-06,3.60000E-01
1.3840E-06,3.60000E-01
1.3860E-06,3.60000E-01
1.3880E-06,3.60000E-01
1.3900E-06,3.39922E-01
1.3920E-06,3.39922E-01
1.3940E-06,3.79922E-01
1.3960E-06,3.39922E-01
1.3980E-06,3.60000E-01
1.4000E-06,3.39922E-01
1.4020E-06,3.39922E-01
1.4040E-06,3.39922E-01
1.4060E-06,3.60000E-01
1.4080E-06,3.60000E-01
1.4100E-06,3.60000E-01
1.4120E-06,3.39922E-01
1.4140E-06,3.39922E-01
1.4160E-06,3.60000E-01
1.4180E-06,3.60000E-01
1.4200E-06,3.39922E-01
1.4220E-06,3.60000E-01
1.4240E-06,3.39922E-01
1.4260E-06,3.39922E-01
1.4280E-06,3.60000E-01
1.4300E-06,3.39922E-01
1.4320E-06,3.60000E-01
1.4340E-06,3.39922E-01
1.4360E-06,3.39922E-01
1.4380E-06,3.39922E-01
1.4400E-06,3.60000E-01
1.4420E-06,3.39922E-01
1.4440E-06,3.39922E-01
1.4460E-06,3.39922E-01
1.4480E-06,3.39922E-01
1.4500E-06,3.60000E-01
1.4520E-06,3.39922E-01
1.4540E-06,3.39922E-01
1.4560E-06,3.60000E-01
1.4580E-06,3.39922E-01
1.4600E-06,3.39922E-01
1.4620E-06,3.39922E-01
1.4640E-06,3.39922E-01
1.4660E-06,3.39922E-01
1.4680E-06,3.39922E-01
1.4700E-06,3.39922E-01
1.4720E-06,3.39922E-01
1.4740E-06,3.39922E-01
1.4760E-06,3.39922E-01
1.4780E-06,3.39922E-01
1.4800E-06,3.39922E-01
1.4820E-06,3.39922E-01
1.4840E-06,3.39922E-01
1.4860E-06,3.60000E-01
1.4880E-06,3.39922E-01
1.4900E-06,3.60000E-01
1.4920E-06,3.60000E-01
1.4940E-06,3.39922E-01
1.4960E-06,3.39922E-01
1.4980E-06,3.60000E-01
1.5000E-06,3.39922E-01
1.5020E-06,3.39922E-01
1.5040E-06,3.60000E-01
1.5060E-06,3.39922E-01
1.5080E-06,3.60000E-01
1.5100E-06,3.60000E-01
1.5120E-06,3.39922E-01
1.5140E-06,3.60000E-01
1.5160E-06,3.39922E-01
1.5180E-06,3.60000E-01
1.5200E-06,3.39922E-01
1.5220E-06,3.39922E-01
1.5240E-06,3.60000E-01
1.5260E-06,3.39922E-01
1.5280E-06,3.39922E-01
1.5300E-06,3.39922E-01
1.5320E-06,3.39922E-01
1.5340E-06,3.39922E-01
1.5360E-06,3.39922E-01
1.5380E-06,3.39922E-01
1.5400E-06,3.39922E-01
1.5420E-06,3.39922E-01
1.5440E-06,3.39922E-01
1.5460E-06,3.39922E-01
1.5480E-06,3.60000E-01
1.5500E-06,3.39922E-01
1.5520E-06,3.39922E-01
1.5540E-06,3.39922E-01
1.5560E-06,3.79922E-01
1.5580E-06,3.60000E-01
1.5600E-06,3.39922E-01
1.5620E-06,3.39922E-01
1.5640E-06,3.39922E-01
1.5660E-06,3.39922E-01
1.5680E-06,3.39922E-01
1.5700E-06,3.60000E-01
1.5720E-06,3.39922E-01
1.5740E-06,3.60000E-01
1.5760E-06,3.39922E-01
1.5780E-06,3.39922E-01
1.5800E-06,3.39922E-01
1.5820E-06,3.60000E-01
1.5840E-06,3.39922E-01
1.5860E-06,3.39922E-01
1.5880E-06,3.60000E-01
1.5900E-06,3.39922E-01
1.5920E-06,3.60000E-01
1.5940E-06,3.39922E-01
1.5960E-06,3.39922E-01
1.5980E-06,3.60000E-01
1.6000E-06,3.39922E-01
1.6020E-06,3.60000E-01
1.6040E-06,3.60000E-01
1.6060E-06,3.60000E-01
1.6080E-06,3.39922E-01
1.6100E-06,3.60000E-01
1.6120E-06,3.60000E-01
1.6140E-06,3.60000E-01
1.6160E-06,3.39922E-01
1.6180E-06,3.60000E-01
1.6200E-06,3.39922E-01
1.6220E-06,3.39922E-01
1.6240E-06,3.39922E-01
1.6260E-06,3.39922E-01
1.6280E-06,3.60000E-01
1.6300E-06,3.39922E-01
1.6320E-06,3.60000E-01
1.6340E-06,3.60000E-01
1.6360E-06,3.60000E-01
1.6380E-06,3.60000E-01
1.6400E-06,3.60000E-01
1.6420E-06,3.39922E-01
1.6440E-06,3.39922E-01
1.6460E-06,3.60000E-01
1.6480E-06,3.39922E-01
1.6500E-06,3.60000E-01
1.6520E-06,3.39922E-01
1.6540E-06,3.60000E-01
1.6560E-06,3.39922E-01
1.6580E-06,3.39922E-01
1.6600E-06,3.60000E-01
1.6620E-06,3.39922E-01
1.6640E-06,3.39922E-01
1.6660E-06,3.39922E-01
1.6680E-06,3.39922E-01
1.6700E-06,3.60000E-01
1.6720E-06,3.39922E-01
1.6740E-06,3.60000E-01
1.6760E-06,3.39922E-01
1.6780E-06,3.39922E-01
1.6800E-06,3.60000E-01
1.6820E-06,3.39922E-01
1.6840E-06,3.39922E-01
1.6860E-06,3.39922E-01
1.6880E-06,3.39922E-01
1.6900E-06,3.39922E-01
1.6920E-06,3.39922E-01
1.6940E-06,3.60000E-01
1.6960E-06,3.39922E-01
1.6980E-06,3.39922E-01
1.7000E-06,3.39922E-01
1.7020E-06,3.39922E-01
1.7040E-06,3.39922E-01
1.7060E-06,3.39922E-01
1.7080E-06,3.39922E-01
1.7100E-06,3.39922E-01
1.7120E-06,3.39922E-01
1.7140E-06,3.39922E-01
1.7160E-06,3.39922E-01
1.7180E-06,3.39922E-01
1.7200E-06,3.39922E-01
1.7220E-06,3.39922E-01
1.7240E-06,3.39922E-01
1.7260E-06,3.60000E-01
1.7280E-06,3.60000E-01
1.7300E-06,3.39922E-01
1.7320E-06,3.39922E-01
1.7340E-06,3.39922E-01
1.7360E-06,3.39922E-01
1.7380E-06,3.60000E-01
1.7400E-06,3.39922E-01
1.7420E-06,3.39922E-01
1.7440E-06,3.39922E-01
1.7460E-06,3.39922E-01
1.7480E-06,3.39922E-01
1.7500E-06,3.60000E-01
1.7520E-06,3.39922E-01
1.7540E-06,3.39922E-01
1.7560E-06,3.39922E-01
1.7580E-06,3.39922E-01
1.7600E-06,3.39922E-01
1.7620E-06,3.60000E-01
1.7640E-06,3.39922E-01
1.7660E-06,3.39922E-01
1.7680E-06,3.60000E-01
1.7700E-06,3.39922E-01
1.7720E-06,3.39922E-01
1.7740E-06,3.39922E-01
1.7760E-06,3.39922E-01
1.7780E-06,3.39922E-01
1.7800E-06,3.39922E-01
1.7820E-06,3.39922E-01
1.7840E-06,3.60000E-01
1.7860E-06,3.60000E-01
1.7880E-06,3.60000E-01
1.7900E-06,3.39922E-01
1.7920E-06,3.39922E-01
1.7940E-06,3.60000E-01
1.7960E-06,3.39922E-01
1.7980E-06,3.39922E-01
1.8000E-06,3.60000E-01
1.8020E-06,3.60000E-01
1.8040E-06,3.39922E-01
1.8060E-06,3.39922E-01
1.8080E-06,3.39922E-01
1.8100E-06,3.39922E-01
1.8120E-06,3.60000E-01
1.8140E-06,3.39922E-01
1.8160E-06,3.39922E-01
1.8180E-06,3.39922E-01
1.8200E-06,3.60000E-01
1.8220E-06,3.39922E-01
1.8240E-06,3.39922E-01
1.8260E-06,3.39922E-01
1.8280E-06,3.39922E-01
1.8300E-06,3.39922E-01
1.8320E-06,3.39922E-01
1.8340E-06,3.39922E-01
1.8360E-06,3.39922E-01
1.8380E-06,3.39922E-01
1.8400E-06,3.39922E-01
1.8420E-06,3.39922E-01
1.8440E-06,3.60000E-01
1.8460E-06,3.39922E-01
1.8480E-06,3.39922E-01
1.8500E-06,3.39922E-01
1.8520E-06,3.39922E-01
1.8540E-06,3.60000E-01
1.8560E-06,3.60000E-01
1.8580E-06,3.39922E-01
1.8600E-06,3.39922E-01
1.8620E-06,3.39922E-01
1.8640E-06,3.60000E-01
1.8660E-06,3.39922E-01
1.8680E-06,3.39922E-01
1.8700E-06,3.39922E-01
1.8720E-06,3.39922E-01
1.8740E-06,3.39922E-01
1.8760E-06,3.39922E-01
1.8780E-06,3.60000E-01
1.8800E-06,3.39922E-01
1.8820E-06,3.39922E-01
1.8840E-06,3.39922E-01
1.8860E-06,3.39922E-01
1.8880E-06,3.39922E-01
1.8900E-06,3.39922E-01
1.8920E-06,3.39922E-01
1.8940E-06,3.39922E-01
1.8960E-06,3.39922E-01
1.8980E-06,3.39922E-01
1.9000E-06,3.60000E-01
1.9020E-06,3.39922E-01
1.9040E-06,3.39922E-01
1.9060E-06,3.60000E-01
1.9080E-06,3.39922E-01
1.9100E-06,3.39922E-01
1.9120E-06,3.39922E-01
1.9140E-06,3.60000E-01
1.9160E-06,3.39922E-01
1.9180E-06,3.39922E-01
1.9200E-06,3.60000E-01
1.9220E-06,3.60000E-01
1.9240E-06,3.39922E-01
1.9260E-06,3.39922E-01
1.9280E-06,3.39922E-01
1.9300E-06,3.39922E-01
1.9320E-06,3.39922E-01
1.9340E-06,3.39922E-01
1.9360E-06,3.39922E-01
1.9380E-06,3.39922E-01
1.9400E-06,3.39922E-01
1.9420E-06,3.39922E-01
1.9440E-06,3.39922E-01
1.9460E-06,3.39922E-01
1.9480E-06,3.60000E-01
1.9500E-06,3.39922E-01
1.9520E-06,3.39922E-01
1.9540E-06,3.60000E-01
1.9560E-06,3.39922E-01
1.9580E-06,3.39922E-01
1.9600E-06,3.60000E-01
1.9620E-06,3.39922E-01
1.9640E-06,3.39922E-01
1.9660E-06,3.39922E-01
1.9680E-06,3.39922E-01
1.9700E-06,3.39922E-01
1.9720E-06,3.39922E-01
1.9740E-06,3.39922E-01
1.9760E-06,3.60000E-01
1.9780E-06,3.39922E-01
1.9800E-06,3.39922E-01
1.9820E-06,3.39922E-01
1.9840E-06,3.39922E-01
1.9860E-06,3.39922E-01
1.9880E-06,3.39922E-01
1.9900E-06,3.39922E-01
1.9920E-06,3.39922E-01
1.9940E-06,3.39922E-01
1.9960E-06,3.39922E-01
1.9980E-06,3.39922E-01
2.0000E-06,3.39922E-01
2.0020E-06,3.39922E-01
2.0040E-06,3.39922E-01
2.0060E-06,3.39922E-01
2.0080E-06,3.39922E-01
2.0100E-06,3.39922E-01
2.0120E-06,3.39922E-01
2.0140E-06,3.39922E-01
2.0160E-06,3.39922E-01
2.0180E-06,3.39922E-01
2.0200E-06,3.39922E-01
2.0220E-06,3.39922E-01
2.0240E-06,3.39922E-01
2.0260E-06,3.60000E-01
2.0280E-06,3.39922E-01
2.0300E-06,3.39922E-01
2.0320E-06,3.39922E-01
2.0340E-06,3.39922E-01
2.0360E-06,3.39922E-01
2.0380E-06,3.39922E-01
2.0400E-06,3.39922E-01
2.0420E-06,3.39922E-01
2.0440E-06,3.39922E-01
2.0460E-06,3.60000E-01
2.0480E-06,3.39922E-01
2.0500E-06,3.39922E-01
2.0520E-06,3.39922E-01
2.0540E-06,3.39922E-01
2.0560E-06,3.39922E-01
2.0580E-06,3.60000E-01
2.0600E-06,3.39922E-01
2.0620E-06,3.39922E-01
2.0640E-06,3.39922E-01
2.0660E-06,3.39922E-01
2.0680E-06,3.39922E-01
2.0700E-06,3.39922E-01
2.0720E-06,3.39922E-01
2.0740E-06,3.60000E-01
2.0760E-06,3.60000E-01
2.0780E-06,3.39922E-01
2.0800E-06,3.39922E-01
2.0820E-06,3.60000E-01
2.0840E-06,3.39922E-01
2.0860E-06,3.39922E-01
2.0880E-06,3.60000E-01
2.0900E-06,3.39922E-01
2.0920E-06,3.39922E-01
2.0940E-06,3.39922E-01
2.0960E-06,3.39922E-01
2.0980E-06,3.39922E-01
2.1000E-06,3.39922E-01
2.1020E-06,3.39922E-01
2.1040E-06,3.60000E-01
2.1060E-06,3.79922E-01
2.1080E-06,3.39922E-01
2.1100E-06,3.39922E-01
2.1120E-06,3.39922E-01
2.1140E-06,3.39922E-01
2.1160E-06,3.60000E-01
2.1180E-06,3.39922E-01
2.1200E-06,3.39922E-01
2.1220E-06,3.39922E-01
2.1240E-06,3.39922E-01
2.1260E-06,3.39922E-01
2.1280E-06,3.39922E-01
2.1300E-06,3.60000E-01
2.1320E-06,3.39922E-01
2.1340E-06,3.39922E-01
2.1360E-06,3.39922E-01
2.1380E-06,3.60000E-01
2.1400E-06,3.60000E-01
2.1420E-06,3.60000E-01
2.1440E-06,3.39922E-01
2.1460E-06,3.39922E-01
2.1480E-06,3.39922E-01
2.1500E-06,3.39922E-01
2.1520E-06,3.39922E-01
2.1540E-06,3.39922E-01
2.1560E-06,3.39922E-01
2.1580E-06,3.39922E-01
2.1600E-06,3.39922E-01
2.1620E-06,3.39922E-01
2.1640E-06,3.39922E-01
2.1660E-06,3.39922E-01
2.1680E-06,3.39922E-01
2.1700E-06,3.39922E-01
2.1720E-06,3.39922E-01
2.1740E-06,3.39922E-01
2.1760E-06,3.39922E-01
2.1780E-06,3.60000E-01
2.1800E-06,3.39922E-01
2.1820E-06,3.39922E-01
2.1840E-06,3.39922E-01
2.1860E-06,3.39922E-01
2.1880E-06,3.39922E-01
2.1900E-06,3.39922E-01
2.1920E-06,3.39922E-01
2.1940E-06,3.60000E-01
2.1960E-06,3.20000E-01
2.1980E-06,3.60000E-01
2.2000E-06,3.39922E-01
2.2020E-06,3.79922E-01
2.2040E-06,3.60000E-01
2.2060E-06,3.39922E-01
2.2080E-06,3.60000E-01
2.2100E-06,3.39922E-01
2.2120E-06,3.60000E-01
2.2140E-06,3.60000E-01
2.2160E-06,3.60000E-01
2.2180E-06,3.39922E-01
2.2200E-06,3.39922E-01
2.2220E-06,3.60000E-01
2.2240E-06,3.60000E-01
2.2260E-06,3.39922E-01
2.2280E-06,3.20000E-01
2.2300E-06,3.39922E-01
2.2320E-06,3.60000E-01
2.2340E-06,3.20000E-01
2.2360E-06,3.60000E-01
2.2380E-06,3.39922E-01
2.2400E-06,3.39922E-01
2.2420E-06,3.79922E-01
2.2440E-06,3.60000E-01
2.2460E-06,3.20000E-01
2.2480E-06,3.39922E-01
2.2500E-06,3.60000E-01
2.2520E-06,3.39922E-01
2.2540E-06,3.39922E-01
2.2560E-06,3.60000E-01
2.2580E-06,3.60000E-01
2.2600E-06,3.39922E-01
2.2620E-06,3.39922E-01
2.2640E-06,3.39922E-01
2.2660E-06,3.39922E-01
2.2680E-06,3.39922E-01
2.2700E-06,3.60000E-01
2.2720E-06,3.39922E-01
2.2740E-06,3.60000E-01
2.2760E-06,3.39922E-01
2.2780E-06,3.60000E-01
2.2800E-06,3.60000E-01
2.2820E-06,3.39922E-01
2.2840E-06,3.60000E-01
2.2860E-06,3.60000E-01
2.2880E-06,3.39922E-01
2.2900E-06,3.60000E-01
2.2920E-06,3.39922E-01
2.2940E-06,3.39922E-01
2.2960E-06,3.39922E-01
2.2980E-06,3.60000E-01
2.3000E-06,3.60000E-01
2.3020E-06,3.60000E-01
2.3040E-06,3.60000E-01
2.3060E-06,3.39922E-01
2.3080E-06,3.60000E-01
2.3100E-06,3.39922E-01
2.3120E-06,3.39922E-01
2.3140E-06,3.39922E-01
2.3160E-06,3.39922E-01
2.3180E-06,3.39922E-01
2.3200E-06,3.60000E-01
2.3220E-06,3.60000E-01
2.3240E-06,3.39922E-01
2.3260E-06,3.60000E-01
2.3280E-06,3.60000E-01
2.3300E-06,3.39922E-01
2.3320E-06,3.60000E-01
2.3340E-06,3.60000E-01
2.3360E-06,3.39922E-01
2.3380E-06,3.60000E-01
2.3400E-06,3.60000E-01
2.3420E-06,3.79922E-01
2.3440E-06,3.39922E-01
2.3460E-06,3.39922E-01
2.3480E-06,3.39922E-01
2.3500E-06,3.39922E-01
2.3520E-06,3.60000E-01
2.3540E-06,3.39922E-01
2.3560E-06,3.39922E-01
2.3580E-06,3.39922E-01
2.3600E-06,3.60000E-01
2.3620E-06,3.60000E-01
2.3640E-06,3.39922E-01
2.3660E-06,3.39922E-01
2.3680E-06,3.39922E-01
2.3700E-06,3.60000E-01
2.3720E-06,3.39922E-01
2.3740E-06,3.60000E-01
2.3760E-06,3.60000E-01
2.3780E-06,3.39922E-01
2.3800E-06,3.60000E-01
2.3820E-06,3.39922E-01
2.3840E-06,3.39922E-01
2.3860E-06,3.39922E-01
2.3880E-06,3.60000E-01
2.3900E-06,3.60000E-01
2.3920E-06,3.39922E-01
2.3940E-06,3.39922E-01
2.3960E-06,3.39922E-01
2.3980E-06,3.39922E-01
2.4000E-06,3.60000E-01
2.4020E-06,3.39922E-01
2.4040E-06,3.39922E-01
2.4060E-06,3.39922E-01
2.4080E-06,3.60000E-01
2.4100E-06,3.39922E-01
2.4120E-06,3.39922E-01
2.4140E-06,3.39922E-01
2.4160E-06,3.60000E-01
2.4180E-06,3.60000E-01
2.4200E-06,3.39922E-01
2.4220E-06,3.60000E-01
2.4240E-06,3.79922E-01
2.4260E-06,3.60000E-01
2.4280E-06,3.39922E-01
2.4300E-06,3.60000E-01
2.4320E-06,3.39922E-01
2.4340E-06,3.60000E-01
2.4360E-06,3.60000E-01
2.4380E-06,3.39922E-01
2.4400E-06,3.60000E-01
2.4420E-06,3.39922E-01
2.4440E-06,3.39922E-01
2.4460E-06,3.60000E-01
2.4480E-06,3.60000E-01
2.4500E-06,3.39922E-01
2.4520E-06,3.39922E-01
2.4540E-06,3.39922E-01
2.4560E-06,3.39922E-01
2.4580E-06,3.39922E-01
2.4600E-06,3.39922E-01
2.4620E-06,3.60000E-01
2.4640E-06,3.39922E-01
2.4660E-06,3.60000E-01
2.4680E-06,3.39922E-01
2.4700E-06,3.39922E-01
2.4720E-06,3.39922E-01
2.4740E-06,3.60000E-01
2.4760E-06,3.39922E-01
2.4780E-06,3.60000E-01
2.4800E-06,3.39922E-01
2.4820E-06,3.39922E-01
2.4840E-06,3.39922E-01
2.4860E-06,3.39922E-01
2.4880E-06,3.39922E-01
2.4900E-06,3.60000E-01
2.4920E-06,3.60000E-01
2.4940E-06,3.39922E-01
2.4960E-06,3.39922E-01
2.4980E-06,3.39922E-01
2.5000E-06,3.60000E-01
2.5020E-06,3.39922E-01
2.5040E-06,3.60000E-01
2.5060E-06,3.60000E-01
2.5080E-06,3.39922E-01
2.5100E-06,3.39922E-01
2.5120E-06,3.39922E-01
2.5140E-06,3.60000E-01
2.5160E-06,3.60000E-01
2.5180E-06,3.39922E-01
2.5200E-06,3.60000E-01
2.5220E-06,3.39922E-01
2.5240E-06,3.60000E-01
2.5260E-06,3.60000E-01
2.5280E-06,3.39922E-01
2.5300E-06,3.60000E-01
2.5320E-06,3.39922E-01
2.5340E-06,3.39922E-01
2.5360E-06,3.39922E-01
2.5380E-06,3.60000E-01
2.5400E-06,3.39922E-01
2.5420E-06,3.60000E-01
2.5440E-06,3.39922E-01
2.5460E-06,3.39922E-01
2.5480E-06,3.39922E-01
2.5500E-06,3.39922E-01
2.5520E-06,3.60000E-01
2.5540E-06,3.39922E-01
2.5560E-06,3.39922E-01
2.5580E-06,3.60000E-01
2.5600E-06,3.39922E-01
2.5620E-06,3.39922E-01
2.5640E-06,3.60000E-01
2.5660E-06,3.39922E-01
2.5680E-06,3.60000E-01
2.5700E-06,3.39922E-01
2.5720E-06,3.60000E-01
2.5740E-06,3.39922E-01
2.5760E-06,3.60000E-01
2.5780E-06,3.60000E-01
2.5800E-06,3.39922E-01
2.5820E-06,3.39922E-01
2.5840E-06,3.39922E-01
2.5860E-06,3.60000E-01
2.5880E-06,3.39922E-01
2.5900E-06,3.60000E-01
2.5920E-06,2.59922E-01
2.5940E-06,1.60000E-01
2.5960E-06,5.99219E-02
2.5980E-06,-1.20000E-01
2.6000E-06,-3.20000E-01
2.6020E-06,-4.40000E-01
2.6040E-06,-5.20000E-01
2.6060E-06,-5.60000E-01
2.6080E-06,-5.20000E-01
2.6100E-06,-4.40000E-01
2.6120E-06,-3.60000E-01
2.6140E-06,-3.00078E-01
2.6160E-06,-2.60078E-01
2.6180E-06,-2.80000E-01
2.6200E-06,-2.80000E-01
2.6220E-06,-3.00078E-01
2.6240E-06,-3.60000E-01
2.6260E-06,-4.00000E-01
2.6280E-06,-4.40000E-01
2.6300E-06,-4.40000E-01
2.6320E-06,-4.40000E-01
2.6340E-06,-3.80078E-01
2.6360E-06,-3.60000E-01
2.6380E-06,-3.20000E-01
2.6400E-06,-3.20000E-01
2.6420E-06,-3.20000E-01
2.6440E-06,-3.20000E-01
2.6460E-06,-3.60000E-01
2.6480E-06,-3.60000E-01
2.6500E-06,-3.80078E-01
2.6520E-06,-3.80078E-01
2.6540E-06,-3.80078E-01
2.6560E-06,-3.60000E-01
2.6580E-06,-3.60000E-01
2.6600E-06,-3.60000E-01
2.6620E-06,-3.60000E-01
2.6640E-06,-3.60000E-01
2.6660E-06,-3.60000E-01
2.6680E-06,-3.60000E-01
2.6700E-06,-3.60000E-01
2.6720E-06,-3.80078E-01
2.6740E-06,-3.80078E-01
2.6760E-06,-3.60000E-01
2.6780E-06,-3.60000E-01
2.6800E-06,-3.60000E-01
2.6820E-06,-3.60000E-01
2.6840E-06,-3.40078E-01
2.6860E-06,-3.40078E-01
2.6880E-06,-3.60000E-01
2.6900E-06,-3.60000E-01
2.6920E-06,-3.60000E-01
2.6940E-06,-3.60000E-01
2.6960E-06,-3.60000E-01
2.6980E-06,-3.60000E-01
2.7000E-06,-3.60000E-01
2.7020E-06,-3.60000E-01
2.7040E-06,-3.60000E-01
2.7060E-06,-3.60000E-01
2.7080E-06,-3.60000E-01
2.7100E-06,-3.60000E-01
2.7120E-06,-3.60000E-01
2.7140E-06,-3.60000E-01
2.7160E-06,-3.60000E-01
2.7180E-06,-3.60000E-01
2.7200E-06,-3.60000E-01
2.7220E-06,-3.60000E-01
2.7240E-06,-3.60000E-01
2.7260E-06,-3.60000E-01
2.7280E-06,-3.60000E-01
2.7300E-06,-3.60000E-01
2.7320E-06,-3.60000E-01
2.7340E-06,-3.60000E-01
2.7360E-06,-3.60000E-01
2.7380E-06,-3.60000E-01
2.7400E-06,-3.60000E-01
2.7420E-06,-3.60000E-01
2.7440E-06,-3.60000E-01
2.7460E-06,-3.60000E-01
2.7480E-06,-3.60000E-01
2.7500E-06,-3.60000E-01
2.7520E-06,-3.60000E-01
2.7540E-06,-3.60000E-01
2.7560E-06,-3.60000E-01
2.7580E-06,-3.60000E-01
2.7600E-06,-3.60000E-01
2.7620E-06,-3.40078E-01
2.7640E-06,-3.60000E-01
2.7660E-06,-3.60000E-01
2.7680E-06,-3.60000E-01
2.7700E-06,-3.60000E-01
2.7720E-06,-3.60000E-01
2.7740E-06,-3.40078E-01
2.7760E-06,-3.40078E-01
2.7780E-06,-3.40078E-01
2.7800E-06,-3.60000E-01
2.7820E-06,-3.60000E-01
2.7840E-06,-3.60000E-01
2.7860E-06,-3.40078E-01
2.7880E-06,-3.60000E-01
2.7900E-06,-3.60000E-01
2.7920E-06,-3.60000E-01
2.7940E-06,-3.60000E-01
2.7960E-06,-3.60000E-01
2.7980E-06,-3.60000E-01
2.8000E-06,-3.60000E-01
2.8020E-06,-3.60000E-01
2.8040E-06,-3.60000E-01
2.8060E-06,-3.60000E-01
2.8080E-06,-3.60000E-01
2.8100E-06,-3.60000E-01
2.8120E-06,-3.60000E-01
2.8140E-06,-3.60000E-01
2.8160E-06,-3.60000E-01
2.8180E-06,-3.60000E-01
2.8200E-06,-3.60000E-01
2.8220E-06,-3.60000E-01
2.8240E-06,-3.60000E-01
2.8260E-06,-3.60000E-01
2.8280E-06,-3.60000E-01
2.8300E-06,-3.60000E-01
2.8320E-06,-3.60000E-01
2.8340E-06,-3.60000E-01
2.8360E-06,-3.60000E-01
2.8380E-06,-3.60000E-01
2.8400E-06,-3.60000E-01
2.8420E-06,-3.60000E-01
2.8440E-06,-3.60000E-01
2.8460E-06,-3.60000E-01
2.8480E-06,-3.60000E-01
2.8500E-06,-3.60000E-01
2.8520E-06,-3.60000E-01
2.8540E-06,-3.60000E-01
2.8560E-06,-3.60000E-01
2.8580E-06,-3.60000E-01
2.8600E-06,-3.60000E-01
2.8620E-06,-3.60000E-01
2.8640E-06,-3.60000E-01
2.8660E-06,-3.60000E-01
2.8680E-06,-3.60000E-01
2.8700E-06,-3.60000E-01
2.8720E-06,-3.60000E-01
2.8740E-06,-3.60000E-01
2.8760E-06,-3.60000E-01
2.8780E-06,-3.60000E-01
2.8800E-06,-3.60000E-01
2.8820E-06,-3.60000E-01
2.8840E-06,-3.60000E-01
2.8860E-06,-3.40078E-01
2.8880E-06,-3.60000E-01
2.8900E-06,-3.40078E-01
2.8920E-06,-3.60000E-01
2.8940E-06,-3.60000E-01
2.8960E-06,-3.60000E-01
2.8980E-06,-3.60000E-01
2.9000E-06,-3.60000E-01
2.9020E-06,-3.60000E-01
2.9040E-06,-3.60000E-01
2.9060E-06,-3.40078E-01
2.9080E-06,-3.60000E-01
2.9100E-06,-3.60000E-01
2.9120E-06,-3.60000E-01
2.9140E-06,-3.60000E-01
2.9160E-06,-3.60000E-01
2.9180E-06,-3.60000E-01
2.9200E-06,-3.40078E-01
2.9220E-06,-3.60000E-01
2.9240E-06,-3.60000E-01
2.9260E-06,-3.60000E-01
2.9280E-06,-3.60000E-01
2.9300E-06,-3.60000E-01
2.9320E-06,-3.60000E-01
2.9340E-06,-3.60000E-01
2.9360E-06,-3.40078E-01
2.9380E-06,-3.60000E-01
2.9400E-06,-3.60000E-01
2.9420E-06,-3.60000E-01
2.9440E-06,-3.60000E-01
2.9460E-06,-3.60000E-01
2.9480E-06,-3.60000E-01
2.9500E-06,-3.40078E-01
2.9520E-06,-3.60000E-01
2.9540E-06,-3.60000E-01
2.9560E-06,-3.60000E-01
2.9580E-06,-3.60000E-01
2.9600E-06,-3.60000E-01
2.9620E-06,-3.60000E-01
2.9640E-06,-3.60000E-01
2.9660E-06,-3.60000E-01
2.9680E-06,-3.40078E-01
2.9700E-06,-3.60000E-01
2.9720E-06,-3.40078E-01
2.9740E-06,-3.60000E-01
2.9760E-06,-3.60000E-01
2.9780E-06,-3.60000E-01
2.9800E-06,-3.60000E-01
2.9820E-06,-3.60000E-01
2.9840E-06,-3.60000E-01
2.9860E-06,-3.60000E-01
2.9880E-06,-3.60000E-01
2.9900E-06,-3.60000E-01
2.9920E-06,-3.60000E-01
2.9940E-06,-3.40078E-01
2.9960E-06,-3.60000E-01
2.9980E-06,-3.40078E-01
3.0000E-06,-3.60000E-01
3.0020E-06,-3.40078E-01
3.0040E-06,-3.60000E-01
3.0060E-06,-3.60000E-01
3.0080E-06,-3.60000E-01
3.0100E-06,-3.40078E-01
3.0120E-06,-3.60000E-01
3.0140E-06,-3.60000E-01
3.0160E-06,-3.60000E-01
3.0180E-06,-3.60000E-01
3.0200E-06,-3.60000E-01
3.0220E-06,-3.60000E-01
3.0240E-06,-3.60000E-01
3.0260E-06,-3.60000E-01
3.0280E-06,-3.60000E-01
3.0300E-06,-3.60000E-01
3.0320E-06,-3.60000E-01
3.0340E-06,-3.60000E-01
3.0360E-06,-3.60000E-01
3.0380E-06,-3.60000E-01
3.0400E-06,-3.60000E-01
3.0420E-06,-3.60000E-01
3.0440E-06,-3.60000E-01
3.0460E-06,-3.60000E-01
3.0480E-06,-3.60000E-01
3.0500E-06,-3.60000E-01
3.0520E-06,-3.60000E-01
3.0540E-06,-3.60000E-01
3.0560E-06,-3.60000E-01
3.0580E-06,-3.60000E-01
3.0600E-06,-3.60000E-01
3.0620E-06,-3.60000E-01
3.0640E-06,-3.60000E-01
3.0660E-06,-3.40078E-01
3.0680E-06,-3.60000E-01
3.0700E-06,-3.60000E-01
3.0720E-06,-3.60000E-01
3.0740E-06,-3.60000E-01
3.0760E-06,-3.60000E-01
3.0780E-06,-3.60000E-01
3.0800E-06,-3.60000E-01
3.0820E-06,-3.60000E-01
3.0840E-06,-3.60000E-01
3.0860E-06,-3.60000E-01
3.0880E-06,-3.40078E-01
3.0900E-06,-3.60000E-01
3.0920E-06,-3.40078E-01
3.0940E-06,-3.40078E-01
3.0960E-06,-3.60000E-01
3.0980E-06,-3.60000E-01
3.1000E-06,-3.60000E-01
3.1020E-06,-3.60000E-01
3.1040E-06,-3.60000E-01
3.1060E-06,-3.60000E-01
3.1080E-06,-3.60000E-01
3.1100E-06,-3.40078E-01
3.1120E-06,-3.60000E-01
3.1140E-06,-3.60000E-01
3.1160E-06,-3.60000E-01
3.1180E-06,-3.60000E-01
3.1200E-06,-3.60000E-01
3.1220E-06,-3.60000E-01
3.1240E-06,-3.60000E-01
3.1260E-06,-3.60000E-01
3.1280E-06,-3.60000E-01
3.1300E-06,-3.60000E-01
3.1320E-06,-3.60000E-01
3.1340E-06,-3.60000E-01
3.1360E-06,-3.60000E-01
3.1380E-06,-3.60000E-01
3.1400E-06,-3.60000E-01
3.1420E-06,-3.40078E-01
3.1440E-06,-3.60000E-01
3.1460E-06,-3.60000E-01
3.1480E-06,-3.60000E-01
3.1500E-06,-3.40078E-01
3.1520E-06,-3.60000E-01
3.1540E-06,-3.60000E-01
3.1560E-06,-3.60000E-01
3.1580E-06,-3.60000E-01
3.1600E-06,-3.60000E-01
3.1620E-06,-3.60000E-01
3.1640E-06,-3.60000E-01
3.1660E-06,-3.60000E-01
3.1680E-06,-3.60000E-01
3.1700E-06,-3.40078E-01
3.1720E-06,-3.60000E-01
3.1740E-06,-3.60000E-01
3.1760E-06,-3.60000E-01
3.1780E-06,-3.60000E-01
3.1800E-06,-3.60000E-01
3.1820E-06,-3.60000E-01
3.1840E-06,-3.60000E-01
3.1860E-06,-3.60000E-01
3.1880E-06,-3.60000E-01
3.1900E-06,-3.60000E-01
3.1920E-06,-3.60000E-01
3.1940E-06,-3.60000E-01
3.1960E-06,-3.60000E-01
3.1980E-06,-3.60000E-01
3.2000E-06,-3.60000E-01
3.2020E-06,-3.40078E-01
3.2040E-06,-3.40078E-01
3.2060E-06,-3.60000E-01
3.2080E-06,-3.60000E-01
3.2100E-06,-3.60000E-01
3.2120E-06,-3.60000E-01
3.2140E-06,-3.60000E-01
3.2160E-06,-3.60000E-01
3.2180E-06,-3.60000E-01
3.2200E-06,-3.60000E-01
3.2220E-06,-3.60000E-01
3.2240E-06,-3.60000E-01
3.2260E-06,-3.60000E-01
3.2280E-06,-3.60000E-01
3.2300E-06,-3.60000E-01
3.2320E-06,-3.60000E-01
3.2340E-06,-3.60000E-01
3.2360E-06,-3.60000E-01
3.2380E-06,-3.60000E-01
3.2400E-06,-3.60000E-01
3.2420E-06,-3.60000E-01
3.2440E-06,-3.60000E-01
3.2460E-06,-3.60000E-01
3.2480E-06,-3.60000E-01
3.2500E-06,-3.60000E-01
3.2520E-06,-3.60000E-01
3.2540E-06,-3.60000E-01
3.2560E-06,-3.60000E-01
3.2580E-06,-3.60000E-01
3.2600E-06,-3.60000E-01
3.2620E-06,-3.60000E-01
3.2640E-06,-3.60000E-01
3.2660E-06,-3.60000E-01
3.2680E-06,-3.60000E-01
3.2700E-06,-3.60000E-01
3.2720E-06,-3.60000E-01
3.2740E-06,-3.60000E-01
3.2760E-06,-3.60000E-01
3.2780E-06,-3.60000E-01
3.2800E-06,-3.60000E-01
3.2820E-06,-3.40078E-01
3.2840E-06,-3.60000E-01
3.2860E-06,-3.60000E-01
3.2880E-06,-3.60000E-01
3.2900E-06,-3.60000E-01
3.2920E-06,-3.60000E-01
3.2940E-06,-3.60000E-01
3.2960E-06,-3.60000E-01
3.2980E-06,-3.60000E-01
3.3000E-06,-3.60000E-01
3.3020E-06,-3.60000E-01
3.3040E-06,-3.60000E-01
3.3060E-06,-3.60000E-01
3.3080E-06,-3.60000E-01
3.3100E-06,-3.60000E-01
3.3120E-06,-3.60000E-01
3.3140E-06,-3.40078E-01
3.3160E-06,-3.60000E-01
3.3180E-06,-3.60000E-01
3.3200E-06,-3.60000E-01
3.3220E-06,-3.60000E-01
3.3240E-06,-3.40078E-01
3.3260E-06,-3.60000E-01
3.3280E-06,-3.60000E-01
3.3300E-06,-3.60000E-01
3.3320E-06,-3.60000E-01
3.3340E-06,-3.60000E-01
3.3360E-06,-3.60000E-01
3.3380E-06,-3.40078E-01
3.3400E-06,-3.60000E-01
3.3420E-06,-3.40078E-01
3.3440E-06,-3.40078E-01
3.3460E-06,-3.60000E-01
3.3480E-06,-3.60000E-01
3.3500E-06,-3.60000E-01
3.3520E-06,-3.60000E-01
3.3540E-06,-3.60000E-01
3.3560E-06,-3.60000E-01
3.3580E-06,-3.40078E-01
3.3600E-06,-3.60000E-01
3.3620E-06,-3.60000E-01
3.3640E-06,-3.40078E-01
3.3660E-06,-3.60000E-01
3.3680E-06,-3.40078E-01
3.3700E-06,-3.60000E-01
3.3720E-06,-3.60000E-01
3.3740E-06,-3.40078E-01
3.3760E-06,-3.40078E-01
3.3780E-06,-3.40078E-01
3.3800E-06,-3.40078E-01
3.3820E-06,-3.60000E-01
3.3840E-06,-3.40078E-01
3.3860E-06,-3.60000E-01
3.3880E-06,-3.40078E-01
3.3900E-06,-3.60000E-01
3.3920E-06,-3.60000E-01
3.3940E-06,-3.60000E-01
3.3960E-06,-3.60000E-01
3.3980E-06,-3.60000E-01
3.4000E-06,-3.40078E-01
3.4020E-06,-3.60000E-01
3.4040E-06,-3.60000E-01
3.4060E-06,-3.60000E-01
3.4080E-06,-3.60000E-01
3.4100E-06,-3.40078E-01
3.4120E-06,-3.60000E-01
3.4140E-06,-3.60000E-01
3.4160E-06,-3.60000E-01
3.4180E-06,-3.60000E-01
3.4200E-06,-3.60000E-01
3.4220E-06,-3.40078E-01
3.4240E-06,-3.40078E-01
3.4260E-06,-3.60000E-01
3.4280E-06,-3.40078E-01
3.4300E-06,-3.60000E-01
3.4320E-06,-3.60000E-01
3.4340E-06,-3.60000E-01
3.4360E-06,-3.60000E-01
3.4380E-06,-3.60000E-01
3.4400E-06,-3.60000E-01
3.4420E-06,-3.60000E-01
3.4440E-06,-3.60000E-01
3.4460E-06,-3.60000E-01
3.4480E-06,-3.60000E-01
3.4500E-06,-3.40078E-01
3.4520E-06,-3.60000E-01
3.4540E-06,-3.40078E-01
3.4560E-06,-3.40078E-01
3.4580E-06,-3.40078E-01
3.4600E-06,-3.60000E-01
3.4620E-06,-3.40078E-01
3.4640E-06,-3.60000E-01
3.4660E-06,-3.40078E-01
3.4680E-06,-3.60000E-01
3.4700E-06,-3.60000E-01
3.4720E-06,-3.60000E-01
3.4740E-06,-3.60000E-01
3.4760E-06,-3.40078E-01
3.4780E-06,-3.60000E-01
3.4800E-06,-3.60000E-01
3.4820E-06,-3.60000E-01
3.4840E-06,-3.60000E-01
3.4860E-06,-3.60000E-01
3.4880E-06,-3.40078E-01
3.4900E-06,-3.60000E-01
3.4920E-06,-3.60000E-01
3.4940E-06,-3.60000E-01
3.4960E-06,-3.60000E-01
3.4980E-06,-3.60000E-01
3.5000E-06,-3.60000E-01
3.5020E-06,-3.60000E-01
3.5040E-06,-3.60000E-01
3.5060E-06,-3.60000E-01
3.5080E-06,-3.60000E-01
3.5100E-06,-3.40078E-01
3.5120E-06,-3.60000E-01
3.5140E-06,-3.60000E-01
3.5160E-06,-3.40078E-01
3.5180E-06,-3.60000E-01
3.5200E-06,-3.40078E-01
3.5220E-06,-3.60000E-01
3.5240E-06,-3.60000E-01
3.5260E-06,-3.40078E-01
3.5280E-06,-3.60000E-01
3.5300E-06,-3.40078E-01
3.5320E-06,-3.60000E-01
3.5340E-06,-3.60000E-01
3.5360E-06,-3.40078E-01
3.5380E-06,-3.40078E-01
3.5400E-06,-3.60000E-01
3.5420E-06,-3.60000E-01
3.5440E-06,-3.60000E-01
3.5460E-06,-3.40078E-01
3.5480E-06,-3.60000E-01
3.5500E-06,-3.40078E-01
3.5520E-06,-3.40078E-01
3.5540E-06,-3.40078E-01
3.5560E-06,-3.60000E-01
3.5580E-06,-3.60000E-01
3.5600E-06,-3.60000E-01
3.5620E-06,-3.60000E-01
3.5640E-06,-3.60000E-01
3.5660E-06,-3.60000E-01
3.5680E-06,-3.40078E-01
3.5700E-06,-3.40078E-01
3.5720E-06,-3.60000E-01
3.5740E-06,-3.40078E-01
3.5760E-06,-3.40078E-01
3.5780E-06,-3.40078E-01
3.5800E-06,-3.40078E-01
3.5820E-06,-3.60000E-01
3.5840E-06,-3.40078E-01
3.5860E-06,-3.60000E-01
3.5880E-06,-3.60000E-01
3.5900E-06,-3.40078E-01
3.5920E-06,-3.40078E-01
3.5940E-06,-3.40078E-01
3.5960E-06,-3.40078E-01
3.5980E-06,-3.40078E-01
3.6000E-06,-3.40078E-01
3.6020E-06,-3.60000E-01
3.6040E-06,-3.60000E-01
3.6060E-06,-3.60000E-01
3.6080E-06,-3.40078E-01
3.6100E-06,-3.40078E-01
3.6120E-06,-3.40078E-01
3.6140E-06,-3.60000E-01
3.6160E-06,-3.60000E-01
3.6180E-06,-3.40078E-01
3.6200E-06,-3.40078E-01
3.6220E-06,-3.60000E-01
3.6240E-06,-3.60000E-01
3.6260E-06,-3.60000E-01
3.6280E-06,-3.60000E-01
3.6300E-06,-3.40078E-01
3.6320E-06,-3.60000E-01
3.6340E-06,-3.60000E-01
3.6360E-06,-3.40078E-01
3.6380E-06,-3.60000E-01
3.6400E-06,-3.40078E-01
3.6420E-06,-3.60000E-01
3.6440E-06,-3.60000E-01
3.6460E-06,-3.40078E-01
3.6480E-06,-3.60000E-01
3.6500E-06,-3.40078E-01
3.6520E-06,-3.60000E-01
3.6540E-06,-3.40078E-01
3.6560E-06,-3.40078E-01
3.6580E-06,-3.60000E-01
3.6600E-06,-3.60000E-01
3.6620E-06,-3.40078E-01
3.6640E-06,-3.60000E-01
3.6660E-06,-3.60000E-01
3.6680E-06,-3.60000E-01
3.6700E-06,-3.60000E-01
3.6720E-06,-3.60000E-01
3.6740E-06,-3.60000E-01
3.6760E-06,-3.60000E-01
3.6780E-06,-3.60000E-01
3.6800E-06,-3.40078E-01
3.6820E-06,-3.60000E-01
3.6840E-06,-3.40078E-01
3.6860E-06,-3.40078E-01
3.6880E-06,-3.60000E-01
3.6900E-06,-3.60000E-01
3.6920E-06,-3.60000E-01
3.6940E-06,-3.40078E-01
3.6960E-06,-3.40078E-01
3.6980E-06,-3.60000E-01
3.7000E-06,-3.40078E-01
3.7020E-06,-3.60000E-01
3.7040E-06,-3.40078E-01
3.7060E-06,-3.60000E-01
3.7080E-06,-3.60000E-01
3.7100E-06,-3.40078E-01
3.7120E-06,-3.60000E-01
3.7140E-06,-3.40078E-01
3.7160E-06,-3.60000E-01
3.7180E-06,-3.60000E-01
3.7200E-06,-3.40078E-01
3.7220E-06,-3.40078E-01
3.7240E-06,-3.40078E-01
3.7260E-06,-3.60000E-01
3.7280E-06,-3.60000E-01
3.7300E-06,-3.60000E-01
3.7320E-06,-3.40078E-01
3.7340E-06,-3.40078E-01
3.7360E-06,-4.00000E-01
3.7380E-06,-5.20000E-01
3.7400E-06,-6.40000E-01
3.7420E-06,-7.60000E-01
3.7440E-06,-9.20000E-01
3.7460E-06,-1.08000E+00
3.7480E-06,-1.22008E+00
3.7500E-06,-1.28000E+00
3.7520E-06,-1.32000E+00
3.7540E-06,-1.30008E+00
3.7560E-06,-1.24000E+00
3.7580E-06,-1.16000E+00
3.7600E-06,-1.06008E+00
3.7620E-06,-1.00000E+00
3.7640E-06,-9.60000E-01
3.7660E-06,-9.40078E-01
3.7680E-06,-9.80078E-01
3.7700E-06,-1.02008E+00
3.7720E-06,-1.04000E+00
3.7740E-06,-1.08000E+00
3.7760E-06,-1.14008E+00
3.7780E-06,-1.12000E+00
3.7800E-06,-1.14008E+00
3.7820E-06,-1.10008E+00
3.7840E-06,-1.10008E+00
3.7860E-06,-1.06008E+00
3.7880E-06,-1.06008E+00
3.7900E-06,-1.04000E+00
3.7920E-06,-1.02008E+00
3.7940E-06,-1.02008E+00
3.7960E-06,-1.02008E+00
3.7980E-06,-1.04000E+00
3.8000E-06,-1.04000E+00
3.8020E-06,-1.08000E+00
3.8040E-06,-1.08000E+00
3.8060E-06,-1.08000E+00
3.8080E-06,-1.06008E+00
3.8100E-06,-1.06008E+00
3.8120E-06,-1.06008E+00
3.8140E-06,-1.06008E+00
3.8160E-06,-1.06008E+00
3.8180E-06,-1.06008E+00
3.8200E-06,-1.04000E+00
3.8220E-06,-1.02008E+00
3.8240E-06,-1.04000E+00
3.8260E-06,-1.06008E+00
3.8280E-06,-1.04000E+00
3.8300E-06,-1.06008E+00
3.8320E-06,-1.06008E+00
3.8340E-06,-1.08000E+00
3.8360E-06,-1.06008E+00
3.8380E-06,-1.06008E+00
3.8400E-06,-1.06008E+00
3.8420E-06,-1.06008E+00
3.8440E-06,-1.04000E+00
3.8460E-06,-1.04000E+00
3.8480E-06,-1.08000E+00
3.8500E-06,-1.06008E+00
3.8520E-06,-1.06008E+00
3.8540E-06,-1.06008E+00
3.8560E-06,-1.06008E+00
3.8580E-06,-1.06008E+00
3.8600E-06,-1.06008E+00
3.8620E-06,-1.08000E+00
3.8640E-06,-1.06008E+00
3.8660E-06,-1.06008E+00
3.8680E-06,-1.06008E+00
3.8700E-06,-1.06008E+00
3.8720E-06,-1.06008E+00
3.8740E-06,-1.06008E+00
3.8760E-06,-1.08000E+00
3.8780E-06,-1.06008E+00
3.8800E-06,-1.06008E+00
3.8820E-06,-1.06008E+00
3.8840E-06,-1.06008E+00
3.8860E-06,-1.04000E+00
3.8880E-06,-1.06008E+00
3.8900E-06,-1.06008E+00
3.8920E-06,-1.06008E+00
3.8940E-06,-1.06008E+00
3.8960E-06,-1.04000E+00
3.8980E-06,-1.04000E+00
3.9000E-06,-1.06008E+00
3.9020E-06,-1.06008E+00
3.9040E-06,-1.08000E+00
3.9060E-06,-1.06008E+00
3.9080E-06,-1.04000E+00
3.9100E-06,-1.06008E+00
3.9120E-06,-1.06008E+00
3.9140E-06,-1.04000E+00
3.9160E-06,-1.08000E+00
3.9180E-06,-1.06008E+00
3.9200E-06,-1.04000E+00
3.9220E-06,-1.04000E+00
3.9240E-06,-1.06008E+00
3.9260E-06,-1.04000E+00
3.9280E-06,-1.04000E+00
3.9300E-06,-1.04000E+00
3.9320E-06,-1.06008E+00
3.9340E-06,-1.04000E+00
3.9360E-06,-1.04000E+00
3.9380E-06,-1.04000E+00
3.9400E-06,-1.04000E+00
3.9420E-06,-1.04000E+00
3.9440E-06,-1.06008E+00
3.9460E-06,-1.06008E+00
3.9480E-06,-1.06008E+00
3.9500E-06,-1.04000E+00
3.9520E-06,-1.06008E+00
3.9540E-06,-1.06008E+00
3.9560E-06,-1.06008E+00
3.9580E-06,-1.06008E+00
3.9600E-06,-1.04000E+00
3.9620E-06,-1.04000E+00
3.9640E-06,-1.04000E+00
3.9660E-06,-1.04000E+00
3.9680E-06,-1.08000E+00
3.9700E-06,-1.06008E+00
3.9720E-06,-1.04000E+00
3.9740E-06,-1.08000E+00
3.9760E-06,-1.06008E+00
3.9780E-06,-1.06008E+00
3.9800E-06,-1.06008E+00
3.9820E-06,-1.08000E+00
3.9840E-06,-1.08000E+00
3.9860E-06,-1.04000E+00
3.9880E-06,-1.04000E+00
3.9900E-06,-1.06008E+00
3.9920E-06,-1.08000E+00
3.9940E-06,-1.06008E+00
3.9960E-06,-1.04000E+00
3.9980E-06,-1.04000E+00
4.0000E-06,-1.04000E+00
4.0020E-06,-1.08000E+00
4.0040E-06,-1.06008E+00
4.0060E-06,-1.04000E+00
4.0080E-06,-1.04000E+00
4.0100E-06,-1.04000E+00
4.0120E-06,-1.06008E+00
4.0140E-06,-1.04000E+00
4.0160E-06,-1.06008E+00
4.0180E-06,-1.04000E+00
4.0200E-06,-1.06008E+00
4.0220E-06,-1.04000E+00
4.0240E-06,-1.04000E+00
4.0260E-06,-1.08000E+00
4.0280E-06,-1.04000E+00
4.0300E-06,-1.06008E+00
4.0320E-06,-1.06008E+00
4.0340E-06,-1.06008E+00
4.0360E-06,-1.06008E+00
4.0380E-06,-1.04000E+00
4.0400E-06,-1.04000E+00
4.0420E-06,-1.04000E+00
4.0440E-06,-1.06008E+00
4.0460E-06,-1.04000E+00
4.0480E-06,-1.08000E+00
4.0500E-06,-1.04000E+00
4.0520E-06,-1.06008E+00
4.0540E-06,-1.08000E+00
4.0560E-06,-1.06008E+00
4.0580E-06,-1.06008E+00
4.0600E-06,-1.04000E+00
4.0620E-06,-1.04000E+00
4.0640E-06,-1.04000E+00
4.0660E-06,-1.06008E+00
4.0680E-06,-1.06008E+00
4.0700E-06,-1.06008E+00
4.0720E-06,-1.04000E+00
4.0740E-06,-1.06008E+00
4.0760E-06,-1.06008E+00
4.0780E-06,-1.04000E+00
4.0800E-06,-1.06008E+00
4.0820E-06,-1.04000E+00
4.0840E-06,-1.06008E+00
4.0860E-06,-1.06008E+00
4.0880E-06,-1.06008E+00
4.0900E-06,-1.04000E+00
4.0920E-06,-1.08000E+00
4.0940E-06,-1.04000E+00
4.0960E-06,-1.06008E+00
4.0980E-06,-1.06008E+00
4.1000E-06,-1.06008E+00
4.1020E-06,-1.04000E+00
4.1040E-06,-1.06008E+00
4.1060E-06,-1.08000E+00
4.1080E-06,-1.04000E+00
4.1100E-06,-1.06008E+00
4.1120E-06,-1.04000E+00
4.1140E-06,-1.04000E+00
4.1160E-06,-1.06008E+00
4.1180E-06,-1.06008E+00
4.1200E-06,-1.06008E+00
4.1220E-06,-1.04000E+00
4.1240E-06,-1.04000E+00
4.1260E-06,-1.04000E+00
4.1280E-06,-1.06008E+00
4.1300E-06,-1.06008E+00
4.1320E-06,-1.06008E+00
4.1340E-06,-1.06008E+00
4.1360E-06,-1.04000E+00
4.1380E-06,-1.06008E+00
4.1400E-06,-1.06008E+00
4.1420E-06,-1.08000E+00
4.1440E-06,-1.06008E+00
4.1460E-06,-1.04000E+00
4.1480E-06,-1.04000E+00
4.1500E-06,-1.04000E+00
4.1520E-06,-1.06008E+00
4.1540E-06,-1.06008E+00
4.1560E-06,-1.04000E+00
4.1580E-06,-1.06008E+00
4.1600E-06,-1.06008E+00
4.1620E-06,-1.06008E+00
4.1640E-06,-1.06008E+00
4.1660E-06,-1.06008E+00
4.1680E-06,-1.04000E+00
4.1700E-06,-1.04000E+00
4.1720E-06,-1.04000E+00
4.1740E-06,-1.04000E+00
4.1760E-06,-1.06008E+00
4.1780E-06,-1.06008E+00
4.1800E-06,-1.04000E+00
4.1820E-06,-1.06008E+00
4.1840E-06,-1.06008E+00
4.1860E-06,-1.06008E+00
4.1880E-06,-1.04000E+00
4.1900E-06,-1.06008E+00
4.1920E-06,-1.04000E+00
4.1940E-06,-1.06008E+00
4.1960E-06,-1.04000E+00
4.1980E-06,-1.06008E+00
4.2000E-06,-1.04000E+00
4.2020E-06,-1.06008E+00
4.2040E-06,-1.04000E+00
4.2060E-06,-1.04000E+00
4.2080E-06,-1.04000E+00
4.2100E-06,-1.06008E+00
4.2120E-06,-1.04000E+00
4.2140E-06,-1.04000E+00
4.2160E-06,-1.04000E+00
4.2180E-06,-1.04000E+00
4.2200E-06,-1.04000E+00
4.2220E-06,-1.04000E+00
4.2240E-06,-1.06008E+00
4.2260E-06,-1.04000E+00
4.2280E-06,-1.04000E+00
4.2300E-06,-1.06008E+00
4.2320E-06,-1.06008E+00
4.2340E-06,-1.04000E+00
4.2360E-06,-1.04000E+00
4.2380E-06,-1.04000E+00
4.2400E-06,-1.04000E+00
4.2420E-06,-1.06008E+00
4.2440E-06,-1.04000E+00
4.2460E-06,-1.06008E+00
4.2480E-06,-1.04000E+00
4.2500E-06,-1.04000E+00
4.2520E-06,-1.06008E+00
4.2540E-06,-1.04000E+00
4.2560E-06,-1.04000E+00
4.2580E-06,-1.04000E+00
4.2600E-06,-1.04000E+00
4.2620E-06,-1.04000E+00
4.2640E-06,-1.04000E+00
4.2660E-06,-1.04000E+00
4.2680E-06,-1.04000E+00
4.2700E-06,-1.04000E+00
4.2720E-06,-1.04000E+00
4.2740E-06,-1.06008E+00
4.2760E-06,-1.06008E+00
4.2780E-06,-1.04000E+00
4.2800E-06,-1.06008E+00
4.2820E-06,-1.04000E+00
4.2840E-06,-1.04000E+00
4.2860E-06,-1.04000E+00
4.2880E-06,-1.04000E+00
4.2900E-06,-1.06008E+00
4.2920E-06,-1.04000E+00
4.2940E-06,-1.08000E+00
4.2960E-06,-1.06008E+00
4.2980E-06,-1.06008E+00
4.3000E-06,-1.04000E+00
4.3020E-06,-1.04000E+00
4.3040E-06,-1.06008E+00
4.3060E-06,-1.06008E+00
4.3080E-06,-1.06008E+00
4.3100E-06,-1.06008E+00
4.3120E-06,-1.04000E+00
4.3140E-06,-1.06008E+00
4.3160E-06,-1.06008E+00
4.3180E-06,-1.04000E+00
4.3200E-06,-1.04000E+00
4.3220E-06,-1.06008E+00
4.3240E-06,-1.06008E+00
4.3260E-06,-1.06008E+00
4.3280E-06,-1.06008E+00
4.3300E-06,-1.04000E+00
4.3320E-06,-1.06008E+00
4.3340E-06,-1.06008E+00
4.3360E-06,-1.06008E+00
4.3380E-06,-1.04000E+00
4.3400E-06,-1.06008E+00
4.3420E-06,-1.06008E+00
4.3440E-06,-1.06008E+00
4.3460E-06,-1.06008E+00
4.3480E-06,-1.06008E+00
4.3500E-06,-1.04000E+00
4.3520E-06,-1.04000E+00
4.3540E-06,-1.06008E+00
4.3560E-06,-1.04000E+00
4.3580E-06,-1.04000E+00
4.3600E-06,-1.06008E+00
4.3620E-06,-1.06008E+00
4.3640E-06,-1.06008E+00
4.3660E-06,-1.04000E+00
4.3680E-06,-1.06008E+00
4.3700E-06,-1.04000E+00
4.3720E-06,-1.04000E+00
4.3740E-06,-1.04000E+00
4.3760E-06,-1.04000E+00
4.3780E-06,-1.06008E+00
4.3800E-06,-1.06008E+00
4.3820E-06,-1.04000E+00
4.3840E-06,-1.04000E+00
4.3860E-06,-1.04000E+00
4.3880E-06,-1.04000E+00
4.3900E-06,-1.06008E+00
4.3920E-06,-1.04000E+00
4.3940E-06,-1.04000E+00
4.3960E-06,-1.06008E+00
4.3980E-06,-1.08000E+00
4.4000E-06,-1.04000E+00
4.4020E-06,-1.04000E+00
4.4040E-06,-1.06008E+00
4.4060E-06,-1.04000E+00
4.4080E-06,-1.06008E+00
4.4100E-06,-1.04000E+00
4.4120E-06,-1.06008E+00
4.4140E-06,-1.04000E+00
4.4160E-06,-1.04000E+00
4.4180E-06,-1.06008E+00
4.4200E-06,-1.04000E+00
4.4220E-06,-1.06008E+00
4.4240E-06,-1.04000E+00
4.4260E-06,-1.06008E+00
4.4280E-06,-1.06008E+00
4.4300E-06,-1.04000E+00
4.4320E-06,-1.06008E+00
4.4340E-06,-1.06008E+00
4.4360E-06,-1.06008E+00
4.4380E-06,-1.04000E+00
4.4400E-06,-1.06008E+00
4.4420E-06,-1.04000E+00
4.4440E-06,-1.04000E+00
4.4460E-06,-1.04000E+00
4.4480E-06,-1.04000E+00
4.4500E-06,-1.04000E+00
4.4520E-06,-1.06008E+00
4.4540E-06,-1.06008E+00
4.4560E-06,-1.06008E+00
4.4580E-06,-1.06008E+00
4.4600E-06,-1.06008E+00
4.4620E-06,-1.06008E+00
4.4640E-06,-1.08000E+00
4.4660E-06,-1.06008E+00
4.4680E-06,-1.02008E+00
4.4700E-06,-1.06008E+00
4.4720E-06,-1.06008E+00
4.4740E-06,-1.04000E+00
4.4760E-06,-1.04000E+00
4.4780E-06,-1.04000E+00
4.4800E-06,-1.06008E+00
4.4820E-06,-1.04000E+00
4.4840E-06,-1.06008E+00
4.4860E-06,-1.04000E+00
4.4880E-06,-1.04000E+00
4.4900E-06,-1.06008E+00
4.4920E-06,-1.06008E+00
4.4940E-06,-1.06008E+00
4.4960E-06,-1.06008E+00
4.4980E-06,-1.04000E+00
4.5000E-06,-1.06008E+00
4.5020E-06,-1.04000E+00
4.5040E-06,-1.04000E+00
4.5060E-06,-1.04000E+00
4.5080E-06,-1.04000E+00
4.5100E-06,-1.04000E+00
4.5120E-06,-1.04000E+00
4.5140E-06,-1.04000E+00
4.5160E-06,-1.04000E+00
4.5180E-06,-1.08000E+00
4.5200E-06,-1.06008E+00
4.5220E-06,-1.06008E+00
4.5240E-06,-1.06008E+00
4.5260E-06,-1.06008E+00
4.5280E-06,-1.06008E+00
4.5300E-06,-1.04000E+00
4.5320E-06,-1.06008E+00
4.5340E-06,-1.06008E+00
4.5360E-06,-1.02008E+00
4.5380E-06,-1.04000E+00
4.5400E-06,-1.06008E+00
4.5420E-06,-1.04000E+00
4.5440E-06,-1.04000E+00
4.5460E-06,-1.04000E+00
4.5480E-06,-1.04000E+00
4.5500E-06,-1.06008E+00
4.5520E-06,-1.04000E+00
4.5540E-06,-1.06008E+00
4.5560E-06,-1.06008E+00
4.5580E-06,-1.06008E+00
4.5600E-06,-1.06008E+00
4.5620E-06,-1.04000E+00
4.5640E-06,-1.04000E+00
4.5660E-06,-1.06008E+00
4.5680E-06,-1.04000E+00
4.5700E-06,-1.06008E+00
4.5720E-06,-1.04000E+00
4.5740E-06,-1.04000E+00
4.5760E-06,-1.04000E+00
4.5780E-06,-1.04000E+00
4.5800E-06,-1.04000E+00
4.5820E-06,-1.04000E+00
4.5840E-06,-1.04000E+00
4.5860E-06,-1.06008E+00
4.5880E-06,-1.02008E+00
4.5900E-06,-1.04000E+00
4.5920E-06,-1.06008E+00
4.5940E-06,-1.06008E+00
4.5960E-06,-1.06008E+00
4.5980E-06,-1.06008E+00
4.6000E-06,-1.06008E+00
4.6020E-06,-1.04000E+00
4.6040E-06,-1.04000E+00
4.6060E-06,-1.06008E+00
4.6080E-06,-1.04000E+00
4.6100E-06,-1.06008E+00
4.6120E-06,-1.06008E+00
4.6140E-06,-1.06008E+00
4.6160E-06,-1.06008E+00
4.6180E-06,-1.06008E+00
4.6200E-06,-1.06008E+00
4.6220E-06,-1.06008E+00
4.6240E-06,-1.06008E+00
4.6260E-06,-1.06008E+00
4.6280E-06,-1.06008E+00
4.6300E-06,-1.06008E+00
4.6320E-06,-1.06008E+00
4.6340E-06,-1.04000E+00
4.6360E-06,-1.06008E+00
4.6380E-06,-1.06008E+00
4.6400E-06,-1.06008E+00
4.6420E-06,-1.04000E+00
4.6440E-06,-1.04000E+00
4.6460E-06,-1.06008E+00
4.6480E-06,-1.08000E+00
4.6500E-06,-1.04000E+00
4.6520E-06,-1.04000E+00
4.6540E-06,-1.06008E+00
4.6560E-06,-1.06008E+00
4.6580E-06,-1.06008E+00
4.6600E-06,-1.06008E+00
4.6620E-06,-1.06008E+00
4.6640E-06,-1.06008E+00
4.6660E-06,-1.06008E+00
4.6680E-06,-1.06008E+00
4.6700E-06,-1.06008E+00
4.6720E-06,-1.04000E+00
4.6740E-06,-1.06008E+00
4.6760E-06,-1.06008E+00
4.6780E-06,-1.06008E+00
4.6800E-06,-1.06008E+00
4.6820E-06,-1.06008E+00
4.6840E-06,-1.06008E+00
4.6860E-06,-1.06008E+00
4.6880E-06,-1.04000E+00
4.6900E-06,-1.06008E+00
4.6920E-06,-1.06008E+00
4.6940E-06,-1.06008E+00
4.6960E-06,-1.06008E+00
4.6980E-06,-1.06008E+00
4.7000E-06,-1.04000E+00
4.7020E-06,-1.06008E+00
4.7040E-06,-1.06008E+00
4.7060E-06,-1.06008E+00
4.7080E-06,-1.08000E+00
4.7100E-06,-1.06008E+00
4.7120E-06,-1.04000E+00
4.7140E-06,-1.04000E+00
4.7160E-06,-1.04000E+00
4.7180E-06,-1.04000E+00
4.7200E-06,-1.04000E+00
4.7220E-06,-1.04000E+00
4.7240E-06,-1.04000E+00
4.7260E-06,-1.04000E+00
4.7280E-06,-1.06008E+00
4.7300E-06,-1.06008E+00
4.7320E-06,-1.06008E+00
4.7340E-06,-1.06008E+00
4.7360E-06,-1.06008E+00
4.7380E-06,-1.04000E+00
4.7400E-06,-1.06008E+00
4.7420E-06,-1.04000E+00
4.7440E-06,-1.06008E+00
4.7460E-06,-1.06008E+00
4.7480E-06,-1.04000E+00
4.7500E-06,-1.06008E+00
4.7520E-06,-1.04000E+00
4.7540E-06,-1.06008E+00
4.7560E-06,-1.06008E+00
4.7580E-06,-1.06008E+00
4.7600E-06,-1.04000E+00
4.7620E-06,-1.04000E+00
4.7640E-06,-1.04000E+00
4.7660E-06,-1.06008E+00
4.7680E-06,-1.06008E+00
4.7700E-06,-1.04000E+00
4.7720E-06,-1.04000E+00
4.7740E-06,-1.04000E+00
4.7760E-06,-1.04000E+00
4.7780E-06,-1.06008E+00
4.7800E-06,-1.06008E+00
4.7820E-06,-1.06008E+00
4.7840E-06,-1.06008E+00
4.7860E-06,-1.04000E+00
4.7880E-06,-1.04000E+00
4.7900E-06,-1.04000E+00
4.7920E-06,-1.04000E+00
4.7940E-06,-1.06008E+00
4.7960E-06,-1.04000E+00
4.7980E-06,-1.06008E+00
4.8000E-06,-1.04000E+00
4.8020E-06,-1.04000E+00
4.8040E-06,-1.04000E+00
4.8060E-06,-1.04000E+00
4.8080E-06,-1.04000E+00
4.8100E-06,-1.04000E+00
4.8120E-06,-1.04000E+00
4.8140E-06,-1.04000E+00
4.8160E-06,-1.06008E+00
4.8180E-06,-1.06008E+00
4.8200E-06,-1.06008E+00
4.8220E-06,-1.04000E+00
4.8240E-06,-1.06008E+00
4.8260E-06,-1.08000E+00
4.8280E-06,-1.06008E+00
4.8300E-06,-1.06008E+00
4.8320E-06,-1.06008E+00
4.8340E-06,-1.06008E+00
4.8360E-06,-1.06008E+00
4.8380E-06,-1.04000E+00
4.8400E-06,-1.04000E+00
4.8420E-06,-1.04000E+00
4.8440E-06,-1.06008E+00
4.8460E-06,-1.04000E+00
4.8480E-06,-1.04000E+00
4.8500E-06,-1.06008E+00
4.8520E-06,-1.06008E+00
4.8540E-06,-1.06008E+00
4.8560E-06,-1.04000E+00
4.8580E-06,-1.06008E+00
4.8600E-06,-1.06008E+00
4.8620E-06,-1.04000E+00
4.8640E-06,-1.06008E+00
4.8660E-06,-1.04000E+00
4.8680E-06,-1.06008E+00
4.8700E-06,-1.06008E+00
4.8720E-06,-1.04000E+00
4.8740E-06,-1.06008E+00
4.8760E-06,-1.04000E+00
4.8780E-06,-1.06008E+00
4.8800E-06,-1.06008E+00
4.8820E-06,-1.04000E+00
4.8840E-06,-1.06008E+00
4.8860E-06,-1.08000E+00
4.8880E-06,-1.04000E+00
4.8900E-06,-1.06008E+00
4.8920E-06,-1.06008E+00
4.8940E-06,-1.06008E+00
4.8960E-06,-1.06008E+00
4.8980E-06,-1.04000E+00
4.9000E-06,-1.04000E+00
4.9020E-06,-1.06008E+00
4.9040E-06,-1.06008E+00
4.9060E-06,-1.06008E+00
4.9080E-06,-1.06008E+00
4.9100E-06,-1.04000E+00
4.9120E-06,-1.06008E+00
4.9140E-06,-1.08000E+00
4.9160E-06,-1.06008E+00
4.9180E-06,-1.06008E+00
4.9200E-06,-1.06008E+00
4.9220E-06,-1.06008E+00
4.9240E-06,-1.06008E+00
4.9260E-06,-1.06008E+00
4.9280E-06,-1.06008E+00
4.9300E-06,-1.04000E+00
4.9320E-06,-1.06008E+00
4.9340E-06,-1.04000E+00
4.9360E-06,-1.04000E+00
4.9380E-06,-1.06008E+00
4.9400E-06,-1.06008E+00
4.9420E-06,-1.04000E+00
4.9440E-06,-1.04000E+00
4.9460E-06,-1.04000E+00
4.9480E-06,-1.04000E+00
4.9500E-06,-1.08000E+00
4.9520E-06,-1.06008E+00
4.9540E-06,-1.04000E+00
4.9560E-06,-1.06008E+00
4.9580E-06,-1.04000E+00
4.9600E-06,-1.06008E+00
4.9620E-06,-1.04000E+00
4.9640E-06,-1.06008E+00
4.9660E-06,-1.06008E+00
4.9680E-06,-1.04000E+00
4.9700E-06,-1.04000E+00
4.9720E-06,-1.06008E+00
4.9740E-06,-1.08000E+00
4.9760E-06,-1.06008E+00
4.9780E-06,-1.04000E+00
4.9800E-06,-1.06008E+00
4.9820E-06,-1.06008E+00
4.9840E-06,-1.06008E+00
4.9860E-06,-1.04000E+00
4.9880E-06,-1.06008E+00
4.9900E-06,-1.04000E+00
4.9920E-06,-1.06008E+00
4.9940E-06,-1.04000E+00
4.9960E-06,-1.04000E+00
4.9980E-06,-1.06008E+00
5.0000E-06,-1.06008E+00
5.0020E-06,-1.04000E+00
5.0040E-06,-1.04000E+00
5.0060E-06,-1.06008E+00
5.0080E-06,-1.04000E+00
5.0100E-06,-1.04000E+00
5.0120E-06,-1.06008E+00
5.0140E-06,-1.06008E+00
5.0160E-06,-1.04000E+00
5.0180E-06,-1.06008E+00
5.0200E-06,-1.04000E+00
5.0220E-06,-1.04000E+00
5.0240E-06,-1.04000E+00
5.0260E-06,-1.06008E+00
5.0280E-06,-1.06008E+00
5.0300E-06,-1.04000E+00
5.0320E-06,-1.06008E+00
5.0340E-06,-1.06008E+00
5.0360E-06,-1.06008E+00
5.0380E-06,-1.04000E+00
5.0400E-06,-1.06008E+00
5.0420E-06,-1.04000E+00
5.0440E-06,-1.06008E+00
5.0460E-06,-1.06008E+00
5.0480E-06,-1.04000E+00
5.0500E-06,-1.04000E+00
5.0520E-06,-1.04000E+00
5.0540E-06,-1.06008E+00
5.0560E-06,-1.04000E+00
5.0580E-06,-1.04000E+00
5.0600E-06,-1.04000E+00
5.0620E-06,-1.06008E+00
5.0640E-06,-1.06008E+00
5.0660E-06,-1.04000E+00
5.0680E-06,-1.04000E+00
5.0700E-06,-1.04000E+00
5.0720E-06,-1.04000E+00
5.0740E-06,-1.06008E+00
5.0760E-06,-1.06008E+00
5.0780E-06,-1.06008E+00
5.0800E-06,-1.04000E+00
5.0820E-06,-1.04000E+00
5.0840E-06,-1.04000E+00
5.0860E-06,-1.04000E+00
5.0880E-06,-1.04000E+00
5.0900E-06,-1.04000E+00
5.0920E-06,-1.04000E+00
5.0940E-06,-1.04000E+00
5.0960E-06,-1.04000E+00
5.0980E-06,-1.04000E+00
5.1000E-06,-1.04000E+00
5.1020E-06,-1.04000E+00
5.1040E-06,-1.04000E+00
5.1060E-06,-1.06008E+00
5.1080E-06,-1.04000E+00
5.1100E-06,-1.04000E+00
5.1120E-06,-1.06008E+00
5.1140E-06,-1.04000E+00
5.1160E-06,-1.04000E+00
5.1180E-06,-1.04000E+00
5.1200E-06,-1.06008E+00
5.1220E-06,-1.06008E+00
5.1240E-06,-1.06008E+00
5.1260E-06,-1.06008E+00
5.1280E-06,-1.06008E+00
5.1300E-06,-1.04000E+00
5.1320E-06,-1.06008E+00
5.1340E-06,-1.06008E+00
5.1360E-06,-1.06008E+00
5.1380E-06,-1.04000E+00
5.1400E-06,-1.04000E+00
5.1420E-06,-1.06008E+00
5.1440E-06,-1.04000E+00
5.1460E-06,-1.06008E+00
5.1480E-06,-1.04000E+00
5.1500E-06,-1.06008E+00
5.1520E-06,-1.06008E+00
5.1540E-06,-1.04000E+00
5.1560E-06,-1.06008E+00
5.1580E-06,-1.04000E+00
5.1600E-06,-1.08000E+00
5.1620E-06,-1.06008E+00
5.1640E-06,-1.06008E+00
5.1660E-06,-1.04000E+00
5.1680E-06,-1.06008E+00
5.1700E-06,-1.06008E+00
5.1720E-06,-1.04000E+00
5.1740E-06,-1.08000E+00
5.1760E-06,-1.08000E+00
5.1780E-06,-1.06008E+00
5.1800E-06,-1.06008E+00
5.1820E-06,-1.06008E+00
5.1840E-06,-1.04000E+00
5.1860E-06,-1.06008E+00
5.1880E-06,-1.06008E+00
5.1900E-06,-1.04000E+00
5.1920E-06,-1.04000E+00
5.1940E-06,-9.20000E-01
5.1960E-06,-8.20078E-01
5.1980E-06,-7.00078E-01
5.2000E-06,-5.40078E-01
5.2020E-06,-3.40078E-01
5.2040E-06,-2.20078E-01
5.2060E-06,-1.40078E-01
5.2080E-06,-1.40078E-01
5.2100E-06,-1.80078E-01
5.2120E-06,-2.60078E-01
5.2140E-06,-3.40078E-01
5.2160E-06,-4.20078E-01
5.2180E-06,-4.60078E-01
5.2200E-06,-4.60078E-01
5.2220E-06,-4.20078E-01
5.2240E-06,-3.80078E-01
5.2260E-06,-3.20000E-01
5.2280E-06,-2.80000E-01
5.2300E-06,-2.60078E-01
5.2320E-06,-2.80000E-01
5.2340E-06,-3.00078E-01
5.2360E-06,-3.40078E-01
5.2380E-06,-3.80078E-01
5.2400E-06,-3.60000E-01
5.2420E-06,-4.00000E-01
5.2440E-06,-3.80078E-01
5.2460E-06,-3.60000E-01
5.2480E-06,-3.60000E-01
5.2500E-06,-3.40078E-01
5.2520E-06,-3.20000E-01
5.2540E-06,-3.20000E-01
5.2560E-06,-3.20000E-01
5.2580E-06,-3.40078E-01
5.2600E-06,-3.40078E-01
5.2620E-06,-3.60000E-01
5.2640E-06,-3.60000E-01
5.2660E-06,-3.60000E-01
5.2680E-06,-3.60000E-01
5.2700E-06,-3.60000E-01
5.2720E-06,-3.60000E-01
5.2740E-06,-3.40078E-01
5.2760E-06,-3.40078E-01
5.2780E-06,-3.40078E-01
5.2800E-06,-3.40078E-01
5.2820E-06,-3.60000E-01
5.2840E-06,-3.60000E-01
5.2860E-06,-3.40078E-01
5.2880E-06,-3.60000E-01
5.2900E-06,-3.60000E-01
5.2920E-06,-3.40078E-01
5.2940E-06,-3.60000E-01
5.2960E-06,-3.60000E-01
5.2980E-06,-3.40078E-01
5.3000E-06,-3.40078E-01
5.3020E-06,-3.40078E-01
5.3040E-06,-3.40078E-01
5.3060E-06,-3.40078E-01
5.3080E-06,-3.60000E-01
5.3100E-06,-3.40078E-01
5.3120E-06,-3.40078E-01
5.3140E-06,-3.40078E-01
5.3160E-06,-3.60000E-01
5.3180E-06,-3.40078E-01
5.3200E-06,-3.40078E-01
5.3220E-06,-3.40078E-01
5.3240E-06,-3.40078E-01
5.3260E-06,-3.40078E-01
5.3280E-06,-3.40078E-01
5.3300E-06,-3.40078E-01
5.3320E-06,-3.40078E-01
5.3340E-06,-3.40078E-01
5.3360E-06,-3.40078E-01
5.3380E-06,-3.40078E-01
5.3400E-06,-3.40078E-01
5.3420E-06,-3.40078E-01
5.3440E-06,-3.40078E-01
5.3460E-06,-3.40078E-01
5.3480E-06,-3.40078E-01
5.3500E-06,-3.40078E-01
5.3520E-06,-3.60000E-01
5.3540E-06,-3.40078E-01
5.3560E-06,-3.60000E-01
5.3580E-06,-3.40078E-01
5.3600E-06,-3.40078E-01
5.3620E-06,-3.60000E-01
5.3640E-06,-3.60000E-01
5.3660E-06,-3.40078E-01
5.3680E-06,-3.40078E-01
5.3700E-06,-3.40078E-01
5.3720E-06,-3.20000E-01
5.3740E-06,-3.20000E-01
5.3760E-06,-3.40078E-01
5.3780E-06,-3.40078E-01
5.3800E-06,-3.40078E-01
5.3820E-06,-3.40078E-01
5.3840E-06,-3.40078E-01
5.3860E-06,-3.40078E-01
5.3880E-06,-3.40078E-01
5.3900E-06,-3.40078E-01
5.3920E-06,-3.40078E-01
5.3940E-06,-3.60000E-01
5.3960E-06,-3.40078E-01
5.3980E-06,-3.60000E-01
5.4000E-06,-3.40078E-01
5.4020E-06,-3.60000E-01
5.4040E-06,-3.40078E-01
5.4060E-06,-3.60000E-01
5.4080E-06,-3.40078E-01
5.4100E-06,-3.40078E-01
5.4120E-06,-3.40078E-01
5.4140E-06,-3.40078E-01
5.4160E-06,-3.60000E-01
5.4180E-06,-3.40078E-01
5.4200E-06,-3.60000E-01
5.4220E-06,-3.40078E-01
5.4240E-06,-3.40078E-01
5.4260E-06,-3.40078E-01
5.4280E-06,-3.60000E-01
5.4300E-06,-3.60000E-01
5.4320E-06,-3.40078E-01
5.4340E-06,-3.40078E-01
5.4360E-06,-3.60000E-01
5.4380E-06,-3.40078E-01
5.4400E-06,-3.40078E-01
5.4420E-06,-3.40078E-01
5.4440E-06,-3.40078E-01
5.4460E-06,-3.60000E-01
5.4480E-06,-3.40078E-01
5.4500E-06,-3.60000E-01
5.4520E-06,-3.60000E-01
5.4540E-06,-3.60000E-01
5.4560E-06,-3.40078E-01
5.4580E-06,-3.40078E-01
5.4600E-06,-3.40078E-01
5.4620E-06,-3.40078E-01
5.4640E-06,-3.40078E-01
5.4660E-06,-3.60000E-01
5.4680E-06,-3.60000E-01
5.4700E-06,-3.40078E-01
5.4720E-06,-3.40078E-01
5.4740E-06,-3.40078E-01
5.4760E-06,-3.40078E-01
5.4780E-06,-3.40078E-01
5.4800E-06,-3.40078E-01
5.4820E-06,-3.40078E-01
5.4840E-06,-3.40078E-01
5.4860E-06,-3.60000E-01
5.4880E-06,-3.40078E-01
5.4900E-06,-3.40078E-01
5.4920E-06,-3.60000E-01
5.4940E-06,-3.60000E-01
5.4960E-06,-3.40078E-01
5.4980E-06,-3.60000E-01
5.5000E-06,-3.40078E-01
5.5020E-06,-3.40078E-01
5.5040E-06,-3.40078E-01
5.5060E-06,-3.40078E-01
5.5080E-06,-3.40078E-01
5.5100E-06,-3.40078E-01
5.5120E-06,-3.60000E-01
5.5140E-06,-3.40078E-01
5.5160E-06,-3.60000E-01
5.5180E-06,-3.60000E-01
5.5200E-06,-3.40078E-01
5.5220E-06,-3.60000E-01
5.5240E-06,-3.60000E-01
5.5260E-06,-3.60000E-01
5.5280E-06,-3.60000E-01
5.5300E-06,-3.40078E-01
5.5320E-06,-3.40078E-01
5.5340E-06,-3.40078E-01
5.5360E-06,-3.40078E-01
5.5380E-06,-3.60000E-01
5.5400E-06,-3.60000E-01
5.5420E-06,-3.60000E-01
5.5440E-06,-3.60000E-01
5.5460E-06,-3.60000E-01
5.5480E-06,-3.40078E-01
5.5500E-06,-3.40078E-01
5.5520E-06,-3.60000E-01
5.5540E-06,-3.40078E-01
5.5560E-06,-3.60000E-01
5.5580E-06,-3.40078E-01
5.5600E-06,-3.40078E-01
5.5620E-06,-3.40078E-01
5.5640E-06,-3.60000E-01
5.5660E-06,-3.40078E-01
5.5680E-06,-3.40078E-01
5.5700E-06,-3.40078E-01
5.5720E-06,-3.40078E-01
5.5740E-06,-3.40078E-01
5.5760E-06,-3.40078E-01
5.5780E-06,-3.60000E-01
5.5800E-06,-3.40078E-01
5.5820E-06,-3.40078E-01
5.5840E-06,-3.40078E-01
5.5860E-06,-3.40078E-01
5.5880E-06,-3.40078E-01
5.5900E-06,-3.40078E-01
5.5920E-06,-3.40078E-01
5.5940E-06,-3.40078E-01
5.5960E-06,-3.40078E-01
5.5980E-06,-3.40078E-01
5.6000E-06,-3.40078E-01
5.6020E-06,-3.40078E-01
5.6040E-06,-3.60000E-01
5.6060E-06,-3.40078E-01
5.6080E-06,-3.40078E-01
5.6100E-06,-3.60000E-01
5.6120E-06,-3.60000E-01
5.6140E-06,-3.40078E-01
5.6160E-06,-3.40078E-01
5.6180E-06,-3.60000E-01
5.6200E-06,-3.40078E-01
5.6220E-06,-3.60000E-01
5.6240E-06,-3.40078E-01
5.6260E-06,-3.60000E-01
5.6280E-06,-3.40078E-01
5.6300E-06,-3.40078E-01
5.6320E-06,-3.60000E-01
5.6340E-06,-3.40078E-01
5.6360E-06,-3.60000E-01
5.6380E-06,-3.60000E-01
5.6400E-06,-3.40078E-01
5.6420E-06,-3.60000E-01
5.6440E-06,-3.40078E-01
5.6460E-06,-3.20000E-01
5.6480E-06,-3.40078E-01
5.6500E-06,-3.40078E-01
5.6520E-06,-3.40078E-01
5.6540E-06,-3.40078E-01
5.6560E-06,-3.60000E-01
5.6580E-06,-3.40078E-01
5.6600E-06,-3.40078E-01
5.6620E-06,-3.60000E-01
5.6640E-06,-3.40078E-01
5.6660E-06,-3.40078E-01
5.6680E-06,-3.40078E-01
5.6700E-06,-3.60000E-01
5.6720E-06,-3.60000E-01
5.6740E-06,-3.40078E-01
5.6760E-06,-3.60000E-01
5.6780E-06,-3.60000E-01
5.6800E-06,-3.40078E-01
5.6820E-06,-3.40078E-01
5.6840E-06,-3.40078E-01
5.6860E-06,-3.40078E-01
5.6880E-06,-3.40078E-01
5.6900E-06,-3.40078E-01
5.6920E-06,-3.40078E-01
5.6940E-06,-3.60000E-01
5.6960E-06,-3.60000E-01
5.6980E-06,-3.40078E-01
5.7000E-06,-3.60000E-01
5.7020E-06,-3.40078E-01
5.7040E-06,-3.40078E-01
5.7060E-06,-3.40078E-01
5.7080E-06,-3.40078E-01
5.7100E-06,-3.60000E-01
5.7120E-06,-3.40078E-01
5.7140E-06,-3.40078E-01
5.7160E-06,-3.40078E-01
5.7180E-06,-3.60000E-01
5.7200E-06,-3.40078E-01
5.7220E-06,-3.40078E-01
5.7240E-06,-3.60000E-01
5.7260E-06,-3.40078E-01
5.7280E-06,-3.40078E-01
5.7300E-06,-3.60000E-01
5.7320E-06,-3.40078E-01
5.7340E-06,-3.60000E-01
5.7360E-06,-3.40078E-01
5.7380E-06,-3.60000E-01
5.7400E-06,-3.40078E-01
5.7420E-06,-3.60000E-01
5.7440E-06,-3.40078E-01
5.7460E-06,-3.60000E-01
5.7480E-06,-3.40078E-01
5.7500E-06,-3.40078E-01
5.7520E-06,-3.40078E-01
5.7540E-06,-3.60000E-01
5.7560E-06,-3.40078E-01
5.7580E-06,-3.40078E-01
5.7600E-06,-3.40078E-01
5.7620E-06,-3.60000E-01
5.7640E-06,-3.40078E-01
5.7660E-06,-3.60000E-01
5.7680E-06,-3.40078E-01
5.7700E-06,-3.40078E-01
5.7720E-06,-3.60000E-01
5.7740E-06,-3.60000E-01
5.7760E-06,-3.60000E-01
5.7780E-06,-3.60000E-01
5.7800E-06,-3.60000E-01
5.7820E-06,-3.40078E-01
5.7840E-06,-3.40078E-01
5.7860E-06,-3.40078E-01
5.7880E-06,-3.60000E-01
5.7900E-06,-3.40078E-01
5.7920E-06,-3.60000E-01
5.7940E-06,-3.40078E-01
5.7960E-06,-3.40078E-01
5.7980E-06,-3.40078E-01
5.8000E-06,-3.40078E-01
5.8020E-06,-3.40078E-01
5.8040E-06,-3.60000E-01
5.8060E-06,-3.60000E-01
5.8080E-06,-3.60000E-01
5.8100E-06,-3.40078E-01
5.8120E-06,-3.60000E-01
5.8140E-06,-3.40078E-01
5.8160E-06,-3.40078E-01
5.8180E-06,-3.40078E-01
5.8200E-06,-3.40078E-01
5.8220E-06,-3.60000E-01
5.8240E-06,-3.40078E-01
5.8260E-06,-3.40078E-01
5.8280E-06,-3.40078E-01
5.8300E-06,-3.40078E-01
5.8320E-06,-3.40078E-01
5.8340E-06,-3.60000E-01
5.8360E-06,-3.60000E-01
5.8380E-06,-3.40078E-01
5.8400E-06,-3.40078E-01
5.8420E-06,-3.60000E-01
5.8440E-06,-3.60000E-01
5.8460E-06,-3.40078E-01
5.8480E-06,-3.40078E-01
5.8500E-06,-3.40078E-01
5.8520E-06,-3.40078E-01
5.8540E-06,-3.40078E-01
5.8560E-06,-3.60000E-01
5.8580E-06,-3.60000E-01
5.8600E-06,-3.40078E-01
5.8620E-06,-3.40078E-01
5.8640E-06,-3.60000E-01
5.8660E-06,-3.40078E-01
5.8680E-06,-3.40078E-01
5.8700E-06,-3.40078E-01
5.8720E-06,-3.40078E-01
5.8740E-06,-3.60000E-01
5.8760E-06,-3.40078E-01
5.8780E-06,-3.60000E-01
5.8800E-06,-3.40078E-01
5.8820E-06,-3.40078E-01
5.8840E-06,-3.60000E-01
5.8860E-06,-3.40078E-01
5.8880E-06,-3.40078E-01
5.8900E-06,-3.40078E-01
5.8920E-06,-3.40078E-01
5.8940E-06,-3.40078E-01
5.8960E-06,-3.40078E-01
5.8980E-06,-3.40078E-01
5.9000E-06,-3.40078E-01
5.9020E-06,-3.40078E-01
5.9040E-06,-3.40078E-01
5.9060E-06,-3.40078E-01
5.9080E-06,-3.40078E-01
5.9100E-06,-3.40078E-01
5.9120E-06,-3.40078E-01
5.9140E-06,-3.40078E-01
5.9160E-06,-3.40078E-01
5.9180E-06,-3.60000E-01
5.9200E-06,-3.40078E-01
5.9220E-06,-3.40078E-01
5.9240E-06,-3.40078E-01
5.9260E-06,-3.40078E-01
5.9280E-06,-3.40078E-01
5.9300E-06,-3.60000E-01
5.9320E-06,-3.40078E-01
5.9340E-06,-3.40078E-01
5.9360E-06,-3.40078E-01
5.9380E-06,-3.60000E-01
5.9400E-06,-3.40078E-01
5.9420E-06,-3.40078E-01
5.9440E-06,-3.40078E-01
5.9460E-06,-3.40078E-01
5.9480E-06,-3.40078E-01
5.9500E-06,-3.40078E-01
5.9520E-06,-3.60000E-01
5.9540E-06,-3.40078E-01
5.9560E-06,-3.40078E-01
5.9580E-06,-3.60000E-01
5.9600E-06,-3.40078E-01
5.9620E-06,-3.60000E-01
5.9640E-06,-3.40078E-01
5.9660E-06,-3.40078E-01
5.9680E-06,-3.40078E-01
5.9700E-06,-3.40078E-01
5.9720E-06,-3.40078E-01
5.9740E-06,-3.40078E-01
5.9760E-06,-3.40078E-01
5.9780E-06,-3.60000E-01
5.9800E-06,-3.40078E-01
5.9820E-06,-3.60000E-01
5.9840E-06,-3.40078E-01
5.9860E-06,-3.60000E-01
5.9880E-06,-3.40078E-01
5.9900E-06,-3.40078E-01
5.9920E-06,-3.40078E-01
5.9940E-06,-3.40078E-01
5.9960E-06,-3.40078E-01
5.9980E-06,-3.40078E-01


==> Experiment Results/TRC03.CSV <==
[s],QMA[V]
-1.2000E-05,-2.77063E+00
-1.1996E-05,-2.78563E+00
-1.1992E-05,-2.80938E+00
-1.1988E-05,-2.82125E+00
-1.1984E-05,-2.83063E+00
-1.1980E-05,-2.84125E+00
-1.1976E-05,-2.85438E+00
-1.1972E-05,-2.86875E+00
-1.1968E-05,-2.88000E+00
-1.1964E-05,-2.89063E+00
-1.1960E-05,-2.90000E+00
-1.1956E-05,-2.90188E+00
-1.1952E-05,-2.90125E+00
-1.1948E-05,-2.90563E+00
-1.1944E-05,-2.90938E+00
-1.1940E-05,-2.91813E+00
-1.1936E-05,-2.93125E+00
-1.1932E-05,-2.93625E+00
-1.1928E-05,-2.93625E+00
-1.1924E-05,-2.93813E+00
-1.1920E-05,-2.93813E+00
-1.1916E-05,-2.93750E+00
-1.1912E-05,-2.94188E+00
-1.1908E-05,-2.95125E+00
-1.1904E-05,-2.95438E+00
-1.1900E-05,-2.95313E+00
-1.1896E-05,-2.95938E+00
-1.1892E-05,-2.96250E+00
-1.1888E-05,-2.96063E+00
-1.1884E-05,-2.95625E+00
-1.1880E-05,-2.95000E+00
-1.1876E-05,-2.94438E+00
-1.1872E-05,-2.94063E+00
-1.1868E-05,-2.94750E+00
-1.1864E-05,-2.94625E+00
-1.1860E-05,-2.94063E+00
-1.1856E-05,-2.94500E+00
-1.1852E-05,-2.94625E+00
-1.1848E-05,-2.94563E+00
-1.1844E-05,-2.94688E+00
-1.1840E-05,-2.94625E+00
-1.1836E-05,-2.94000E+00
-1.1832E-05,-2.93938E+00
-1.1828E-05,-2.94125E+00
-1.1824E-05,-2.94063E+00
-1.1820E-05,-2.94250E+00
-1.1816E-05,-2.94688E+00
-1.1812E-05,-2.95063E+00
-1.1808E-05,-2.95438E+00
-1.1804E-05,-2.96250E+00
-1.1800E-05,-2.96313E+00
-1.1796E-05,-2.94688E+00
-1.1792E-05,-2.93625E+00
-1.1788E-05,-2.94063E+00
-1.1784E-05,-2.94750E+00
-1.1780E-05,-2.95125E+00
-1.1776E-05,-2.95750E+00
-1.1772E-05,-2.95875E+00
-1.1768E-05,-2.95438E+00
-1.1764E-05,-2.94813E+00
-1.1760E-05,-2.94250E+00
-1.1756E-05,-2.93438E+00
-1.1752E-05,-2.92188E+00
-1.1748E-05,-2.91750E+00
-1.1744E-05,-2.91813E+00
-1.1740E-05,-2.92625E+00
-1.1736E-05,-2.92688E+00
-1.1732E-05,-2.91938E+00
-1.1728E-05,-2.92313E+00
-1.1724E-05,-2.92563E+00
-1.1720E-05,-2.92125E+00
-1.1716E-05,-2.91500E+00
-1.1712E-05,-2.91063E+00
-1.1708E-05,-2.90938E+00
-1.1704E-05,-2.91313E+00
-1.1700E-05,-2.91688E+00
-1.1696E-05,-2.91813E+00
-1.1692E-05,-2.91875E+00
-1.1688E-05,-2.91688E+00
-1.1684E-05,-2.91063E+00
-1.1680E-05,-2.90250E+00
-1.1676E-05,-2.89688E+00
-1.1672E-05,-2.89625E+00
-1.1668E-05,-2.88875E+00
-1.1664E-05,-2.87938E+00
-1.1660E-05,-2.87500E+00
-1.1656E-05,-2.86625E+00
-1.1652E-05,-2.85813E+00
-1.1648E-05,-2.85813E+00
-1.1644E-05,-2.85750E+00
-1.1640E-05,-2.85938E+00
-1.1636E-05,-2.86625E+00
-1.1632E-05,-2.86750E+00
-1.1628E-05,-2.86875E+00
-1.1624E-05,-2.87000E+00
-1.1620E-05,-2.86875E+00
-1.1616E-05,-2.87250E+00
-1.1612E-05,-2.87625E+00
-1.1608E-05,-2.87188E+00
-1.1604E-05,-2.87063E+00
-1.1600E-05,-2.86938E+00
-1.1596E-05,-2.86375E+00
-1.1592E-05,-2.86000E+00
-1.1588E-05,-2.86438E+00
-1.1584E-05,-2.86625E+00
-1.1580E-05,-2.86500E+00
-1.1576E-05,-2.86438E+00
-1.1572E-05,-2.86125E+00
-1.1568E-05,-2.86063E+00
-1.1564E-05,-2.86500E+00
-1.1560E-05,-2.86375E+00
-1.1556E-05,-2.85813E+00
-1.1552E-05,-2.86063E+00
-1.1548E-05,-2.86438E+00
-1.1544E-05,-2.86875E+00
-1.1540E-05,-2.86500E+00
-1.1536E-05,-2.85438E+00
-1.1532E-05,-2.85188E+00
-1.1528E-05,-2.85875E+00
-1.1524E-05,-2.86563E+00
-1.1520E-05,-2.86000E+00
-1.1516E-05,-2.85688E+00
-1.1512E-05,-2.85938E+00
-1.1508E-05,-2.86125E+00
-1.1504E-05,-2.86313E+00
-1.1500E-05,-2.86000E+00
-1.1496E-05,-2.85688E+00
-1.1492E-05,-2.85438E+00
-1.1488E-05,-2.85375E+00
-1.1484E-05,-2.85375E+00
-1.1480E-05,-2.85125E+00
-1.1476E-05,-2.84875E+00
-1.1472E-05,-2.84625E+00
-1.1468E-05,-2.84438E+00
-1.1464E-05,-2.84000E+00
-1.1460E-05,-2.83813E+00
-1.1456E-05,-2.83875E+00
-1.1452E-05,-2.83188E+00
-1.1448E-05,-2.83063E+00
-1.1444E-05,-2.83188E+00
-1.1440E-05,-2.82813E+00
-1.1436E-05,-2.82938E+00
-1.1432E-05,-2.83813E+00
-1.1428E-05,-2.84625E+00
-1.1424E-05,-2.84625E+00
-1.1420E-05,-2.83688E+00
-1.1416E-05,-2.83313E+00
-1.1412E-05,-2.83438E+00
-1.1408E-05,-2.83000E+00
-1.1404E-05,-2.82875E+00
-1.1400E-05,-2.82750E+00
-1.1396E-05,-2.82188E+00
-1.1392E-05,-2.81375E+00
-1.1388E-05,-2.80875E+00
-1.1384E-05,-2.80875E+00
-1.1380E-05,-2.81125E+00
-1.1376E-05,-2.81375E+00
-1.1372E-05,-2.81813E+00
-1.1368E-05,-2.81563E+00
-1.1364E-05,-2.81063E+00
-1.1360E-05,-2.81063E+00
-1.1356E-05,-2.81313E+00
-1.1352E-05,-2.81813E+00
-1.1348E-05,-2.82000E+00
-1.1344E-05,-2.81688E+00
-1.1340E-05,-2.81438E+00
-1.1336E-05,-2.80875E+00
-1.1332E-05,-2.80438E+00
-1.1328E-05,-2.80938E+00
-1.1324E-05,-2.81438E+00
-1.1320E-05,-2.81688E+00
-1.1316E-05,-2.81188E+00
-1.1312E-05,-2.80438E+00
-1.1308E-05,-2.79750E+00
-1.1304E-05,-2.78375E+00
-1.1300E-05,-2.76813E+00
-1.1296E-05,-2.76125E+00
-1.1292E-05,-2.75938E+00
-1.1288E-05,-2.74750E+00
-1.1284E-05,-2.72750E+00
-1.1280E-05,-2.70313E+00
-1.1276E-05,-2.67563E+00
-1.1272E-05,-2.65000E+00
-1.1268E-05,-2.61563E+00
-1.1264E-05,-2.56875E+00
-1.1260E-05,-2.52938E+00
-1.1256E-05,-2.49313E+00
-1.1252E-05,-2.44375E+00
-1.1248E-05,-2.39063E+00
-1.1244E-05,-2.34063E+00
-1.1240E-05,-2.29313E+00
-1.1236E-05,-2.24438E+00
-1.1232E-05,-2.19563E+00
-1.1228E-05,-2.14500E+00
-1.1224E-05,-2.09250E+00
-1.1220E-05,-2.04313E+00
-1.1216E-05,-1.99188E+00
-1.1212E-05,-1.93688E+00
-1.1208E-05,-1.88250E+00
-1.1204E-05,-1.82375E+00
-1.1200E-05,-1.75688E+00
-1.1196E-05,-1.68125E+00
-1.1192E-05,-1.59813E+00
-1.1188E-05,-1.52313E+00
-1.1184E-05,-1.44500E+00
-1.1180E-05,-1.36625E+00
-1.1176E-05,-1.29313E+00
-1.1172E-05,-1.21688E+00
-1.1168E-05,-1.14000E+00
-1.1164E-05,-1.05813E+00
-1.1160E-05,-9.76876E-01
-1.1156E-05,-9.00001E-01
-1.1152E-05,-8.23126E-01
-1.1148E-05,-7.46251E-01
-1.1144E-05,-6.69376E-01
-1.1140E-05,-5.94376E-01
-1.1136E-05,-5.13751E-01
-1.1132E-05,-4.31251E-01
-1.1128E-05,-3.48751E-01
-1.1124E-05,-2.63751E-01
-1.1120E-05,-1.88751E-01
-1.1116E-05,-1.16251E-01
-1.1112E-05,-4.06259E-02
-1.1108E-05,3.24991E-02
-1.1104E-05,1.11249E-01
-1.1100E-05,1.92499E-01
-1.1096E-05,2.68749E-01
-1.1092E-05,3.43124E-01
-1.1088E-05,4.19999E-01
-1.1084E-05,4.94374E-01
-1.1080E-05,5.62499E-01
-1.1076E-05,6.28124E-01
-1.1072E-05,6.90624E-01
-1.1068E-05,7.51249E-01
-1.1064E-05,8.13124E-01
-1.1060E-05,8.71249E-01
-1.1056E-05,9.15624E-01
-1.1052E-05,9.57499E-01
-1.1048E-05,9.99374E-01
-1.1044E-05,1.03625E+00
-1.1040E-05,1.07125E+00
-1.1036E-05,1.10125E+00
-1.1032E-05,1.12937E+00
-1.1028E-05,1.14625E+00
-1.1024E-05,1.16000E+00
-1.1020E-05,1.17500E+00
-1.1016E-05,1.18375E+00
-1.1012E-05,1.18500E+00
-1.1008E-05,1.18375E+00
-1.1004E-05,1.18500E+00
-1.1000E-05,1.17687E+00
-1.0996E-05,1.16625E+00
-1.0992E-05,1.15687E+00
-1.0988E-05,1.14000E+00
-1.0984E-05,1.12437E+00
-1.0980E-05,1.09750E+00
-1.0976E-05,1.06500E+00
-1.0972E-05,1.03937E+00
-1.0968E-05,1.00750E+00
-1.0964E-05,9.70624E-01
-1.0960E-05,9.36249E-01
-1.0956E-05,8.98749E-01
-1.0952E-05,8.56249E-01
-1.0948E-05,8.13749E-01
-1.0944E-05,7.76874E-01
-1.0940E-05,7.43749E-01
-1.0936E-05,6.98749E-01
-1.0932E-05,6.46249E-01
-1.0928E-05,5.97499E-01
-1.0924E-05,5.46249E-01
-1.0920E-05,4.93749E-01
-1.0916E-05,4.43749E-01
-1.0912E-05,3.97499E-01
-1.0908E-05,3.53749E-01
-1.0904E-05,3.07499E-01
-1.0900E-05,2.61874E-01
-1.0896E-05,2.24374E-01
-1.0892E-05,1.91249E-01
-1.0888E-05,1.54999E-01
-1.0884E-05,1.16249E-01
-1.0880E-05,8.43741E-02
-1.0876E-05,5.24991E-02
-1.0872E-05,1.99991E-02
-1.0868E-05,-8.12592E-03
-1.0864E-05,-3.00009E-02
-1.0860E-05,-4.50009E-02
-1.0856E-05,-5.93759E-02
-1.0852E-05,-7.06259E-02
-1.0848E-05,-8.06259E-02
-1.0844E-05,-9.56259E-02
-1.0840E-05,-1.11251E-01
-1.0836E-05,-1.21876E-01
-1.0832E-05,-1.26251E-01
-1.0828E-05,-1.25626E-01
-1.0824E-05,-1.20626E-01
-1.0820E-05,-1.05626E-01
-1.0816E-05,-9.18759E-02
-1.0812E-05,-8.62509E-02
-1.0808E-05,-7.87509E-02
-1.0804E-05,-7.43759E-02
-1.0800E-05,-6.93759E-02
-1.0796E-05,-6.25009E-02
-1.0792E-05,-5.12509E-02
-1.0788E-05,-2.87509E-02
-1.0784E-05,-9.37592E-03
-1.0780E-05,3.12408E-03
-1.0776E-05,2.49991E-02
-1.0772E-05,5.24991E-02
-1.0768E-05,8.12491E-02
-1.0764E-05,1.05624E-01
-1.0760E-05,1.28124E-01
-1.0756E-05,1.54374E-01
-1.0752E-05,1.84374E-01
-1.0748E-05,2.09374E-01
-1.0744E-05,2.28124E-01
-1.0740E-05,2.53124E-01
-1.0736E-05,2.79374E-01
-1.0732E-05,2.98749E-01
-1.0728E-05,3.24374E-01
-1.0724E-05,3.51249E-01
-1.0720E-05,3.78749E-01
-1.0716E-05,4.09374E-01
-1.0712E-05,4.35624E-01
-1.0708E-05,4.63124E-01
-1.0704E-05,4.93124E-01
-1.0700E-05,5.17499E-01
-1.0696E-05,5.29999E-01
-1.0692E-05,5.48749E-01
-1.0688E-05,5.74374E-01
-1.0684E-05,5.90624E-01
-1.0680E-05,6.00624E-01
-1.0676E-05,6.08124E-01
-1.0672E-05,6.12499E-01
-1.0668E-05,6.14374E-01
-1.0664E-05,6.16249E-01
-1.0660E-05,6.23124E-01
-1.0656E-05,6.31249E-01
-1.0652E-05,6.34374E-01
-1.0648E-05,6.32499E-01
-1.0644E-05,6.38124E-01
-1.0640E-05,6.45624E-01
-1.0636E-05,6.48124E-01
-1.0632E-05,6.45624E-01
-1.0628E-05,6.40624E-01
-1.0624E-05,6.33124E-01
-1.0620E-05,6.24374E-01
-1.0616E-05,6.18124E-01
-1.0612E-05,6.04999E-01
-1.0608E-05,5.87499E-01
-1.0604E-05,5.68749E-01
-1.0600E-05,5.51249E-01
-1.0596E-05,5.39999E-01
-1.0592E-05,5.14374E-01
-1.0588E-05,4.90624E-01
-1.0584E-05,4.72499E-01
-1.0580E-05,4.46249E-01
-1.0576E-05,4.26874E-01
-1.0572E-05,4.15624E-01
-1.0568E-05,3.99999E-01
-1.0564E-05,3.78124E-01
-1.0560E-05,3.54999E-01
-1.0556E-05,3.31249E-01
-1.0552E-05,3.08124E-01
-1.0548E-05,2.89374E-01
-1.0544E-05,2.76874E-01
-1.0540E-05,2.62499E-01
-1.0536E-05,2.43749E-01
-1.0532E-05,2.26874E-01
-1.0528E-05,2.08124E-01
-1.0524E-05,1.88124E-01
-1.0520E-05,1.69374E-01
-1.0516E-05,1.51249E-01
-1.0512E-05,1.32499E-01
-1.0508E-05,1.09374E-01
-1.0504E-05,8.81241E-02
-1.0500E-05,7.49991E-02
-1.0496E-05,7.06241E-02
-1.0492E-05,6.37491E-02
-1.0488E-05,4.99991E-02
-1.0484E-05,3.74991E-02
-1.0480E-05,2.99991E-02
-1.0476E-05,3.06241E-02
-1.0472E-05,2.87491E-02
-1.0468E-05,2.24991E-02
-1.0464E-05,1.37491E-02
-1.0460E-05,8.12408E-03
-1.0456E-05,1.24991E-02
-1.0452E-05,1.62491E-02
-1.0448E-05,1.81241E-02
-1.0444E-05,2.18741E-02
-1.0440E-05,2.81241E-02
-1.0436E-05,3.37491E-02
-1.0432E-05,4.12491E-02
-1.0428E-05,4.62491E-02
-1.0424E-05,4.81241E-02
-1.0420E-05,5.49991E-02
-1.0416E-05,6.12491E-02
-1.0412E-05,6.74991E-02
-1.0408E-05,7.81241E-02
-1.0404E-05,8.81241E-02
-1.0400E-05,1.01874E-01
-1.0396E-05,1.24999E-01
-1.0392E-05,1.41874E-01
-1.0388E-05,1.53124E-01
-1.0384E-05,1.68124E-01
-1.0380E-05,1.81874E-01
-1.0376E-05,1.90624E-01
-1.0372E-05,1.98749E-01
-1.0368E-05,2.08749E-01
-1.0364E-05,2.15624E-01
-1.0360E-05,2.26874E-01
-1.0356E-05,2.39999E-01
-1.0352E-05,2.44999E-01
-1.0348E-05,2.51874E-01
-1.0344E-05,2.63749E-01
-1.0340E-05,2.66874E-01
-1.0336E-05,2.65624E-01
-1.0332E-05,2.66249E-01
-1.0328E-05,2.66874E-01
-1.0324E-05,2.72499E-01
-1.0320E-05,2.75624E-01
-1.0316E-05,2.73749E-01
-1.0312E-05,2.76874E-01
-1.0308E-05,2.81874E-01
-1.0304E-05,2.81874E-01
-1.0300E-05,2.79374E-01
-1.0296E-05,2.76874E-01
-1.0292E-05,2.74999E-01
-1.0288E-05,2.74999E-01
-1.0284E-05,2.70624E-01
-1.0280E-05,2.63749E-01
-1.0276E-05,2.62499E-01
-1.0272E-05,2.61249E-01
-1.0268E-05,2.59999E-01
-1.0264E-05,2.66249E-01
-1.0260E-05,2.69374E-01
-1.0256E-05,2.64999E-01
-1.0252E-05,2.53749E-01
-1.0248E-05,2.35624E-01
-1.0244E-05,2.28749E-01
-1.0240E-05,2.29374E-01
-1.0236E-05,2.29999E-01
-1.0232E-05,2.23124E-01
-1.0228E-05,2.12499E-01
-1.0224E-05,2.09374E-01
-1.0220E-05,2.03749E-01
-1.0216E-05,1.93749E-01
-1.0212E-05,1.81874E-01
-1.0208E-05,1.73124E-01
-1.0204E-05,1.62499E-01
-1.0200E-05,1.45624E-01
-1.0196E-05,1.36249E-01
-1.0192E-05,1.30624E-01
-1.0188E-05,1.14999E-01
-1.0184E-05,1.03124E-01
-1.0180E-05,9.68741E-02
-1.0176E-05,9.62491E-02
-1.0172E-05,9.74991E-02
-1.0168E-05,9.18741E-02
-1.0164E-05,7.87491E-02
-1.0160E-05,6.68741E-02
-1.0156E-05,5.74991E-02
-1.0152E-05,4.43741E-02
-1.0148E-05,3.43741E-02
-1.0144E-05,2.24991E-02
-1.0140E-05,8.74908E-03
-1.0136E-05,5.62408E-03
-1.0132E-05,4.99908E-03
-1.0128E-05,-9.16421E-07
-1.0124E-05,-9.16421E-07
-1.0120E-05,-9.16421E-07
-1.0116E-05,-9.37592E-03
-1.0112E-05,-1.37509E-02
-1.0108E-05,-1.50009E-02
-1.0104E-05,-2.62509E-02
-1.0100E-05,-3.18759E-02
-1.0096E-05,-2.75009E-02
-1.0092E-05,-2.56259E-02
-1.0088E-05,-2.18759E-02
-1.0084E-05,-1.81259E-02
-1.0080E-05,-1.18759E-02
-1.0076E-05,-6.25092E-03
-1.0072E-05,-3.75092E-03
-1.0068E-05,-3.12592E-03
-1.0064E-05,-6.25916E-04
-1.0060E-05,1.37491E-02
-1.0056E-05,2.49991E-02
-1.0052E-05,3.56241E-02
-1.0048E-05,4.31241E-02
-1.0044E-05,4.56241E-02
-1.0040E-05,4.49991E-02
-1.0036E-05,4.24991E-02
-1.0032E-05,4.24991E-02
-1.0028E-05,3.93741E-02
-1.0024E-05,4.18741E-02
-1.0020E-05,4.37491E-02
-1.0016E-05,4.62491E-02
-1.0012E-05,5.81241E-02
-1.0008E-05,7.18741E-02
-1.0004E-05,8.43741E-02
-1.0000E-05,9.18741E-02
-9.9960E-06,9.62491E-02
-9.9920E-06,9.99991E-02
-9.9880E-06,1.08749E-01
-9.9840E-06,1.21874E-01
-9.9800E-06,1.29374E-01
-9.9760E-06,1.33749E-01
-9.9720E-06,1.42499E-01
-9.9680E-06,1.51249E-01
-9.9640E-06,1.46874E-01
-9.9600E-06,1.43124E-01
-9.9560E-06,1.46874E-01
-9.9520E-06,1.49999E-01
-9.9480E-06,1.53124E-01
-9.9440E-06,1.55624E-01
-9.9400E-06,1.60624E-01
-9.9360E-06,1.60624E-01
-9.9320E-06,1.55624E-01
-9.9280E-06,1.56249E-01
-9.9240E-06,1.51249E-01
-9.9200E-06,1.44999E-01
-9.9160E-06,1.41249E-01
-9.9120E-06,1.37499E-01
-9.9080E-06,1.33749E-01
-9.9040E-06,1.33124E-01
-9.9000E-06,1.41874E-01
-9.8960E-06,1.48124E-01
-9.8920E-06,1.41249E-01
-9.8880E-06,1.30624E-01
-9.8840E-06,1.27499E-01
-9.8800E-06,1.24374E-01
-9.8760E-06,1.16874E-01
-9.8720E-06,1.16874E-01
-9.8680E-06,1.17499E-01
-9.8640E-06,1.09999E-01
-9.8600E-06,1.08749E-01
-9.8560E-06,1.09374E-01
-9.8520E-06,9.99991E-02
-9.8480E-06,9.62491E-02
-9.8440E-06,9.56241E-02
-9.8400E-06,8.93741E-02
-9.8360E-06,9.37491E-02
-9.8320E-06,9.56241E-02
-9.8280E-06,8.68741E-02
-9.8240E-06,8.18741E-02
-9.8200E-06,8.37491E-02
-9.8160E-06,9.12491E-02
-9.8120E-06,9.06241E-02
-9.8080E-06,8.49991E-02
-9.8040E-06,7.74991E-02
-9.8000E-06,7.49991E-02
-9.7960E-06,7.81241E-02
-9.7920E-06,7.81241E-02
-9.7880E-06,8.31241E-02
-9.7840E-06,8.56241E-02
-9.7800E-06,7.81241E-02
-9.7760E-06,7.06241E-02
-9.7720E-06,6.87491E-02
-9.7680E-06,7.18741E-02
-9.7640E-06,7.49991E-02
-9.7600E-06,7.49991E-02
-9.7560E-06,7.81241E-02
-9.7520E-06,7.81241E-02
-9.7480E-06,7.56241E-02
-9.7440E-06,7.31241E-02
-9.7400E-06,7.37491E-02
-9.7360E-06,7.43741E-02
-9.7320E-06,7.18741E-02
-9.7280E-06,6.74991E-02
-9.7240E-06,6.62491E-02
-9.7200E-06,6.68741E-02
-9.7160E-06,6.56241E-02
-9.7120E-06,5.87491E-02
-9.7080E-06,5.99991E-02
-9.7040E-06,6.87491E-02
-9.7000E-06,7.18741E-02
-9.6960E-06,7.24991E-02
-9.6920E-06,7.24991E-02
-9.6880E-06,7.56241E-02
-9.6840E-06,7.81241E-02
-9.6800E-06,8.06241E-02
-9.6760E-06,7.56241E-02
-9.6720E-06,7.37491E-02
-9.6680E-06,8.18741E-02
-9.6640E-06,8.68741E-02
-9.6600E-06,8.87491E-02
-9.6560E-06,9.12491E-02
-9.6520E-06,8.81241E-02
-9.6480E-06,8.24991E-02
-9.6440E-06,8.24991E-02
-9.6400E-06,7.99991E-02
-9.6360E-06,7.49991E-02
-9.6320E-06,7.49991E-02
-9.6280E-06,7.81241E-02
-9.6240E-06,8.06241E-02
-9.6200E-06,8.56241E-02
-9.6160E-06,8.74991E-02
-9.6120E-06,8.99991E-02
-9.6080E-06,9.62491E-02
-9.6040E-06,9.81241E-02
-9.6000E-06,9.43741E-02
-9.5960E-06,9.81241E-02
-9.5920E-06,1.01874E-01
-9.5880E-06,1.03124E-01
-9.5840E-06,1.01874E-01
-9.5800E-06,9.81241E-02
-9.5760E-06,1.01874E-01
-9.5720E-06,1.05624E-01
-9.5680E-06,9.93741E-02
-9.5640E-06,9.06241E-02
-9.5600E-06,8.99991E-02
-9.5560E-06,9.18741E-02
-9.5520E-06,9.37491E-02
-9.5480E-06,8.81241E-02
-9.5440E-06,7.56241E-02
-9.5400E-06,7.12491E-02
-9.5360E-06,7.12491E-02
-9.5320E-06,7.43741E-02
-9.5280E-06,7.99991E-02
-9.5240E-06,7.74991E-02
-9.5200E-06,7.06241E-02
-9.5160E-06,7.12491E-02
-9.5120E-06,7.68741E-02
-9.5080E-06,8.43741E-02
-9.5040E-06,8.37491E-02
-9.5000E-06,7.37491E-02
-9.4960E-06,6.93741E-02
-9.4920E-06,6.74991E-02
-9.4880E-06,7.12491E-02
-9.4840E-06,7.87491E-02
-9.4800E-06,8.12491E-02
-9.4760E-06,7.68741E-02
-9.4720E-06,6.74991E-02
-9.4680E-06,5.87491E-02
-9.4640E-06,5.74991E-02
-9.4600E-06,5.62491E-02
-9.4560E-06,5.06241E-02
-9.4520E-06,4.99991E-02
-9.4480E-06,4.93741E-02
-9.4440E-06,4.62491E-02
-9.4400E-06,4.56241E-02
-9.4360E-06,4.31241E-02
-9.4320E-06,4.56241E-02
-9.4280E-06,4.49991E-02
-9.4240E-06,3.24991E-02
-9.4200E-06,2.56241E-02
-9.4160E-06,2.18741E-02
-9.4120E-06,2.06241E-02
-9.4080E-06,2.43741E-02
-9.4040E-06,2.31241E-02
-9.4000E-06,2.12491E-02
-9.3960E-06,2.24991E-02
-9.3920E-06,1.62491E-02
-9.3880E-06,5.62408E-03
-9.3840E-06,2.49908E-03
-9.3800E-06,4.99908E-03
-9.3760E-06,7.49908E-03
-9.3720E-06,9.37408E-03
-9.3680E-06,8.74908E-03
-9.3640E-06,8.12408E-03
-9.3600E-06,9.99908E-03
-9.3560E-06,6.87408E-03
-9.3520E-06,1.87408E-03
-9.3480E-06,1.87408E-03
-9.3440E-06,1.87408E-03
-9.3400E-06,3.74908E-03
-9.3360E-06,6.24908E-03
-9.3320E-06,5.62408E-03
-9.3280E-06,8.12408E-03
-9.3240E-06,1.24991E-02
-9.3200E-06,1.18741E-02
-9.3160E-06,6.24908E-03
-9.3120E-06,3.12408E-03
-9.3080E-06,3.12408E-03
-9.3040E-06,4.99908E-03
-9.3000E-06,9.99908E-03
-9.2960E-06,1.43741E-02
-9.2920E-06,8.12408E-03
-9.2880E-06,3.12408E-03
-9.2840E-06,2.49908E-03
-9.2800E-06,7.49908E-03
-9.2760E-06,1.93741E-02
-9.2720E-06,3.06241E-02
-9.2680E-06,4.56241E-02
-9.2640E-06,6.74991E-02
-9.2600E-06,9.24991E-02
-9.2560E-06,1.26249E-01
-9.2520E-06,1.64999E-01
-9.2480E-06,2.03749E-01
-9.2440E-06,2.49999E-01
-9.2400E-06,3.01249E-01
-9.2360E-06,3.48749E-01
-9.2320E-06,3.98124E-01
-9.2280E-06,4.49999E-01
-9.2240E-06,5.03124E-01
-9.2200E-06,5.53124E-01
-9.2160E-06,5.98124E-01
-9.2120E-06,6.39999E-01
-9.2080E-06,6.76874E-01
-9.2040E-06,7.18749E-01
-9.2000E-06,7.63124E-01
-9.1960E-06,8.11874E-01
-9.1920E-06,8.68124E-01
-9.1880E-06,9.27499E-01
-9.1840E-06,9.88749E-01
-9.1800E-06,1.04375E+00
-9.1760E-06,1.10250E+00
-9.1720E-06,1.16500E+00
-9.1680E-06,1.23375E+00
-9.1640E-06,1.30062E+00
-9.1600E-06,1.36062E+00
-9.1560E-06,1.42187E+00
-9.1520E-06,1.48687E+00
-9.1480E-06,1.56000E+00
-9.1440E-06,1.63375E+00
-9.1400E-06,1.70562E+00
-9.1360E-06,1.77750E+00
-9.1320E-06,1.85312E+00
-9.1280E-06,1.92562E+00
-9.1240E-06,1.99437E+00
-9.1200E-06,2.06875E+00
-9.1160E-06,2.13875E+00
-9.1120E-06,2.20187E+00
-9.1080E-06,2.26562E+00
-9.1040E-06,2.32312E+00
-9.1000E-06,2.38000E+00
-9.0960E-06,2.44062E+00
-9.0920E-06,2.50000E+00
-9.0880E-06,2.56062E+00
-9.0840E-06,2.62000E+00
-9.0800E-06,2.67812E+00
-9.0760E-06,2.73750E+00
-9.0720E-06,2.79312E+00
-9.0680E-06,2.84812E+00
-9.0640E-06,2.90187E+00
-9.0600E-06,2.95312E+00
-9.0560E-06,3.00562E+00
-9.0520E-06,3.06437E+00
-9.0480E-06,3.12250E+00
-9.0440E-06,3.17187E+00
-9.0400E-06,3.22312E+00
-9.0360E-06,3.28125E+00
-9.0320E-06,3.33562E+00
-9.0280E-06,3.38437E+00
-9.0240E-06,3.43500E+00
-9.0200E-06,3.48750E+00
-9.0160E-06,3.52937E+00
-9.0120E-06,3.56125E+00
-9.0080E-06,3.60125E+00
-9.0040E-06,3.64625E+00
-9.0000E-06,3.68312E+00
-8.9960E-06,3.71562E+00
-8.9920E-06,3.74375E+00
-8.9880E-06,3.76312E+00
-8.9840E-06,3.78312E+00
-8.9800E-06,3.80250E+00
-8.9760E-06,3.82000E+00
-8.9720E-06,3.84687E+00
-8.9680E-06,3.87187E+00
-8.9640E-06,3.88562E+00
-8.9600E-06,3.89812E+00
-8.9560E-06,3.91062E+00
-8.9520E-06,3.91937E+00
-8.9480E-06,3.92000E+00
-8.9440E-06,3.91375E+00
-8.9400E-06,3.91500E+00
-8.9360E-06,3.91625E+00
-8.9320E-06,3.90750E+00
-8.9280E-06,3.89437E+00
-8.9240E-06,3.88250E+00
-8.9200E-06,3.86562E+00
-8.9160E-06,3.85062E+00
-8.9120E-06,3.83375E+00
-8.9080E-06,3.81562E+00
-8.9040E-06,3.79812E+00
-8.9000E-06,3.77937E+00
-8.8960E-06,3.75750E+00
-8.8920E-06,3.72937E+00
-8.8880E-06,3.70500E+00
-8.8840E-06,3.69187E+00
-8.8800E-06,3.67250E+00
-8.8760E-06,3.64687E+00
-8.8720E-06,3.62500E+00
-8.8680E-06,3.59500E+00
-8.8640E-06,3.56687E+00
-8.8600E-06,3.54312E+00
-8.8560E-06,3.52312E+00
-8.8520E-06,3.50875E+00
-8.8480E-06,3.48812E+00
-8.8440E-06,3.46437E+00
-8.8400E-06,3.43937E+00
-8.8360E-06,3.41812E+00
-8.8320E-06,3.40062E+00
-8.8280E-06,3.38437E+00
-8.8240E-06,3.36937E+00
-8.8200E-06,3.35000E+00
-8.8160E-06,3.33187E+00
-8.8120E-06,3.31250E+00
-8.8080E-06,3.29375E+00
-8.8040E-06,3.28187E+00
-8.8000E-06,3.27000E+00
-8.7960E-06,3.25687E+00
-8.7920E-06,3.24437E+00
-8.7880E-06,3.22750E+00
-8.7840E-06,3.21250E+00
-8.7800E-06,3.20750E+00
-8.7760E-06,3.19562E+00
-8.7720E-06,3.17500E+00
-8.7680E-06,3.16000E+00
-8.7640E-06,3.15562E+00
-8.7600E-06,3.15687E+00
-8.7560E-06,3.15562E+00
-8.7520E-06,3.16125E+00
-8.7480E-06,3.16875E+00
-8.7440E-06,3.17125E+00
-8.7400E-06,3.17625E+00
-8.7360E-06,3.18625E+00
-8.7320E-06,3.20000E+00
-8.7280E-06,3.20812E+00
-8.7240E-06,3.20812E+00
-8.7200E-06,3.21312E+00
-8.7160E-06,3.22312E+00
-8.7120E-06,3.22937E+00
-8.7080E-06,3.23625E+00
-8.7040E-06,3.24437E+00
-8.7000E-06,3.25250E+00
-8.6960E-06,3.25500E+00
-8.6920E-06,3.26437E+00
-8.6880E-06,3.27625E+00
-8.6840E-06,3.27687E+00
-8.6800E-06,3.28750E+00
-8.6760E-06,3.30250E+00
-8.6720E-06,3.31687E+00
-8.6680E-06,3.33250E+00
-8.6640E-06,3.34750E+00
-8.6600E-06,3.36562E+00
-8.6560E-06,3.38062E+00
-8.6520E-06,3.39250E+00
-8.6480E-06,3.40875E+00
-8.6440E-06,3.42375E+00
-8.6400E-06,3.43750E+00
-8.6360E-06,3.45812E+00
-8.6320E-06,3.46500E+00
-8.6280E-06,3.47187E+00
-8.6240E-06,3.48812E+00
-8.6200E-06,3.49812E+00
-8.6160E-06,3.50500E+00
-8.6120E-06,3.51625E+00
-8.6080E-06,3.53000E+00
-8.6040E-06,3.53750E+00
-8.6000E-06,3.55187E+00
-8.5960E-06,3.57062E+00
-8.5920E-06,3.58312E+00
-8.5880E-06,3.58687E+00
-8.5840E-06,3.59125E+00
-8.5800E-06,3.60187E+00
-8.5760E-06,3.61000E+00
-8.5720E-06,3.61500E+00
-8.5680E-06,3.62250E+00
-8.5640E-06,3.62687E+00
-8.5600E-06,3.62875E+00
-8.5560E-06,3.63250E+00
-8.5520E-06,3.63625E+00
-8.5480E-06,3.63687E+00
-8.5440E-06,3.63812E+00
-8.5400E-06,3.63875E+00
-8.5360E-06,3.63750E+00
-8.5320E-06,3.64062E+00
-8.5280E-06,3.64125E+00
-8.5240E-06,3.64000E+00
-8.5200E-06,3.64062E+00
-8.5160E-06,3.63437E+00
-8.5120E-06,3.63312E+00
-8.5080E-06,3.63187E+00
-8.5040E-06,3.63125E+00
-8.5000E-06,3.63000E+00
-8.4960E-06,3.62187E+00
-8.4920E-06,3.61625E+00
-8.4880E-06,3.61125E+00
-8.4840E-06,3.60687E+00
-8.4800E-06,3.60000E+00
-8.4760E-06,3.59062E+00
-8.4720E-06,3.58937E+00
-8.4680E-06,3.58625E+00
-8.4640E-06,3.57812E+00
-8.4600E-06,3.57250E+00
-8.4560E-06,3.56500E+00
-8.4520E-06,3.55812E+00
-8.4480E-06,3.55187E+00
-8.4440E-06,3.54562E+00
-8.4400E-06,3.53750E+00
-8.4360E-06,3.52500E+00
-8.4320E-06,3.51312E+00
-8.4280E-06,3.50250E+00
-8.4240E-06,3.49687E+00
-8.4200E-06,3.49437E+00
-8.4160E-06,3.48687E+00
-8.4120E-06,3.47937E+00
-8.4080E-06,3.47812E+00
-8.4040E-06,3.47625E+00
-8.4000E-06,3.47250E+00
-8.3960E-06,3.46375E+00
-8.3920E-06,3.45125E+00
-8.3880E-06,3.44375E+00
-8.3840E-06,3.44187E+00
-8.3800E-06,3.43750E+00
-8.3760E-06,3.43125E+00
-8.3720E-06,3.42250E+00
-8.3680E-06,3.41687E+00
-8.3640E-06,3.41187E+00
-8.3600E-06,3.40187E+00
-8.3560E-06,3.39562E+00
-8.3520E-06,3.39187E+00
-8.3480E-06,3.38812E+00
-8.3440E-06,3.38437E+00
-8.3400E-06,3.38375E+00
-8.3360E-06,3.38062E+00
-8.3320E-06,3.37562E+00
-8.3280E-06,3.37062E+00
-8.3240E-06,3.36812E+00
-8.3200E-06,3.37125E+00
-8.3160E-06,3.37375E+00
-8.3120E-06,3.36875E+00
-8.3080E-06,3.36437E+00
-8.3040E-06,3.36687E+00
-8.3000E-06,3.37000E+00
-8.2960E-06,3.36500E+00
-8.2920E-06,3.36312E+00
-8.2880E-06,3.36375E+00
-8.2840E-06,3.35937E+00
-8.2800E-06,3.36000E+00
-8.2760E-06,3.36562E+00
-8.2720E-06,3.37375E+00
-8.2680E-06,3.37875E+00
-8.2640E-06,3.38312E+00
-8.2600E-06,3.38500E+00
-8.2560E-06,3.38937E+00
-8.2520E-06,3.39562E+00
-8.2480E-06,3.38937E+00
-8.2440E-06,3.38562E+00
-8.2400E-06,3.39437E+00
-8.2360E-06,3.40062E+00
-8.2320E-06,3.40125E+00
-8.2280E-06,3.39937E+00
-8.2240E-06,3.40062E+00
-8.2200E-06,3.40625E+00
-8.2160E-06,3.40687E+00
-8.2120E-06,3.40937E+00
-8.2080E-06,3.41937E+00
-8.2040E-06,3.42625E+00
-8.2000E-06,3.42812E+00
-8.1960E-06,3.43187E+00
-8.1920E-06,3.43312E+00
-8.1880E-06,3.42937E+00
-8.1840E-06,3.43562E+00
-8.1800E-06,3.43937E+00
-8.1760E-06,3.44000E+00
-8.1720E-06,3.44375E+00
-8.1680E-06,3.44687E+00
-8.1640E-06,3.45687E+00
-8.1600E-06,3.46687E+00
-8.1560E-06,3.46562E+00
-8.1520E-06,3.46000E+00
-8.1480E-06,3.46000E+00
-8.1440E-06,3.46187E+00
-8.1400E-06,3.46375E+00
-8.1360E-06,3.46812E+00
-8.1320E-06,3.47500E+00
-8.1280E-06,3.47312E+00
-8.1240E-06,3.46687E+00
-8.1200E-06,3.46375E+00
-8.1160E-06,3.46312E+00
-8.1120E-06,3.46000E+00
-8.1080E-06,3.45000E+00
-8.1040E-06,3.44062E+00
-8.1000E-06,3.43937E+00
-8.0960E-06,3.43750E+00
-8.0920E-06,3.42625E+00
-8.0880E-06,3.41062E+00
-8.0840E-06,3.40125E+00
-8.0800E-06,3.39437E+00
-8.0760E-06,3.38812E+00
-8.0720E-06,3.38437E+00
-8.0680E-06,3.38625E+00
-8.0640E-06,3.38562E+00
-8.0600E-06,3.38000E+00
-8.0560E-06,3.37437E+00
-8.0520E-06,3.37187E+00
-8.0480E-06,3.37437E+00
-8.0440E-06,3.37687E+00
-8.0400E-06,3.38437E+00
-8.0360E-06,3.38812E+00
-8.0320E-06,3.38500E+00
-8.0280E-06,3.38187E+00
-8.0240E-06,3.37875E+00
-8.0200E-06,3.38062E+00
-8.0160E-06,3.38312E+00
-8.0120E-06,3.38437E+00
-8.0080E-06,3.38875E+00
-8.0040E-06,3.38812E+00
-8.0000E-06,3.38000E+00
-7.9960E-06,3.36750E+00
-7.9920E-06,3.36250E+00
-7.9880E-06,3.35625E+00
-7.9840E-06,3.34250E+00
-7.9800E-06,3.33000E+00
-7.9760E-06,3.32250E+00
-7.9720E-06,3.31562E+00
-7.9680E-06,3.30937E+00
-7.9640E-06,3.30625E+00
-7.9600E-06,3.30062E+00
-7.9560E-06,3.29750E+00
-7.9520E-06,3.29500E+00
-7.9480E-06,3.28750E+00
-7.9440E-06,3.28250E+00
-7.9400E-06,3.28062E+00
-7.9360E-06,3.27875E+00
-7.9320E-06,3.28000E+00
-7.9280E-06,3.27562E+00
-7.9240E-06,3.27187E+00
-7.9200E-06,3.27562E+00
-7.9160E-06,3.28437E+00
-7.9120E-06,3.28750E+00
-7.9080E-06,3.28250E+00
-7.9040E-06,3.28062E+00
-7.9000E-06,3.27875E+00
-7.8960E-06,3.27750E+00
-7.8920E-06,3.28062E+00
-7.8880E-06,3.28125E+00
-7.8840E-06,3.28000E+00
-7.8800E-06,3.28312E+00
-7.8760E-06,3.29062E+00
-7.8720E-06,3.28812E+00
-7.8680E-06,3.27875E+00
-7.8640E-06,3.27437E+00
-7.8600E-06,3.27812E+00
-7.8560E-06,3.28687E+00
-7.8520E-06,3.29187E+00
-7.8480E-06,3.29437E+00
-7.8440E-06,3.29187E+00
-7.8400E-06,3.28750E+00
-7.8360E-06,3.28500E+00
-7.8320E-06,3.28812E+00
-7.8280E-06,3.29062E+00
-7.8240E-06,3.29062E+00
-7.8200E-06,3.29375E+00
-7.8160E-06,3.29375E+00
-7.8120E-06,3.29125E+00
-7.8080E-06,3.29125E+00
-7.8040E-06,3.29125E+00
-7.8000E-06,3.29125E+00
-7.7960E-06,3.29125E+00
-7.7920E-06,3.29125E+00
-7.7880E-06,3.29625E+00
-7.7840E-06,3.29625E+00
-7.7800E-06,3.29062E+00
-7.7760E-06,3.28625E+00
-7.7720E-06,3.27937E+00
-7.7680E-06,3.27500E+00
-7.7640E-06,3.27875E+00
-7.7600E-06,3.28687E+00
-7.7560E-06,3.29250E+00
-7.7520E-06,3.29250E+00
-7.7480E-06,3.28750E+00
-7.7440E-06,3.28812E+00
-7.7400E-06,3.29062E+00
-7.7360E-06,3.28625E+00
-7.7320E-06,3.28625E+00
-7.7280E-06,3.28937E+00
-7.7240E-06,3.29687E+00
-7.7200E-06,3.30625E+00
-7.7160E-06,3.30562E+00
-7.7120E-06,3.30687E+00
-7.7080E-06,3.30625E+00
-7.7040E-06,3.29812E+00
-7.7000E-06,3.30062E+00
-7.6960E-06,3.30500E+00
-7.6920E-06,3.30437E+00
-7.6880E-06,3.30375E+00
-7.6840E-06,3.30312E+00
-7.6800E-06,3.30250E+00
-7.6760E-06,3.30687E+00
-7.6720E-06,3.30562E+00
-7.6680E-06,3.28750E+00
-7.6640E-06,3.26812E+00
-7.6600E-06,3.26500E+00
-7.6560E-06,3.26937E+00
-7.6520E-06,3.26812E+00
-7.6480E-06,3.26687E+00
-7.6440E-06,3.27062E+00
-7.6400E-06,3.27937E+00
-7.6360E-06,3.28062E+00
-7.6320E-06,3.27625E+00
-7.6280E-06,3.27750E+00
-7.6240E-06,3.27375E+00
-7.6200E-06,3.27000E+00
-7.6160E-06,3.27625E+00
-7.6120E-06,3.28187E+00
-7.6080E-06,3.28250E+00
-7.6040E-06,3.28312E+00
-7.6000E-06,3.28375E+00
-7.5960E-06,3.28187E+00
-7.5920E-06,3.28312E+00
-7.5880E-06,3.28125E+00
-7.5840E-06,3.27437E+00
-7.5800E-06,3.27312E+00
-7.5760E-06,3.27437E+00
-7.5720E-06,3.27812E+00
-7.5680E-06,3.28125E+00
-7.5640E-06,3.28687E+00
-7.5600E-06,3.29500E+00
-7.5560E-06,3.29937E+00
-7.5520E-06,3.30187E+00
-7.5480E-06,3.29625E+00
-7.5440E-06,3.28875E+00
-7.5400E-06,3.28187E+00
-7.5360E-06,3.27750E+00
-7.5320E-06,3.27875E+00
-7.5280E-06,3.28187E+00
-7.5240E-06,3.28000E+00
-7.5200E-06,3.28062E+00
-7.5160E-06,3.27875E+00
-7.5120E-06,3.27000E+00
-7.5080E-06,3.26687E+00
-7.5040E-06,3.26125E+00
-7.5000E-06,3.25062E+00
-7.4960E-06,3.24875E+00
-7.4920E-06,3.25375E+00
-7.4880E-06,3.25375E+00
-7.4840E-06,3.25125E+00
-7.4800E-06,3.24687E+00
-7.4760E-06,3.23750E+00
-7.4720E-06,3.23562E+00
-7.4680E-06,3.23937E+00
-7.4640E-06,3.24000E+00
-7.4600E-06,3.23625E+00
-7.4560E-06,3.23000E+00
-7.4520E-06,3.22625E+00
-7.4480E-06,3.22562E+00
-7.4440E-06,3.22687E+00
-7.4400E-06,3.22875E+00
-7.4360E-06,3.23250E+00
-7.4320E-06,3.23375E+00
-7.4280E-06,3.23250E+00
-7.4240E-06,3.23125E+00
-7.4200E-06,3.22750E+00
-7.4160E-06,3.22687E+00
-7.4120E-06,3.22125E+00
-7.4080E-06,3.21312E+00
-7.4040E-06,3.21062E+00
-7.4000E-06,3.21312E+00
-7.3960E-06,3.22062E+00
-7.3920E-06,3.22500E+00
-7.3880E-06,3.22875E+00
-7.3840E-06,3.23562E+00
-7.3800E-06,3.23375E+00
-7.3760E-06,3.23000E+00
-7.3720E-06,3.23125E+00
-7.3680E-06,3.23250E+00
-7.3640E-06,3.22875E+00
-7.3600E-06,3.22062E+00
-7.3560E-06,3.21250E+00
-7.3520E-06,3.21250E+00
-7.3480E-06,3.21750E+00
-7.3440E-06,3.21000E+00
-7.3400E-06,3.19562E+00
-7.3360E-06,3.18937E+00
-7.3320E-06,3.18562E+00
-7.3280E-06,3.18500E+00
-7.3240E-06,3.18625E+00
-7.3200E-06,3.18812E+00
-7.3160E-06,3.19687E+00
-7.3120E-06,3.20250E+00
-7.3080E-06,3.20125E+00
-7.3040E-06,3.19687E+00
-7.3000E-06,3.19812E+00
-7.2960E-06,3.20375E+00
-7.2920E-06,3.19937E+00
-7.2880E-06,3.19750E+00
-7.2840E-06,3.20375E+00
-7.2800E-06,3.20875E+00
-7.2760E-06,3.21187E+00
-7.2720E-06,3.21187E+00
-7.2680E-06,3.20750E+00
-7.2640E-06,3.20500E+00
-7.2600E-06,3.21250E+00
-7.2560E-06,3.21750E+00
-7.2520E-06,3.22000E+00
-7.2480E-06,3.22187E+00
-7.2440E-06,3.22125E+00
-7.2400E-06,3.21625E+00
-7.2360E-06,3.21125E+00
-7.2320E-06,3.21125E+00
-7.2280E-06,3.21125E+00
-7.2240E-06,3.20937E+00
-7.2200E-06,3.20437E+00
-7.2160E-06,3.19750E+00
-7.2120E-06,3.19875E+00
-7.2080E-06,3.19687E+00
-7.2040E-06,3.19812E+00
-7.2000E-06,3.20625E+00
-7.1960E-06,3.20125E+00
-7.1920E-06,3.19937E+00
-7.1880E-06,3.19750E+00
-7.1840E-06,3.19125E+00
-7.1800E-06,3.18750E+00
-7.1760E-06,3.18687E+00
-7.1720E-06,3.19062E+00
-7.1680E-06,3.19937E+00
-7.1640E-06,3.19562E+00
-7.1600E-06,3.18187E+00
-7.1560E-06,3.17125E+00
-7.1520E-06,3.16375E+00
-7.1480E-06,3.16187E+00
-7.1440E-06,3.16000E+00
-7.1400E-06,3.15125E+00
-7.1360E-06,3.14500E+00
-7.1320E-06,3.14437E+00
-7.1280E-06,3.13625E+00
-7.1240E-06,3.13375E+00
-7.1200E-06,3.13625E+00
-7.1160E-06,3.14062E+00
-7.1120E-06,3.14250E+00
-7.1080E-06,3.14437E+00
-7.1040E-06,3.14062E+00
-7.1000E-06,3.13312E+00
-7.0960E-06,3.13312E+00
-7.0920E-06,3.13812E+00
-7.0880E-06,3.13500E+00
-7.0840E-06,3.12500E+00
-7.0800E-06,3.11812E+00
-7.0760E-06,3.11437E+00
-7.0720E-06,3.10812E+00
-7.0680E-06,3.10000E+00
-7.0640E-06,3.09687E+00
-7.0600E-06,3.09187E+00
-7.0560E-06,3.09187E+00
-7.0520E-06,3.10125E+00
-7.0480E-06,3.10125E+00
-7.0440E-06,3.09812E+00
-7.0400E-06,3.10000E+00
-7.0360E-06,3.09687E+00
-7.0320E-06,3.09687E+00
-7.0280E-06,3.09625E+00
-7.0240E-06,3.08375E+00
-7.0200E-06,3.07687E+00
-7.0160E-06,3.07562E+00
-7.0120E-06,3.07375E+00
-7.0080E-06,3.07750E+00
-7.0040E-06,3.07312E+00
-7.0000E-06,3.07187E+00
-6.9960E-06,3.07062E+00
-6.9920E-06,3.06500E+00
-6.9880E-06,3.06187E+00
-6.9840E-06,3.06625E+00
-6.9800E-06,3.07250E+00
-6.9760E-06,3.07375E+00
-6.9720E-06,3.07250E+00
-6.9680E-06,3.06687E+00
-6.9640E-06,3.06312E+00
-6.9600E-06,3.06250E+00
-6.9560E-06,3.05687E+00
-6.9520E-06,3.05187E+00
-6.9480E-06,3.05187E+00
-6.9440E-06,3.05187E+00
-6.9400E-06,3.05437E+00
-6.9360E-06,3.06437E+00
-6.9320E-06,3.07125E+00
-6.9280E-06,3.07000E+00
-6.9240E-06,3.06687E+00
-6.9200E-06,3.06062E+00
-6.9160E-06,3.05062E+00
-6.9120E-06,3.04312E+00
-6.9080E-06,3.03875E+00
-6.9040E-06,3.03687E+00
-6.9000E-06,3.04312E+00
-6.8960E-06,3.04125E+00
-6.8920E-06,3.03687E+00
-6.8880E-06,3.03750E+00
-6.8840E-06,3.03375E+00
-6.8800E-06,3.03437E+00
-6.8760E-06,3.03312E+00
-6.8720E-06,3.02937E+00
-6.8680E-06,3.03312E+00
-6.8640E-06,3.03437E+00
-6.8600E-06,3.03000E+00
-6.8560E-06,3.02187E+00
-6.8520E-06,3.01875E+00
-6.8480E-06,3.01875E+00
-6.8440E-06,3.00812E+00
-6.8400E-06,2.99875E+00
-6.8360E-06,2.99187E+00
-6.8320E-06,2.98875E+00
-6.8280E-06,2.99250E+00
-6.8240E-06,2.99625E+00
-6.8200E-06,2.98937E+00
-6.8160E-06,2.98812E+00
-6.8120E-06,2.99437E+00
-6.8080E-06,2.99312E+00
-6.8040E-06,2.98937E+00
-6.8000E-06,2.98625E+00
-6.7960E-06,2.98000E+00
-6.7920E-06,2.97750E+00
-6.7880E-06,2.97437E+00
-6.7840E-06,2.97437E+00
-6.7800E-06,2.97875E+00
-6.7760E-06,2.98312E+00
-6.7720E-06,2.98750E+00
-6.7680E-06,2.98625E+00
-6.7640E-06,2.98312E+00
-6.7600E-06,2.98000E+00
-6.7560E-06,2.97687E+00
-6.7520E-06,2.97625E+00
-6.7480E-06,2.98125E+00
-6.7440E-06,2.98312E+00
-6.7400E-06,2.98437E+00
-6.7360E-06,2.98625E+00
-6.7320E-06,2.97562E+00
-6.7280E-06,2.96562E+00
-6.7240E-06,2.96562E+00
-6.7200E-06,2.96375E+00
-6.7160E-06,2.96375E+00
-6.7120E-06,2.97187E+00
-6.7080E-06,2.97187E+00
-6.7040E-06,2.96687E+00
-6.7000E-06,2.96750E+00
-6.6960E-06,2.96250E+00
-6.6920E-06,2.95562E+00
-6.6880E-06,2.95437E+00
-6.6840E-06,2.95062E+00
-6.6800E-06,2.94687E+00
-6.6760E-06,2.94312E+00
-6.6720E-06,2.93750E+00
-6.6680E-06,2.93687E+00
-6.6640E-06,2.94187E+00
-6.6600E-06,2.94375E+00
-6.6560E-06,2.94500E+00
-6.6520E-06,2.94437E+00
-6.6480E-06,2.94625E+00
-6.6440E-06,2.94500E+00
-6.6400E-06,2.93250E+00
-6.6360E-06,2.92500E+00
-6.6320E-06,2.92062E+00
-6.6280E-06,2.91187E+00
-6.6240E-06,2.91312E+00
-6.6200E-06,2.91937E+00
-6.6160E-06,2.91250E+00
-6.6120E-06,2.91125E+00
-6.6080E-06,2.91687E+00
-6.6040E-06,2.91562E+00
-6.6000E-06,2.91437E+00
-6.5960E-06,2.91312E+00
-6.5920E-06,2.90687E+00
-6.5880E-06,2.90562E+00
-6.5840E-06,2.90750E+00
-6.5800E-06,2.91125E+00
-6.5760E-06,2.91500E+00
-6.5720E-06,2.91375E+00
-6.5680E-06,2.91437E+00
-6.5640E-06,2.91562E+00
-6.5600E-06,2.91625E+00
-6.5560E-06,2.92000E+00
-6.5520E-06,2.92312E+00
-6.5480E-06,2.92375E+00
-6.5440E-06,2.92125E+00
-6.5400E-06,2.92187E+00
-6.5360E-06,2.92750E+00
-6.5320E-06,2.92750E+00
-6.5280E-06,2.93312E+00
-6.5240E-06,2.93562E+00
-6.5200E-06,2.92750E+00
-6.5160E-06,2.93312E+00
-6.5120E-06,2.93562E+00
-6.5080E-06,2.93062E+00
-6.5040E-06,2.93062E+00
-6.5000E-06,2.92812E+00
-6.4960E-06,2.92125E+00
-6.4920E-06,2.91687E+00
-6.4880E-06,2.91500E+00
-6.4840E-06,2.91375E+00
-6.4800E-06,2.91750E+00
-6.4760E-06,2.91562E+00
-6.4720E-06,2.91187E+00
-6.4680E-06,2.91250E+00
-6.4640E-06,2.91625E+00
-6.4600E-06,2.92000E+00
-6.4560E-06,2.91812E+00
-6.4520E-06,2.91187E+00
-6.4480E-06,2.90312E+00
-6.4440E-06,2.90250E+00
-6.4400E-06,2.90625E+00
-6.4360E-06,2.90812E+00
-6.4320E-06,2.90437E+00
-6.4280E-06,2.90125E+00
-6.4240E-06,2.90062E+00
-6.4200E-06,2.89062E+00
-6.4160E-06,2.87812E+00
-6.4120E-06,2.87437E+00
-6.4080E-06,2.87562E+00
-6.4040E-06,2.87625E+00
-6.4000E-06,2.87250E+00
-6.3960E-06,2.86875E+00
-6.3920E-06,2.86812E+00
-6.3880E-06,2.86687E+00
-6.3840E-06,2.86812E+00
-6.3800E-06,2.87437E+00
-6.3760E-06,2.88062E+00
-6.3720E-06,2.88375E+00
-6.3680E-06,2.88625E+00
-6.3640E-06,2.88625E+00
-6.3600E-06,2.88437E+00
-6.3560E-06,2.88000E+00
-6.3520E-06,2.87312E+00
-6.3480E-06,2.87187E+00
-6.3440E-06,2.87562E+00
-6.3400E-06,2.88187E+00
-6.3360E-06,2.88937E+00
-6.3320E-06,2.89437E+00
-6.3280E-06,2.89687E+00
-6.3240E-06,2.89375E+00
-6.3200E-06,2.89125E+00
-6.3160E-06,2.89625E+00
-6.3120E-06,2.89875E+00
-6.3080E-06,2.89562E+00
-6.3040E-06,2.89312E+00
-6.3000E-06,2.89062E+00
-6.2960E-06,2.88812E+00
-6.2920E-06,2.88812E+00
-6.2880E-06,2.88812E+00
-6.2840E-06,2.87875E+00
-6.2800E-06,2.87187E+00
-6.2760E-06,2.87062E+00
-6.2720E-06,2.86687E+00
-6.2680E-06,2.86625E+00
-6.2640E-06,2.86750E+00
-6.2600E-06,2.86187E+00
-6.2560E-06,2.85625E+00
-6.2520E-06,2.86125E+00
-6.2480E-06,2.86250E+00
-6.2440E-06,2.86437E+00
-6.2400E-06,2.85875E+00
-6.2360E-06,2.85562E+00
-6.2320E-06,2.85562E+00
-6.2280E-06,2.84750E+00
-6.2240E-06,2.84312E+00
-6.2200E-06,2.84375E+00
-6.2160E-06,2.84437E+00
-6.2120E-06,2.84000E+00
-6.2080E-06,2.83812E+00
-6.2040E-06,2.83437E+00
-6.2000E-06,2.82812E+00
-6.1960E-06,2.82187E+00
-6.1920E-06,2.81875E+00
-6.1880E-06,2.81875E+00
-6.1840E-06,2.81812E+00
-6.1800E-06,2.82000E+00
-6.1760E-06,2.81500E+00
-6.1720E-06,2.80687E+00
-6.1680E-06,2.80250E+00
-6.1640E-06,2.80062E+00
-6.1600E-06,2.80375E+00
-6.1560E-06,2.80375E+00
-6.1520E-06,2.79937E+00
-6.1480E-06,2.79562E+00
-6.1440E-06,2.79375E+00
-6.1400E-06,2.79750E+00
-6.1360E-06,2.80062E+00
-6.1320E-06,2.79625E+00
-6.1280E-06,2.79187E+00
-6.1240E-06,2.79062E+00
-6.1200E-06,2.78937E+00
-6.1160E-06,2.78812E+00
-6.1120E-06,2.79187E+00
-6.1080E-06,2.79562E+00
-6.1040E-06,2.79687E+00
-6.1000E-06,2.79250E+00
-6.0960E-06,2.78437E+00
-6.0920E-06,2.78125E+00
-6.0880E-06,2.77312E+00
-6.0840E-06,2.75875E+00
-6.0800E-06,2.73500E+00
-6.0760E-06,2.70000E+00
-6.0720E-06,2.67500E+00
-6.0680E-06,2.65375E+00
-6.0640E-06,2.61875E+00
-6.0600E-06,2.58375E+00
-6.0560E-06,2.54625E+00
-6.0520E-06,2.49625E+00
-6.0480E-06,2.44937E+00
-6.0440E-06,2.40062E+00
-6.0400E-06,2.34750E+00
-6.0360E-06,2.29750E+00
-6.0320E-06,2.25062E+00
-6.0280E-06,2.20625E+00
-6.0240E-06,2.15750E+00
-6.0200E-06,2.10687E+00
-6.0160E-06,2.05187E+00
-6.0120E-06,1.99500E+00
-6.0080E-06,1.93687E+00
-6.0040E-06,1.87250E+00
-6.0000E-06,1.80750E+00
-5.9960E-06,1.74625E+00
-5.9920E-06,1.67937E+00
-5.9880E-06,1.60375E+00
-5.9840E-06,1.52812E+00
-5.9800E-06,1.45000E+00
-5.9760E-06,1.37625E+00
-5.9720E-06,1.29937E+00
-5.9680E-06,1.21812E+00
-5.9640E-06,1.13875E+00
-5.9600E-06,1.06000E+00
-5.9560E-06,9.90624E-01
-5.9520E-06,9.20624E-01
-5.9480E-06,8.37499E-01
-5.9440E-06,7.59374E-01
-5.9400E-06,6.83749E-01
-5.9360E-06,6.03124E-01
-5.9320E-06,5.22499E-01
-5.9280E-06,4.39374E-01
-5.9240E-06,3.61249E-01
-5.9200E-06,2.82499E-01
-5.9160E-06,2.01874E-01
-5.9120E-06,1.25624E-01
-5.9080E-06,5.18741E-02
-5.9040E-06,-2.43759E-02
-5.9000E-06,-9.87509E-02
-5.8960E-06,-1.63751E-01
-5.8920E-06,-2.30001E-01
-5.8880E-06,-3.01876E-01
-5.8840E-06,-3.73751E-01
-5.8800E-06,-4.44376E-01
-5.8760E-06,-5.15001E-01
-5.8720E-06,-5.83751E-01
-5.8680E-06,-6.53126E-01
-5.8640E-06,-7.18126E-01
-5.8600E-06,-7.77501E-01
-5.8560E-06,-8.32501E-01
-5.8520E-06,-8.81876E-01
-5.8480E-06,-9.33751E-01
-5.8440E-06,-9.76876E-01
-5.8400E-06,-1.01063E+00
-5.8360E-06,-1.04688E+00
-5.8320E-06,-1.08125E+00
-5.8280E-06,-1.10813E+00
-5.8240E-06,-1.12875E+00
-5.8200E-06,-1.14313E+00
-5.8160E-06,-1.15188E+00
-5.8120E-06,-1.16000E+00
-5.8080E-06,-1.16750E+00
-5.8040E-06,-1.16500E+00
-5.8000E-06,-1.16000E+00
-5.7960E-06,-1.15813E+00
-5.7920E-06,-1.14875E+00
-5.7880E-06,-1.13500E+00
-5.7840E-06,-1.12188E+00
-5.7800E-06,-1.11250E+00
-5.7760E-06,-1.09563E+00
-5.7720E-06,-1.06813E+00
-5.7680E-06,-1.04000E+00
-5.7640E-06,-1.01063E+00
-5.7600E-06,-9.83126E-01
-5.7560E-06,-9.53126E-01
-5.7520E-06,-9.14376E-01
-5.7480E-06,-8.78126E-01
-5.7440E-06,-8.39376E-01
-5.7400E-06,-8.00626E-01
-5.7360E-06,-7.63751E-01
-5.7320E-06,-7.20001E-01
-5.7280E-06,-6.75626E-01
-5.7240E-06,-6.32501E-01
-5.7200E-06,-5.83751E-01
-5.7160E-06,-5.36251E-01
-5.7120E-06,-4.81876E-01
-5.7080E-06,-4.25626E-01
-5.7040E-06,-3.80001E-01
-5.7000E-06,-3.37501E-01
-5.6960E-06,-2.90001E-01
-5.6920E-06,-2.45001E-01
-5.6880E-06,-2.03126E-01
-5.6840E-06,-1.63751E-01
-5.6800E-06,-1.31876E-01
-5.6760E-06,-1.04376E-01
-5.6720E-06,-7.56259E-02
-5.6680E-06,-4.87509E-02
-5.6640E-06,-2.37509E-02
-5.6600E-06,-6.25916E-04
-5.6560E-06,1.93741E-02
-5.6520E-06,4.24991E-02
-5.6480E-06,6.18741E-02
-5.6440E-06,7.49991E-02
-5.6400E-06,8.74991E-02
-5.6360E-06,9.93741E-02
-5.6320E-06,1.03124E-01
-5.6280E-06,1.06874E-01
-5.6240E-06,1.14999E-01
-5.6200E-06,1.17499E-01
-5.6160E-06,1.19999E-01
-5.6120E-06,1.18124E-01
-5.6080E-06,1.13124E-01
-5.6040E-06,1.06249E-01
-5.6000E-06,9.99991E-02
-5.5960E-06,9.62491E-02
-5.5920E-06,8.56241E-02
-5.5880E-06,6.56241E-02
-5.5840E-06,4.68741E-02
-5.5800E-06,3.18741E-02
-5.5760E-06,1.06241E-02
-5.5720E-06,-9.37592E-03
-5.5680E-06,-2.87509E-02
-5.5640E-06,-5.12509E-02
-5.5600E-06,-8.25009E-02
-5.5560E-06,-1.19376E-01
-5.5520E-06,-1.51251E-01
-5.5480E-06,-1.83126E-01
-5.5440E-06,-2.11251E-01
-5.5400E-06,-2.32501E-01
-5.5360E-06,-2.55001E-01
-5.5320E-06,-2.78751E-01
-5.5280E-06,-3.05626E-01
-5.5240E-06,-3.38751E-01
-5.5200E-06,-3.66876E-01
-5.5160E-06,-3.88751E-01
-5.5120E-06,-4.08751E-01
-5.5080E-06,-4.28126E-01
-5.5040E-06,-4.51251E-01
-5.5000E-06,-4.77501E-01
-5.4960E-06,-4.99376E-01
-5.4920E-06,-5.13126E-01
-5.4880E-06,-5.23126E-01
-5.4840E-06,-5.37501E-01
-5.4800E-06,-5.51251E-01
-5.4760E-06,-5.59376E-01
-5.4720E-06,-5.74376E-01
-5.4680E-06,-5.93126E-01
-5.4640E-06,-6.05626E-01
-5.4600E-06,-6.13126E-01
-5.4560E-06,-6.17501E-01
-5.4520E-06,-6.21251E-01
-5.4480E-06,-6.22501E-01
-5.4440E-06,-6.26251E-01
-5.4400E-06,-6.32501E-01
-5.4360E-06,-6.35001E-01
-5.4320E-06,-6.38126E-01
-5.4280E-06,-6.33751E-01
-5.4240E-06,-6.21876E-01
-5.4200E-06,-6.13751E-01
-5.4160E-06,-6.10626E-01
-5.4120E-06,-6.00001E-01
-5.4080E-06,-5.85626E-01
-5.4040E-06,-5.71876E-01
-5.4000E-06,-5.56251E-01
-5.3960E-06,-5.46876E-01
-5.3920E-06,-5.43126E-01
-5.3880E-06,-5.35001E-01
-5.3840E-06,-5.11876E-01
-5.3800E-06,-4.90626E-01
-5.3760E-06,-4.70626E-01
-5.3720E-06,-4.49376E-01
-5.3680E-06,-4.26876E-01
-5.3640E-06,-4.00626E-01
-5.3600E-06,-3.71251E-01
-5.3560E-06,-3.43751E-01
-5.3520E-06,-3.23126E-01
-5.3480E-06,-3.10626E-01
-5.3440E-06,-2.96876E-01
-5.3400E-06,-2.71251E-01
-5.3360E-06,-2.50001E-01
-5.3320E-06,-2.32501E-01
-5.3280E-06,-2.13126E-01
-5.3240E-06,-1.95626E-01
-5.3200E-06,-1.86251E-01
-5.3160E-06,-1.82501E-01
-5.3120E-06,-1.71251E-01
-5.3080E-06,-1.51251E-01
-5.3040E-06,-1.34376E-01
-5.3000E-06,-1.21251E-01
-5.2960E-06,-1.06876E-01
-5.2920E-06,-9.31259E-02
-5.2880E-06,-8.50009E-02
-5.2840E-06,-7.25009E-02
-5.2800E-06,-5.81259E-02
-5.2760E-06,-5.18759E-02
-5.2720E-06,-5.12509E-02
-5.2680E-06,-5.50009E-02
-5.2640E-06,-6.18759E-02
-5.2600E-06,-6.50009E-02
-5.2560E-06,-6.62509E-02
-5.2520E-06,-6.93759E-02
-5.2480E-06,-6.50009E-02
-5.2440E-06,-6.56259E-02
-5.2400E-06,-7.37509E-02
-5.2360E-06,-6.93759E-02
-5.2320E-06,-6.50009E-02
-5.2280E-06,-6.37509E-02
-5.2240E-06,-5.50009E-02
-5.2200E-06,-5.37509E-02
-5.2160E-06,-6.06259E-02
-5.2120E-06,-6.37509E-02
-5.2080E-06,-7.00009E-02
-5.2040E-06,-7.56259E-02
-5.2000E-06,-8.31259E-02
-5.1960E-06,-9.25009E-02
-5.1920E-06,-1.01876E-01
-5.1880E-06,-1.15001E-01
-5.1840E-06,-1.30001E-01
-5.1800E-06,-1.39376E-01
-5.1760E-06,-1.43126E-01
-5.1720E-06,-1.49376E-01
-5.1680E-06,-1.57501E-01
-5.1640E-06,-1.69376E-01
-5.1600E-06,-1.81251E-01
-5.1560E-06,-1.87501E-01
-5.1520E-06,-1.93751E-01
-5.1480E-06,-1.96251E-01
-5.1440E-06,-2.08751E-01
-5.1400E-06,-2.25626E-01
-5.1360E-06,-2.36251E-01
-5.1320E-06,-2.46251E-01
-5.1280E-06,-2.53126E-01
-5.1240E-06,-2.60001E-01
-5.1200E-06,-2.66251E-01
-5.1160E-06,-2.69376E-01
-5.1120E-06,-2.72501E-01
-5.1080E-06,-2.73126E-01
-5.1040E-06,-2.71251E-01
-5.1000E-06,-2.70001E-01
-5.0960E-06,-2.65626E-01
-5.0920E-06,-2.66876E-01
-5.0880E-06,-2.70001E-01
-5.0840E-06,-2.73126E-01
-5.0800E-06,-2.73751E-01
-5.0760E-06,-2.74376E-01
-5.0720E-06,-2.77501E-01
-5.0680E-06,-2.77501E-01
-5.0640E-06,-2.70001E-01
-5.0600E-06,-2.58751E-01
-5.0560E-06,-2.50001E-01
-5.0520E-06,-2.44376E-01
-5.0480E-06,-2.39376E-01
-5.0440E-06,-2.36876E-01
-5.0400E-06,-2.37501E-01
-5.0360E-06,-2.32501E-01
-5.0320E-06,-2.23126E-01
-5.0280E-06,-2.09376E-01
-5.0240E-06,-1.96876E-01
-5.0200E-06,-1.91876E-01
-5.0160E-06,-1.90001E-01
-5.0120E-06,-1.90626E-01
-5.0080E-06,-1.88751E-01
-5.0040E-06,-1.75001E-01
-5.0000E-06,-1.56876E-01
-4.9960E-06,-1.37501E-01
-4.9920E-06,-1.24376E-01
-4.9880E-06,-1.16876E-01
-4.9840E-06,-1.12501E-01
-4.9800E-06,-1.08126E-01
-4.9760E-06,-9.87509E-02
-4.9720E-06,-9.06259E-02
-4.9680E-06,-8.00009E-02
-4.9640E-06,-7.31259E-02
-4.9600E-06,-6.62509E-02
-4.9560E-06,-5.68759E-02
-4.9520E-06,-4.62509E-02
-4.9480E-06,-3.62509E-02
-4.9440E-06,-2.93759E-02
-4.9400E-06,-2.00009E-02
-4.9360E-06,-1.68759E-02
-4.9320E-06,-1.31259E-02
-4.9280E-06,-1.00009E-02
-4.9240E-06,-9.37592E-03
-4.9200E-06,-3.75092E-03
-4.9160E-06,6.24908E-03
-4.9120E-06,1.81241E-02
-4.9080E-06,2.43741E-02
-4.9040E-06,2.49991E-02
-4.9000E-06,2.37491E-02
-4.8960E-06,1.93741E-02
-4.8920E-06,1.56241E-02
-4.8880E-06,9.99908E-03
-4.8840E-06,1.87408E-03
-4.8800E-06,1.87408E-03
-4.8760E-06,3.74908E-03
-4.8720E-06,3.74908E-03
-4.8680E-06,6.24084E-04
-4.8640E-06,-1.87592E-03
-4.8600E-06,-1.87592E-03
-4.8560E-06,-6.87592E-03
-4.8520E-06,-8.75092E-03
-4.8480E-06,-1.12509E-02
-4.8440E-06,-1.50009E-02
-4.8400E-06,-2.18759E-02
-4.8360E-06,-3.50009E-02
-4.8320E-06,-4.75009E-02
-4.8280E-06,-5.68759E-02
-4.8240E-06,-6.31259E-02
-4.8200E-06,-7.18759E-02
-4.8160E-06,-8.18759E-02
-4.8120E-06,-8.68759E-02
-4.8080E-06,-9.37509E-02
-4.8040E-06,-1.02501E-01
-4.8000E-06,-1.16251E-01
-4.7960E-06,-1.28751E-01
-4.7920E-06,-1.33126E-01
-4.7880E-06,-1.41876E-01
-4.7840E-06,-1.53126E-01
-4.7800E-06,-1.56251E-01
-4.7760E-06,-1.56251E-01
-4.7720E-06,-1.61251E-01
-4.7680E-06,-1.66251E-01
-4.7640E-06,-1.63751E-01
-4.7600E-06,-1.61251E-01
-4.7560E-06,-1.66251E-01
-4.7520E-06,-1.68126E-01
-4.7480E-06,-1.70001E-01
-4.7440E-06,-1.76876E-01
-4.7400E-06,-1.78751E-01
-4.7360E-06,-1.77501E-01
-4.7320E-06,-1.76876E-01
-4.7280E-06,-1.75626E-01
-4.7240E-06,-1.77501E-01
-4.7200E-06,-1.76251E-01
-4.7160E-06,-1.75001E-01
-4.7120E-06,-1.69376E-01
-4.7080E-06,-1.56251E-01
-4.7040E-06,-1.46876E-01
-4.7000E-06,-1.47501E-01
-4.6960E-06,-1.50626E-01
-4.6920E-06,-1.43751E-01
-4.6880E-06,-1.40001E-01
-4.6840E-06,-1.41251E-01
-4.6800E-06,-1.37501E-01
-4.6760E-06,-1.36876E-01
-4.6720E-06,-1.40626E-01
-4.6680E-06,-1.39376E-01
-4.6640E-06,-1.31251E-01
-4.6600E-06,-1.25626E-01
-4.6560E-06,-1.25001E-01
-4.6520E-06,-1.20001E-01
-4.6480E-06,-1.12501E-01
-4.6440E-06,-1.10626E-01
-4.6400E-06,-1.06251E-01
-4.6360E-06,-1.00001E-01
-4.6320E-06,-9.62509E-02
-4.6280E-06,-9.81259E-02
-4.6240E-06,-1.01876E-01
-4.6200E-06,-1.00626E-01
-4.6160E-06,-9.93759E-02
-4.6120E-06,-9.81259E-02
-4.6080E-06,-9.50009E-02
-4.6040E-06,-9.12509E-02
-4.6000E-06,-8.62509E-02
-4.5960E-06,-8.31259E-02
-4.5920E-06,-8.81259E-02
-4.5880E-06,-9.50009E-02
-4.5840E-06,-1.01251E-01
-4.5800E-06,-1.10001E-01
-4.5760E-06,-1.10626E-01
-4.5720E-06,-1.06251E-01
-4.5680E-06,-1.01876E-01
-4.5640E-06,-9.37509E-02
-4.5600E-06,-8.81259E-02
-4.5560E-06,-9.00009E-02
-4.5520E-06,-9.43759E-02
-4.5480E-06,-9.37509E-02
-4.5440E-06,-9.00009E-02
-4.5400E-06,-8.93759E-02
-4.5360E-06,-8.43759E-02
-4.5320E-06,-7.62509E-02
-4.5280E-06,-7.18759E-02
-4.5240E-06,-7.00009E-02
-4.5200E-06,-7.31259E-02
-4.5160E-06,-7.62509E-02
-4.5120E-06,-7.62509E-02
-4.5080E-06,-7.62509E-02
-4.5040E-06,-7.68759E-02
-4.5000E-06,-6.93759E-02
-4.4960E-06,-6.25009E-02
-4.4920E-06,-6.12509E-02
-4.4880E-06,-5.75009E-02
-4.4840E-06,-5.43759E-02
-4.4800E-06,-5.31259E-02
-4.4760E-06,-5.50009E-02
-4.4720E-06,-5.93759E-02
-4.4680E-06,-6.25009E-02
-4.4640E-06,-6.62509E-02
-4.4600E-06,-7.18759E-02
-4.4560E-06,-7.75009E-02
-4.4520E-06,-7.75009E-02
-4.4480E-06,-7.81259E-02
-4.4440E-06,-7.81259E-02
-4.4400E-06,-7.81259E-02
-4.4360E-06,-7.31259E-02
-4.4320E-06,-7.06259E-02
-4.4280E-06,-8.12509E-02
-4.4240E-06,-9.06259E-02
-4.4200E-06,-9.25009E-02
-4.4160E-06,-8.93759E-02
-4.4120E-06,-8.93759E-02
-4.4080E-06,-8.62509E-02
-4.4040E-06,-8.56259E-02
-4.4000E-06,-9.31259E-02
-4.3960E-06,-9.93759E-02
-4.3920E-06,-1.05626E-01
-4.3880E-06,-1.11876E-01
-4.3840E-06,-1.12501E-01
-4.3800E-06,-1.15001E-01
-4.3760E-06,-1.27501E-01
-4.3720E-06,-1.36876E-01
-4.3680E-06,-1.33751E-01
-4.3640E-06,-1.33126E-01
-4.3600E-06,-1.36876E-01
-4.3560E-06,-1.33751E-01
-4.3520E-06,-1.35626E-01
-4.3480E-06,-1.41876E-01
-4.3440E-06,-1.48126E-01
-4.3400E-06,-1.53751E-01
-4.3360E-06,-1.54376E-01
-4.3320E-06,-1.47501E-01
-4.3280E-06,-1.38126E-01
-4.3240E-06,-1.35001E-01
-4.3200E-06,-1.26876E-01
-4.3160E-06,-1.21251E-01
-4.3120E-06,-1.23751E-01
-4.3080E-06,-1.18751E-01
-4.3040E-06,-1.11251E-01
-4.3000E-06,-1.04376E-01
-4.2960E-06,-9.81259E-02
-4.2920E-06,-9.75009E-02
-4.2880E-06,-9.87509E-02
-4.2840E-06,-9.75009E-02
-4.2800E-06,-9.37509E-02
-4.2760E-06,-9.56259E-02
-4.2720E-06,-9.68759E-02
-4.2680E-06,-9.37509E-02
-4.2640E-06,-8.56259E-02
-4.2600E-06,-7.56259E-02
-4.2560E-06,-7.06259E-02
-4.2520E-06,-6.62509E-02
-4.2480E-06,-6.25009E-02
-4.2440E-06,-5.87509E-02
-4.2400E-06,-6.00009E-02
-4.2360E-06,-6.62509E-02
-4.2320E-06,-6.75009E-02
-4.2280E-06,-6.31259E-02
-4.2240E-06,-5.68759E-02
-4.2200E-06,-5.37509E-02
-4.2160E-06,-4.81259E-02
-4.2120E-06,-4.50009E-02
-4.2080E-06,-4.50009E-02
-4.2040E-06,-4.18759E-02
-4.2000E-06,-3.68759E-02
-4.1960E-06,-3.25009E-02
-4.1920E-06,-3.06259E-02
-4.1880E-06,-2.37509E-02
-4.1840E-06,-2.50009E-02
-4.1800E-06,-3.31259E-02
-4.1760E-06,-3.12509E-02
-4.1720E-06,-2.43759E-02
-4.1680E-06,-1.75009E-02
-4.1640E-06,-1.68759E-02
-4.1600E-06,-2.56259E-02
-4.1560E-06,-3.37509E-02
-4.1520E-06,-3.68759E-02
-4.1480E-06,-3.93759E-02
-4.1440E-06,-3.43759E-02
-4.1400E-06,-2.75009E-02
-4.1360E-06,-3.06259E-02
-4.1320E-06,-3.62509E-02
-4.1280E-06,-4.12509E-02
-4.1240E-06,-3.87509E-02
-4.1200E-06,-3.37509E-02
-4.1160E-06,-3.68759E-02
-4.1120E-06,-3.93759E-02
-4.1080E-06,-4.37509E-02
-4.1040E-06,-5.06259E-02
-4.1000E-06,-5.50009E-02
-4.0960E-06,-5.62509E-02
-4.0920E-06,-6.06259E-02
-4.0880E-06,-6.68759E-02
-4.0840E-06,-6.25009E-02
-4.0800E-06,-5.87509E-02
-4.0760E-06,-5.75009E-02
-4.0720E-06,-6.12509E-02
-4.0680E-06,-7.75009E-02
-4.0640E-06,-8.75009E-02
-4.0600E-06,-1.01876E-01
-4.0560E-06,-1.30001E-01
-4.0520E-06,-1.66251E-01
-4.0480E-06,-2.05001E-01
-4.0440E-06,-2.51251E-01
-4.0400E-06,-3.01876E-01
-4.0360E-06,-3.44376E-01
-4.0320E-06,-3.90001E-01
-4.0280E-06,-4.39376E-01
-4.0240E-06,-4.91251E-01
-4.0200E-06,-5.36876E-01
-4.0160E-06,-5.80001E-01
-4.0120E-06,-6.28126E-01
-4.0080E-06,-6.73126E-01
-4.0040E-06,-7.17501E-01
-4.0000E-06,-7.61251E-01
-3.9960E-06,-8.08126E-01
-3.9920E-06,-8.59376E-01
-3.9880E-06,-9.09376E-01
-3.9840E-06,-9.61876E-01
-3.9800E-06,-1.01375E+00
-3.9760E-06,-1.06438E+00
-3.9720E-06,-1.12438E+00
-3.9680E-06,-1.18813E+00
-3.9640E-06,-1.24813E+00
-3.9600E-06,-1.31625E+00
-3.9560E-06,-1.39063E+00
-3.9520E-06,-1.46438E+00
-3.9480E-06,-1.54375E+00
-3.9440E-06,-1.61875E+00
-3.9400E-06,-1.68875E+00
-3.9360E-06,-1.76188E+00
-3.9320E-06,-1.83063E+00
-3.9280E-06,-1.89813E+00
-3.9240E-06,-1.96813E+00
-3.9200E-06,-2.03688E+00
-3.9160E-06,-2.10813E+00
-3.9120E-06,-2.17063E+00
-3.9080E-06,-2.22938E+00
-3.9040E-06,-2.29438E+00
-3.9000E-06,-2.35500E+00
-3.8960E-06,-2.40500E+00
-3.8920E-06,-2.45188E+00
-3.8880E-06,-2.51063E+00
-3.8840E-06,-2.57313E+00
-3.8800E-06,-2.63125E+00
-3.8760E-06,-2.69375E+00
-3.8720E-06,-2.76250E+00
-3.8680E-06,-2.82188E+00
-3.8640E-06,-2.87750E+00
-3.8600E-06,-2.93938E+00
-3.8560E-06,-2.99750E+00
-3.8520E-06,-3.05000E+00
-3.8480E-06,-3.10875E+00
-3.8440E-06,-3.16875E+00
-3.8400E-06,-3.22250E+00
-3.8360E-06,-3.27563E+00
-3.8320E-06,-3.32813E+00
-3.8280E-06,-3.38250E+00
-3.8240E-06,-3.43813E+00
-3.8200E-06,-3.49063E+00
-3.8160E-06,-3.53438E+00
-3.8120E-06,-3.58125E+00
-3.8080E-06,-3.62688E+00
-3.8040E-06,-3.67000E+00
-3.8000E-06,-3.71813E+00
-3.7960E-06,-3.75813E+00
-3.7920E-06,-3.78875E+00
-3.7880E-06,-3.81688E+00
-3.7840E-06,-3.84875E+00
-3.7800E-06,-3.87563E+00
-3.7760E-06,-3.89375E+00
-3.7720E-06,-3.90375E+00
-3.7680E-06,-3.91313E+00
-3.7640E-06,-3.93125E+00
-3.7600E-06,-3.94625E+00
-3.7560E-06,-3.95063E+00
-3.7520E-06,-3.95500E+00
-3.7480E-06,-3.96125E+00
-3.7440E-06,-3.96188E+00
-3.7400E-06,-3.96500E+00
-3.7360E-06,-3.96813E+00
-3.7320E-06,-3.95688E+00
-3.7280E-06,-3.94313E+00
-3.7240E-06,-3.93313E+00
-3.7200E-06,-3.92313E+00
-3.7160E-06,-3.91688E+00
-3.7120E-06,-3.90563E+00
-3.7080E-06,-3.88313E+00
-3.7040E-06,-3.86438E+00
-3.7000E-06,-3.85188E+00
-3.6960E-06,-3.83250E+00
-3.6920E-06,-3.81188E+00
-3.6880E-06,-3.78750E+00
-3.6840E-06,-3.76188E+00
-3.6800E-06,-3.73813E+00
-3.6760E-06,-3.71375E+00
-3.6720E-06,-3.69313E+00
-3.6680E-06,-3.67063E+00
-3.6640E-06,-3.65000E+00
-3.6600E-06,-3.63313E+00
-3.6560E-06,-3.61250E+00
-3.6520E-06,-3.58813E+00
-3.6480E-06,-3.56063E+00
-3.6440E-06,-3.53188E+00
-3.6400E-06,-3.50500E+00
-3.6360E-06,-3.48250E+00
-3.6320E-06,-3.45875E+00
-3.6280E-06,-3.43625E+00
-3.6240E-06,-3.42000E+00
-3.6200E-06,-3.39750E+00
-3.6160E-06,-3.36938E+00
-3.6120E-06,-3.34750E+00
-3.6080E-06,-3.32500E+00
-3.6040E-06,-3.30063E+00
-3.6000E-06,-3.28063E+00
-3.5960E-06,-3.26438E+00
-3.5920E-06,-3.24875E+00
-3.5880E-06,-3.22938E+00
-3.5840E-06,-3.21875E+00
-3.5800E-06,-3.20813E+00
-3.5760E-06,-3.19625E+00
-3.5720E-06,-3.19000E+00
-3.5680E-06,-3.18375E+00
-3.5640E-06,-3.17813E+00
-3.5600E-06,-3.17563E+00
-3.5560E-06,-3.17563E+00
-3.5520E-06,-3.17563E+00
-3.5480E-06,-3.17563E+00
-3.5440E-06,-3.18000E+00
-3.5400E-06,-3.18938E+00
-3.5360E-06,-3.19313E+00
-3.5320E-06,-3.19938E+00
-3.5280E-06,-3.20750E+00
-3.5240E-06,-3.21750E+00
-3.5200E-06,-3.22688E+00
-3.5160E-06,-3.22375E+00
-3.5120E-06,-3.22813E+00
-3.5080E-06,-3.23938E+00
-3.5040E-06,-3.24250E+00
-3.5000E-06,-3.25000E+00
-3.4960E-06,-3.25500E+00
-3.4920E-06,-3.26000E+00
-3.4880E-06,-3.26688E+00
-3.4840E-06,-3.27625E+00
-3.4800E-06,-3.29188E+00
-3.4760E-06,-3.30188E+00
-3.4720E-06,-3.30125E+00
-3.4680E-06,-3.30813E+00
-3.4640E-06,-3.33188E+00
-3.4600E-06,-3.35375E+00
-3.4560E-06,-3.37000E+00
-3.4520E-06,-3.38188E+00
-3.4480E-06,-3.40125E+00
-3.4440E-06,-3.41375E+00
-3.4400E-06,-3.41875E+00
-3.4360E-06,-3.43063E+00
-3.4320E-06,-3.44188E+00
-3.4280E-06,-3.45250E+00
-3.4240E-06,-3.46438E+00
-3.4200E-06,-3.48563E+00
-3.4160E-06,-3.50063E+00
-3.4120E-06,-3.51250E+00
-3.4080E-06,-3.53125E+00
-3.4040E-06,-3.54625E+00
-3.4000E-06,-3.55500E+00
-3.3960E-06,-3.55625E+00
-3.3920E-06,-3.56188E+00
-3.3880E-06,-3.57000E+00
-3.3840E-06,-3.57500E+00
-3.3800E-06,-3.58250E+00
-3.3760E-06,-3.59438E+00
-3.3720E-06,-3.60750E+00
-3.3680E-06,-3.61563E+00
-3.3640E-06,-3.62250E+00
-3.3600E-06,-3.63438E+00
-3.3560E-06,-3.64063E+00
-3.3520E-06,-3.64125E+00
-3.3480E-06,-3.64188E+00
-3.3440E-06,-3.65000E+00
-3.3400E-06,-3.65813E+00
-3.3360E-06,-3.66000E+00
-3.3320E-06,-3.66188E+00
-3.3280E-06,-3.66188E+00
-3.3240E-06,-3.66125E+00
-3.3200E-06,-3.66125E+00
-3.3160E-06,-3.66563E+00
-3.3120E-06,-3.67188E+00
-3.3080E-06,-3.67125E+00
-3.3040E-06,-3.66750E+00
-3.3000E-06,-3.66438E+00
-3.2960E-06,-3.66125E+00
-3.2920E-06,-3.65625E+00
-3.2880E-06,-3.65125E+00
-3.2840E-06,-3.64875E+00
-3.2800E-06,-3.63938E+00
-3.2760E-06,-3.63063E+00
-3.2720E-06,-3.62438E+00
-3.2680E-06,-3.61438E+00
-3.2640E-06,-3.60688E+00
-3.2600E-06,-3.60000E+00
-3.2560E-06,-3.58625E+00
-3.2520E-06,-3.57063E+00
-3.2480E-06,-3.55625E+00
-3.2440E-06,-3.54063E+00
-3.2400E-06,-3.52813E+00
-3.2360E-06,-3.52375E+00
-3.2320E-06,-3.51938E+00
-3.2280E-06,-3.51063E+00
-3.2240E-06,-3.50000E+00
-3.2200E-06,-3.48938E+00
-3.2160E-06,-3.48250E+00
-3.2120E-06,-3.47563E+00
-3.2080E-06,-3.46438E+00
-3.2040E-06,-3.45625E+00
-3.2000E-06,-3.44875E+00
-3.1960E-06,-3.43438E+00
-3.1920E-06,-3.42125E+00
-3.1880E-06,-3.40813E+00
-3.1840E-06,-3.39625E+00
-3.1800E-06,-3.39000E+00
-3.1760E-06,-3.38875E+00
-3.1720E-06,-3.38313E+00
-3.1680E-06,-3.37250E+00
-3.1640E-06,-3.37000E+00
-3.1600E-06,-3.37063E+00
-3.1560E-06,-3.37313E+00
-3.1520E-06,-3.37313E+00
-3.1480E-06,-3.36813E+00
-3.1440E-06,-3.36625E+00
-3.1400E-06,-3.37125E+00
-3.1360E-06,-3.37625E+00
-3.1320E-06,-3.37125E+00
-3.1280E-06,-3.36125E+00
-3.1240E-06,-3.36188E+00
-3.1200E-06,-3.36250E+00
-3.1160E-06,-3.35125E+00
-3.1120E-06,-3.34750E+00
-3.1080E-06,-3.35125E+00
-3.1040E-06,-3.35250E+00
-3.1000E-06,-3.35375E+00
-3.0960E-06,-3.35500E+00
-3.0920E-06,-3.34875E+00
-3.0880E-06,-3.34500E+00
-3.0840E-06,-3.35188E+00
-3.0800E-06,-3.35813E+00
-3.0760E-06,-3.35688E+00
-3.0720E-06,-3.35500E+00
-3.0680E-06,-3.35375E+00
-3.0640E-06,-3.35250E+00
-3.0600E-06,-3.35625E+00
-3.0560E-06,-3.35750E+00
-3.0520E-06,-3.35313E+00
-3.0480E-06,-3.35688E+00
-3.0440E-06,-3.36563E+00
-3.0400E-06,-3.36375E+00
-3.0360E-06,-3.36438E+00
-3.0320E-06,-3.37688E+00
-3.0280E-06,-3.38688E+00
-3.0240E-06,-3.39063E+00
-3.0200E-06,-3.39250E+00
-3.0160E-06,-3.38875E+00
-3.0120E-06,-3.39500E+00
-3.0080E-06,-3.41063E+00
-3.0040E-06,-3.42313E+00
-3.0000E-06,-3.43000E+00
-2.9960E-06,-3.43375E+00
-2.9920E-06,-3.43750E+00
-2.9880E-06,-3.43813E+00
-2.9840E-06,-3.43938E+00
-2.9800E-06,-3.44000E+00
-2.9760E-06,-3.44813E+00
-2.9720E-06,-3.45813E+00
-2.9680E-06,-3.46313E+00
-2.9640E-06,-3.46750E+00
-2.9600E-06,-3.46625E+00
-2.9560E-06,-3.46563E+00
-2.9520E-06,-3.46750E+00
-2.9480E-06,-3.46688E+00
-2.9440E-06,-3.46813E+00
-2.9400E-06,-3.47500E+00
-2.9360E-06,-3.47875E+00
-2.9320E-06,-3.47688E+00
-2.9280E-06,-3.47313E+00
-2.9240E-06,-3.47188E+00
-2.9200E-06,-3.47313E+00
-2.9160E-06,-3.47438E+00
-2.9120E-06,-3.46875E+00
-2.9080E-06,-3.46063E+00
-2.9040E-06,-3.45500E+00
-2.9000E-06,-3.44500E+00
-2.8960E-06,-3.43313E+00
-2.8920E-06,-3.42938E+00
-2.8880E-06,-3.43375E+00
-2.8840E-06,-3.43750E+00
-2.8800E-06,-3.43563E+00
-2.8760E-06,-3.42688E+00
-2.8720E-06,-3.42625E+00
-2.8680E-06,-3.43250E+00
-2.8640E-06,-3.43625E+00
-2.8600E-06,-3.43250E+00
-2.8560E-06,-3.42375E+00
-2.8520E-06,-3.41563E+00
-2.8480E-06,-3.40375E+00
-2.8440E-06,-3.39688E+00
-2.8400E-06,-3.39500E+00
-2.8360E-06,-3.39375E+00
-2.8320E-06,-3.39500E+00
-2.8280E-06,-3.39375E+00
-2.8240E-06,-3.39250E+00
-2.8200E-06,-3.38875E+00
-2.8160E-06,-3.38250E+00
-2.8120E-06,-3.38000E+00
-2.8080E-06,-3.37938E+00
-2.8040E-06,-3.38125E+00
-2.8000E-06,-3.38375E+00
-2.7960E-06,-3.38563E+00
-2.7920E-06,-3.38000E+00
-2.7880E-06,-3.37188E+00
-2.7840E-06,-3.37188E+00
-2.7800E-06,-3.36250E+00
-2.7760E-06,-3.35313E+00
-2.7720E-06,-3.34688E+00
-2.7680E-06,-3.33375E+00
-2.7640E-06,-3.33125E+00
-2.7600E-06,-3.33625E+00
-2.7560E-06,-3.34125E+00
-2.7520E-06,-3.34063E+00
-2.7480E-06,-3.33750E+00
-2.7440E-06,-3.33750E+00
-2.7400E-06,-3.33938E+00
-2.7360E-06,-3.34188E+00
-2.7320E-06,-3.33875E+00
-2.7280E-06,-3.33625E+00
-2.7240E-06,-3.32875E+00
-2.7200E-06,-3.32188E+00
-2.7160E-06,-3.32000E+00
-2.7120E-06,-3.32063E+00
-2.7080E-06,-3.32125E+00
-2.7040E-06,-3.32188E+00
-2.7000E-06,-3.32250E+00
-2.6960E-06,-3.31813E+00
-2.6920E-06,-3.31188E+00
-2.6880E-06,-3.30813E+00
-2.6840E-06,-3.30750E+00
-2.6800E-06,-3.30688E+00
-2.6760E-06,-3.30625E+00
-2.6720E-06,-3.31000E+00
-2.6680E-06,-3.31375E+00
-2.6640E-06,-3.31500E+00
-2.6600E-06,-3.32125E+00
-2.6560E-06,-3.32938E+00
-2.6520E-06,-3.33688E+00
-2.6480E-06,-3.34375E+00
-2.6440E-06,-3.34813E+00
-2.6400E-06,-3.34688E+00
-2.6360E-06,-3.34375E+00
-2.6320E-06,-3.34313E+00
-2.6280E-06,-3.34250E+00
-2.6240E-06,-3.33938E+00
-2.6200E-06,-3.34438E+00
-2.6160E-06,-3.35063E+00
-2.6120E-06,-3.35000E+00
-2.6080E-06,-3.34625E+00
-2.6040E-06,-3.34063E+00
-2.6000E-06,-3.33813E+00
-2.5960E-06,-3.34500E+00
-2.5920E-06,-3.34438E+00
-2.5880E-06,-3.33875E+00
-2.5840E-06,-3.34313E+00
-2.5800E-06,-3.34500E+00
-2.5760E-06,-3.34188E+00
-2.5720E-06,-3.34375E+00
-2.5680E-06,-3.34063E+00
-2.5640E-06,-3.33250E+00
-2.5600E-06,-3.33250E+00
-2.5560E-06,-3.33250E+00
-2.5520E-06,-3.32750E+00
-2.5480E-06,-3.32313E+00
-2.5440E-06,-3.32125E+00
-2.5400E-06,-3.32188E+00
-2.5360E-06,-3.32250E+00
-2.5320E-06,-3.32563E+00
-2.5280E-06,-3.32625E+00
-2.5240E-06,-3.31938E+00
-2.5200E-06,-3.31500E+00
-2.5160E-06,-3.31875E+00
-2.5120E-06,-3.32438E+00
-2.5080E-06,-3.33000E+00
-2.5040E-06,-3.32750E+00
-2.5000E-06,-3.31813E+00
-2.4960E-06,-3.31688E+00
-2.4920E-06,-3.32313E+00
-2.4880E-06,-3.32375E+00
-2.4840E-06,-3.31938E+00
-2.4800E-06,-3.31250E+00
-2.4760E-06,-3.30875E+00
-2.4720E-06,-3.30563E+00
-2.4680E-06,-3.30250E+00
-2.4640E-06,-3.30438E+00
-2.4600E-06,-3.30375E+00
-2.4560E-06,-3.30313E+00
-2.4520E-06,-3.30250E+00
-2.4480E-06,-3.29938E+00
-2.4440E-06,-3.30125E+00
-2.4400E-06,-3.31063E+00
-2.4360E-06,-3.32625E+00
-2.4320E-06,-3.33938E+00
-2.4280E-06,-3.34125E+00
-2.4240E-06,-3.34063E+00
-2.4200E-06,-3.33750E+00
-2.4160E-06,-3.33250E+00
-2.4120E-06,-3.33250E+00
-2.4080E-06,-3.33500E+00
-2.4040E-06,-3.33438E+00
-2.4000E-06,-3.33438E+00
-2.3960E-06,-3.33438E+00
-2.3920E-06,-3.33188E+00
-2.3880E-06,-3.33188E+00
-2.3840E-06,-3.33688E+00
-2.3800E-06,-3.34125E+00
-2.3760E-06,-3.34063E+00
-2.3720E-06,-3.33500E+00
-2.3680E-06,-3.32750E+00
-2.3640E-06,-3.31563E+00
-2.3600E-06,-3.30938E+00
-2.3560E-06,-3.30313E+00
-2.3520E-06,-3.29250E+00
-2.3480E-06,-3.27813E+00
-2.3440E-06,-3.26188E+00
-2.3400E-06,-3.25375E+00
-2.3360E-06,-3.24875E+00
-2.3320E-06,-3.24625E+00
-2.3280E-06,-3.24875E+00
-2.3240E-06,-3.24938E+00
-2.3200E-06,-3.24688E+00
-2.3160E-06,-3.24750E+00
-2.3120E-06,-3.24500E+00
-2.3080E-06,-3.23563E+00
-2.3040E-06,-3.22688E+00
-2.3000E-06,-3.22625E+00
-2.2960E-06,-3.23000E+00
-2.2920E-06,-3.23375E+00
-2.2880E-06,-3.24000E+00
-2.2840E-06,-3.24063E+00
-2.2800E-06,-3.24375E+00
-2.2760E-06,-3.24938E+00
-2.2720E-06,-3.24688E+00
-2.2680E-06,-3.24688E+00
-2.2640E-06,-3.24750E+00
-2.2600E-06,-3.24563E+00
-2.2560E-06,-3.24313E+00
-2.2520E-06,-3.25125E+00
-2.2480E-06,-3.25875E+00
-2.2440E-06,-3.26063E+00
-2.2400E-06,-3.26000E+00
-2.2360E-06,-3.25438E+00
-2.2320E-06,-3.25188E+00
-2.2280E-06,-3.25438E+00
-2.2240E-06,-3.25188E+00
-2.2200E-06,-3.24750E+00
-2.2160E-06,-3.24750E+00
-2.2120E-06,-3.24563E+00
-2.2080E-06,-3.24063E+00
-2.2040E-06,-3.23625E+00
-2.2000E-06,-3.23500E+00
-2.1960E-06,-3.23125E+00
-2.1920E-06,-3.22750E+00
-2.1880E-06,-3.22875E+00
-2.1840E-06,-3.23000E+00
-2.1800E-06,-3.23375E+00
-2.1760E-06,-3.24250E+00
-2.1720E-06,-3.24813E+00
-2.1680E-06,-3.24313E+00
-2.1640E-06,-3.24125E+00
-2.1600E-06,-3.25188E+00
-2.1560E-06,-3.26438E+00
-2.1520E-06,-3.26875E+00
-2.1480E-06,-3.27250E+00
-2.1440E-06,-3.27875E+00
-2.1400E-06,-3.27750E+00
-2.1360E-06,-3.27125E+00
-2.1320E-06,-3.26500E+00
-2.1280E-06,-3.25938E+00
-2.1240E-06,-3.25438E+00
-2.1200E-06,-3.24938E+00
-2.1160E-06,-3.24438E+00
-2.1120E-06,-3.24250E+00
-2.1080E-06,-3.25063E+00
-2.1040E-06,-3.25813E+00
-2.1000E-06,-3.26063E+00
-2.0960E-06,-3.26000E+00
-2.0920E-06,-3.25438E+00
-2.0880E-06,-3.24438E+00
-2.0840E-06,-3.23750E+00
-2.0800E-06,-3.23375E+00
-2.0760E-06,-3.23000E+00
-2.0720E-06,-3.22938E+00
-2.0680E-06,-3.22813E+00
-2.0640E-06,-3.23000E+00
-2.0600E-06,-3.22625E+00
-2.0560E-06,-3.22000E+00
-2.0520E-06,-3.21250E+00
-2.0480E-06,-3.20500E+00
-2.0440E-06,-3.20500E+00
-2.0400E-06,-3.20563E+00
-2.0360E-06,-3.20563E+00
-2.0320E-06,-3.20375E+00
-2.0280E-06,-3.20438E+00
-2.0240E-06,-3.20688E+00
-2.0200E-06,-3.20500E+00
-2.0160E-06,-3.20313E+00
-2.0120E-06,-3.20625E+00
-2.0080E-06,-3.20875E+00
-2.0040E-06,-3.21188E+00
-2.0000E-06,-3.21688E+00
-1.9960E-06,-3.21438E+00
-1.9920E-06,-3.20438E+00
-1.9880E-06,-3.19500E+00
-1.9840E-06,-3.19375E+00
-1.9800E-06,-3.19500E+00
-1.9760E-06,-3.18875E+00
-1.9720E-06,-3.17813E+00
-1.9680E-06,-3.17250E+00
-1.9640E-06,-3.17250E+00
-1.9600E-06,-3.17000E+00
-1.9560E-06,-3.17063E+00
-1.9520E-06,-3.17313E+00
-1.9480E-06,-3.17563E+00
-1.9440E-06,-3.17563E+00
-1.9400E-06,-3.17063E+00
-1.9360E-06,-3.17313E+00
-1.9320E-06,-3.18063E+00
-1.9280E-06,-3.18750E+00
-1.9240E-06,-3.19125E+00
-1.9200E-06,-3.19063E+00
-1.9160E-06,-3.18688E+00
-1.9120E-06,-3.17875E+00
-1.9080E-06,-3.17563E+00
-1.9040E-06,-3.17563E+00
-1.9000E-06,-3.16563E+00
-1.8960E-06,-3.15375E+00
-1.8920E-06,-3.15000E+00
-1.8880E-06,-3.14875E+00
-1.8840E-06,-3.14500E+00
-1.8800E-06,-3.14438E+00
-1.8760E-06,-3.14563E+00
-1.8720E-06,-3.14250E+00
-1.8680E-06,-3.13500E+00
-1.8640E-06,-3.12750E+00
-1.8600E-06,-3.11813E+00
-1.8560E-06,-3.11375E+00
-1.8520E-06,-3.11500E+00
-1.8480E-06,-3.11625E+00
-1.8440E-06,-3.11938E+00
-1.8400E-06,-3.11750E+00
-1.8360E-06,-3.11375E+00
-1.8320E-06,-3.10750E+00
-1.8280E-06,-3.10375E+00
-1.8240E-06,-3.10313E+00
-1.8200E-06,-3.09750E+00
-1.8160E-06,-3.09000E+00
-1.8120E-06,-3.08500E+00
-1.8080E-06,-3.08063E+00
-1.8040E-06,-3.07875E+00
-1.8000E-06,-3.07438E+00
-1.7960E-06,-3.07563E+00
-1.7920E-06,-3.08625E+00
-1.7880E-06,-3.08688E+00
-1.7840E-06,-3.08438E+00
-1.7800E-06,-3.08500E+00
-1.7760E-06,-3.08563E+00
-1.7720E-06,-3.08813E+00
-1.7680E-06,-3.08813E+00
-1.7640E-06,-3.08875E+00
-1.7600E-06,-3.09375E+00
-1.7560E-06,-3.09125E+00
-1.7520E-06,-3.08625E+00
-1.7480E-06,-3.08438E+00
-1.7440E-06,-3.07750E+00
-1.7400E-06,-3.07063E+00
-1.7360E-06,-3.06500E+00
-1.7320E-06,-3.05938E+00
-1.7280E-06,-3.05625E+00
-1.7240E-06,-3.05375E+00
-1.7200E-06,-3.04875E+00
-1.7160E-06,-3.04938E+00
-1.7120E-06,-3.04688E+00
-1.7080E-06,-3.03938E+00
-1.7040E-06,-3.03313E+00
-1.7000E-06,-3.02688E+00
-1.6960E-06,-3.02813E+00
-1.6920E-06,-3.02750E+00
-1.6880E-06,-3.02125E+00
-1.6840E-06,-3.01875E+00
-1.6800E-06,-3.02063E+00
-1.6760E-06,-3.02500E+00
-1.6720E-06,-3.02688E+00
-1.6680E-06,-3.02313E+00
-1.6640E-06,-3.01750E+00
-1.6600E-06,-3.01000E+00
-1.6560E-06,-3.00563E+00
-1.6520E-06,-3.01063E+00
-1.6480E-06,-3.01813E+00
-1.6440E-06,-3.01750E+00
-1.6400E-06,-3.01500E+00
-1.6360E-06,-3.01438E+00
-1.6320E-06,-3.00938E+00
-1.6280E-06,-3.00188E+00
-1.6240E-06,-3.00250E+00
-1.6200E-06,-3.00813E+00
-1.6160E-06,-3.01063E+00
-1.6120E-06,-3.01125E+00
-1.6080E-06,-3.01625E+00
-1.6040E-06,-3.02563E+00
-1.6000E-06,-3.03188E+00
-1.5960E-06,-3.03313E+00
-1.5920E-06,-3.03188E+00
-1.5880E-06,-3.02813E+00
-1.5840E-06,-3.02438E+00
-1.5800E-06,-3.01875E+00
-1.5760E-06,-3.01125E+00
-1.5720E-06,-3.00625E+00
-1.5680E-06,-2.99688E+00
-1.5640E-06,-2.98813E+00
-1.5600E-06,-2.98438E+00
-1.5560E-06,-2.98375E+00
-1.5520E-06,-2.97813E+00
-1.5480E-06,-2.97750E+00
-1.5440E-06,-2.98438E+00
-1.5400E-06,-2.98875E+00
-1.5360E-06,-2.99250E+00
-1.5320E-06,-2.98875E+00
-1.5280E-06,-2.98250E+00
-1.5240E-06,-2.98188E+00
-1.5200E-06,-2.98125E+00
-1.5160E-06,-2.97813E+00
-1.5120E-06,-2.97750E+00
-1.5080E-06,-2.97938E+00
-1.5040E-06,-2.97875E+00
-1.5000E-06,-2.97813E+00
-1.4960E-06,-2.98063E+00
-1.4920E-06,-2.97500E+00
-1.4880E-06,-2.97000E+00
-1.4840E-06,-2.97000E+00
-1.4800E-06,-2.97000E+00
-1.4760E-06,-2.96563E+00
-1.4720E-06,-2.95813E+00
-1.4680E-06,-2.95438E+00
-1.4640E-06,-2.95063E+00
-1.4600E-06,-2.94438E+00
-1.4560E-06,-2.93875E+00
-1.4520E-06,-2.94063E+00
-1.4480E-06,-2.94000E+00
-1.4440E-06,-2.93500E+00
-1.4400E-06,-2.93438E+00
-1.4360E-06,-2.93938E+00
-1.4320E-06,-2.94625E+00
-1.4280E-06,-2.95750E+00
-1.4240E-06,-2.96563E+00
-1.4200E-06,-2.96375E+00
-1.4160E-06,-2.96188E+00
-1.4120E-06,-2.96250E+00
-1.4080E-06,-2.95563E+00
-1.4040E-06,-2.95188E+00
-1.4000E-06,-2.95563E+00
-1.3960E-06,-2.95625E+00
-1.3920E-06,-2.95500E+00
-1.3880E-06,-2.95125E+00
-1.3840E-06,-2.94500E+00
-1.3800E-06,-2.94188E+00
-1.3760E-06,-2.94125E+00
-1.3720E-06,-2.93563E+00
-1.3680E-06,-2.93500E+00
-1.3640E-06,-2.93750E+00
-1.3600E-06,-2.93438E+00
-1.3560E-06,-2.93688E+00
-1.3520E-06,-2.93375E+00
-1.3480E-06,-2.92188E+00
-1.3440E-06,-2.91000E+00
-1.3400E-06,-2.90625E+00
-1.3360E-06,-2.89813E+00
-1.3320E-06,-2.88813E+00
-1.3280E-06,-2.88313E+00
-1.3240E-06,-2.88375E+00
-1.3200E-06,-2.88688E+00
-1.3160E-06,-2.88438E+00
-1.3120E-06,-2.88250E+00
-1.3080E-06,-2.88063E+00
-1.3040E-06,-2.88625E+00
-1.3000E-06,-2.88688E+00
-1.2960E-06,-2.87938E+00
-1.2920E-06,-2.88250E+00
-1.2880E-06,-2.88313E+00
-1.2840E-06,-2.87875E+00
-1.2800E-06,-2.87688E+00
-1.2760E-06,-2.87750E+00
-1.2720E-06,-2.88063E+00
-1.2680E-06,-2.87875E+00
-1.2640E-06,-2.88000E+00
-1.2600E-06,-2.88313E+00
-1.2560E-06,-2.88375E+00
-1.2520E-06,-2.88125E+00
-1.2480E-06,-2.87688E+00
-1.2440E-06,-2.87563E+00
-1.2400E-06,-2.87875E+00
-1.2360E-06,-2.88438E+00
-1.2320E-06,-2.87750E+00
-1.2280E-06,-2.87125E+00
-1.2240E-06,-2.87500E+00
-1.2200E-06,-2.87813E+00
-1.2160E-06,-2.88375E+00
-1.2120E-06,-2.88688E+00
-1.2080E-06,-2.88938E+00
-1.2040E-06,-2.88750E+00
-1.2000E-06,-2.87750E+00
-1.1960E-06,-2.87375E+00
-1.1920E-06,-2.86750E+00
-1.1880E-06,-2.86188E+00
-1.1840E-06,-2.86625E+00
-1.1800E-06,-2.87000E+00
-1.1760E-06,-2.85938E+00
-1.1720E-06,-2.85625E+00
-1.1680E-06,-2.86563E+00
-1.1640E-06,-2.86188E+00
-1.1600E-06,-2.85625E+00
-1.1560E-06,-2.86125E+00
-1.1520E-06,-2.86313E+00
-1.1480E-06,-2.85250E+00
-1.1440E-06,-2.84750E+00
-1.1400E-06,-2.84750E+00
-1.1360E-06,-2.84750E+00
-1.1320E-06,-2.85313E+00
-1.1280E-06,-2.85563E+00
-1.1240E-06,-2.85750E+00
-1.1200E-06,-2.86000E+00
-1.1160E-06,-2.86188E+00
-1.1120E-06,-2.86625E+00
-1.1080E-06,-2.86750E+00
-1.1040E-06,-2.86875E+00
-1.1000E-06,-2.87500E+00
-1.0960E-06,-2.87375E+00
-1.0920E-06,-2.86938E+00
-1.0880E-06,-2.86813E+00
-1.0840E-06,-2.86500E+00
-1.0800E-06,-2.85938E+00
-1.0760E-06,-2.85625E+00
-1.0720E-06,-2.85375E+00
-1.0680E-06,-2.85125E+00
-1.0640E-06,-2.85375E+00
-1.0600E-06,-2.84875E+00
-1.0560E-06,-2.84125E+00
-1.0520E-06,-2.83688E+00
-1.0480E-06,-2.83063E+00
-1.0440E-06,-2.83188E+00
-1.0400E-06,-2.83313E+00
-1.0360E-06,-2.82438E+00
-1.0320E-06,-2.82125E+00
-1.0280E-06,-2.82063E+00
-1.0240E-06,-2.82250E+00
-1.0200E-06,-2.81938E+00
-1.0160E-06,-2.81875E+00
-1.0120E-06,-2.81813E+00
-1.0080E-06,-2.80813E+00
-1.0040E-06,-2.80563E+00
-1.0000E-06,-2.80875E+00
-9.9600E-07,-2.80875E+00
-9.9200E-07,-2.80125E+00
-9.8800E-07,-2.79938E+00
-9.8400E-07,-2.80250E+00
-9.8000E-07,-2.80063E+00
-9.7600E-07,-2.79875E+00
-9.7200E-07,-2.79250E+00
-9.6800E-07,-2.78625E+00
-9.6400E-07,-2.78250E+00
-9.6000E-07,-2.78438E+00
-9.5600E-07,-2.79125E+00
-9.5200E-07,-2.79500E+00
-9.4800E-07,-2.79313E+00
-9.4400E-07,-2.78438E+00
-9.4000E-07,-2.77375E+00
-9.3600E-07,-2.76875E+00
-9.3200E-07,-2.76875E+00
-9.2800E-07,-2.76438E+00
-9.2400E-07,-2.76250E+00
-9.2000E-07,-2.76063E+00
-9.1600E-07,-2.76375E+00
-9.1200E-07,-2.77125E+00
-9.0800E-07,-2.77125E+00
-9.0400E-07,-2.76875E+00
-9.0000E-07,-2.76188E+00
-8.9600E-07,-2.75500E+00
-8.9200E-07,-2.75125E+00
-8.8800E-07,-2.75000E+00
-8.8400E-07,-2.74375E+00
-8.8000E-07,-2.72813E+00
-8.7600E-07,-2.70375E+00
-8.7200E-07,-2.67625E+00
-8.6800E-07,-2.65250E+00
-8.6400E-07,-2.62313E+00
-8.6000E-07,-2.58313E+00
-8.5600E-07,-2.53813E+00
-8.5200E-07,-2.49563E+00
-8.4800E-07,-2.45625E+00
-8.4400E-07,-2.40688E+00
-8.4000E-07,-2.35313E+00
-8.3600E-07,-2.30250E+00
-8.3200E-07,-2.25000E+00
-8.2800E-07,-2.20625E+00
-8.2400E-07,-2.16000E+00
-8.2000E-07,-2.10688E+00
-8.1600E-07,-2.05938E+00
-8.1200E-07,-2.00688E+00
-8.0800E-07,-1.95063E+00
-8.0400E-07,-1.89563E+00
-8.0000E-07,-1.83375E+00
-7.9600E-07,-1.76625E+00
-7.9200E-07,-1.70250E+00
-7.8800E-07,-1.63813E+00
-7.8400E-07,-1.56250E+00
-7.8000E-07,-1.47500E+00
-7.7600E-07,-1.39000E+00
-7.7200E-07,-1.31250E+00
-7.6800E-07,-1.23000E+00
-7.6400E-07,-1.14313E+00
-7.6000E-07,-1.06375E+00
-7.5600E-07,-9.86876E-01
-7.5200E-07,-9.06876E-01
-7.4800E-07,-8.27501E-01
-7.4400E-07,-7.47501E-01
-7.4000E-07,-6.73126E-01
-7.3600E-07,-5.95001E-01
-7.3200E-07,-5.20001E-01
-7.2800E-07,-4.41251E-01
-7.2400E-07,-3.60626E-01
-7.2000E-07,-2.77501E-01
-7.1600E-07,-1.94376E-01
-7.1200E-07,-1.18751E-01
-7.0800E-07,-3.81259E-02
-7.0400E-07,4.43741E-02
-7.0000E-07,1.19999E-01
-6.9600E-07,1.88749E-01
-6.9200E-07,2.59999E-01
-6.8800E-07,3.29999E-01
-6.8400E-07,3.95624E-01
-6.8000E-07,4.66874E-01
-6.7600E-07,5.43124E-01
-6.7200E-07,6.17499E-01
-6.6800E-07,6.85624E-01
-6.6400E-07,7.41874E-01
-6.6000E-07,7.89374E-01
-6.5600E-07,8.39374E-01
-6.5200E-07,8.90624E-01
-6.4800E-07,9.49374E-01
-6.4400E-07,9.99374E-01
-6.4000E-07,1.03625E+00
-6.3600E-07,1.07062E+00
-6.3200E-07,1.10125E+00
-6.2800E-07,1.13187E+00
-6.2400E-07,1.15812E+00
-6.2000E-07,1.17562E+00
-6.1600E-07,1.18750E+00
-6.1200E-07,1.19562E+00
-6.0800E-07,1.20375E+00
-6.0400E-07,1.20625E+00
-6.0000E-07,1.20625E+00
-5.9600E-07,1.20875E+00
-5.9200E-07,1.20375E+00
-5.8800E-07,1.18687E+00
-5.8400E-07,1.17062E+00
-5.8000E-07,1.15812E+00
-5.7600E-07,1.13875E+00
-5.7200E-07,1.10875E+00
-5.6800E-07,1.08250E+00
-5.6400E-07,1.06312E+00
-5.6000E-07,1.03250E+00
-5.5600E-07,9.94374E-01
-5.5200E-07,9.55624E-01
-5.4800E-07,9.19374E-01
-5.4400E-07,8.80624E-01
-5.4000E-07,8.44374E-01
-5.3600E-07,8.12499E-01
-5.3200E-07,7.72499E-01
-5.2800E-07,7.23124E-01
-5.2400E-07,6.73749E-01
-5.2000E-07,6.28124E-01
-5.1600E-07,5.79999E-01
-5.1200E-07,5.29999E-01
-5.0800E-07,4.85624E-01
-5.0400E-07,4.38749E-01
-5.0000E-07,3.89999E-01
-4.9600E-07,3.46874E-01
-4.9200E-07,3.08124E-01
-4.8800E-07,2.74999E-01
-4.8400E-07,2.41249E-01
-4.8000E-07,2.01874E-01
-4.7600E-07,1.59999E-01
-4.7200E-07,1.23124E-01
-4.6800E-07,9.37491E-02
-4.6400E-07,6.81241E-02
-4.6000E-07,4.18741E-02
-4.5600E-07,1.99991E-02
-4.5200E-07,-1.25092E-03
-4.4800E-07,-2.06259E-02
-4.4400E-07,-3.87509E-02
-4.4000E-07,-6.12509E-02
-4.3600E-07,-7.93759E-02
-4.3200E-07,-9.12509E-02
-4.2800E-07,-1.03126E-01
-4.2400E-07,-1.03751E-01
-4.2000E-07,-1.02501E-01
-4.1600E-07,-1.05626E-01
-4.1200E-07,-1.01876E-01
-4.0800E-07,-9.56259E-02
-4.0400E-07,-9.00009E-02
-4.0000E-07,-8.18759E-02
-3.9600E-07,-6.93759E-02
-3.9200E-07,-5.50009E-02
-3.8800E-07,-4.18759E-02
-3.8400E-07,-2.00009E-02
-3.8000E-07,3.12408E-03
-3.7600E-07,2.49991E-02
-3.7200E-07,4.81241E-02
-3.6800E-07,7.18741E-02
-3.6400E-07,9.43741E-02
-3.6000E-07,1.10624E-01
-3.5600E-07,1.30624E-01
-3.5200E-07,1.56874E-01
-3.4800E-07,1.83749E-01
-3.4400E-07,2.06874E-01
-3.4000E-07,2.28124E-01
-3.3600E-07,2.46249E-01
-3.3200E-07,2.67499E-01
-3.2800E-07,2.94999E-01
-3.2400E-07,3.23749E-01
-3.2000E-07,3.55624E-01
-3.1600E-07,3.82499E-01
-3.1200E-07,4.05624E-01
-3.0800E-07,4.29999E-01
-3.0400E-07,4.54999E-01
-3.0000E-07,4.78749E-01
-2.9600E-07,5.01249E-01
-2.9200E-07,5.21874E-01
-2.8800E-07,5.41249E-01
-2.8400E-07,5.61874E-01
-2.8000E-07,5.79374E-01
-2.7600E-07,5.85624E-01
-2.7200E-07,5.93749E-01
-2.6800E-07,6.06874E-01
-2.6400E-07,6.21249E-01
-2.6000E-07,6.39374E-01
-2.5600E-07,6.46874E-01
-2.5200E-07,6.56249E-01
-2.4800E-07,6.69999E-01
-2.4400E-07,6.73749E-01
-2.4000E-07,6.74374E-01
-2.3600E-07,6.69999E-01
-2.3200E-07,6.65624E-01
-2.2800E-07,6.59374E-01
-2.2400E-07,6.46249E-01
-2.2000E-07,6.28749E-01
-2.1600E-07,6.09999E-01
-2.1200E-07,5.99374E-01
-2.0800E-07,5.92499E-01
-2.0400E-07,5.85624E-01
-2.0000E-07,5.69999E-01
-1.9600E-07,5.47499E-01
-1.9200E-07,5.28749E-01
-1.8800E-07,5.16249E-01
-1.8400E-07,5.06874E-01
-1.8000E-07,4.90624E-01
-1.7600E-07,4.70624E-01
-1.7200E-07,4.46249E-01
-1.6800E-07,4.24374E-01
-1.6400E-07,4.00624E-01
-1.6000E-07,3.76249E-01
-1.5600E-07,3.56249E-01
-1.5200E-07,3.34374E-01
-1.4800E-07,3.16249E-01
-1.4400E-07,2.99374E-01
-1.4000E-07,2.83749E-01
-1.3600E-07,2.68749E-01
-1.3200E-07,2.44999E-01
-1.2800E-07,2.19999E-01
-1.2400E-07,2.01874E-01
-1.2000E-07,1.86874E-01
-1.1600E-07,1.75624E-01
-1.1200E-07,1.64999E-01
-1.0800E-07,1.47499E-01
-1.0400E-07,1.28749E-01
-1.0000E-07,1.18749E-01
-9.6000E-08,1.03749E-01
-9.2000E-08,9.06241E-02
-8.8000E-08,8.74991E-02
-8.4000E-08,7.93741E-02
-8.0000E-08,6.74991E-02
-7.6000E-08,5.87491E-02
-7.2000E-08,5.49991E-02
-6.8000E-08,5.12491E-02
-6.4000E-08,4.81241E-02
-6.0000E-08,4.49991E-02
-5.6000E-08,4.99991E-02
-5.2000E-08,6.12491E-02
-4.8000E-08,5.99991E-02
-4.4000E-08,5.43741E-02
-4.0000E-08,5.06241E-02
-3.6000E-08,5.24991E-02
-3.2000E-08,5.93741E-02
-2.8000E-08,6.56241E-02
-2.4000E-08,7.87491E-02
-2.0000E-08,8.37491E-02
-1.6000E-08,8.12491E-02
-1.2000E-08,8.87491E-02
-8.0000E-09,9.56241E-02
-4.0000E-09,9.68741E-02
6.0000E-22,1.03124E-01
4.0000E-09,1.13749E-01
8.0000E-09,1.21249E-01
1.2000E-08,1.31249E-01
1.6000E-08,1.44999E-01
2.0000E-08,1.53749E-01
2.4000E-08,1.63749E-01
2.8000E-08,1.78749E-01
3.2000E-08,1.89999E-01
3.6000E-08,1.98124E-01
4.0000E-08,2.05624E-01
4.4000E-08,2.14999E-01
4.8000E-08,2.21249E-01
5.2000E-08,2.27499E-01
5.6000E-08,2.33124E-01
6.0000E-08,2.36249E-01
6.4000E-08,2.44374E-01
6.8000E-08,2.58749E-01
7.2000E-08,2.67499E-01
7.6000E-08,2.68124E-01
8.0000E-08,2.66874E-01
8.4000E-08,2.64999E-01
8.8000E-08,2.63749E-01
9.2000E-08,2.59999E-01
9.6000E-08,2.61249E-01
1.0000E-07,2.62499E-01
1.0400E-07,2.56249E-01
1.0800E-07,2.53124E-01
1.1200E-07,2.61874E-01
1.1600E-07,2.68124E-01
1.2000E-07,2.63749E-01
1.2400E-07,2.67499E-01
1.2800E-07,2.70624E-01
1.3200E-07,2.63749E-01
1.3600E-07,2.54999E-01
1.4000E-07,2.51874E-01
1.4400E-07,2.51249E-01
1.4800E-07,2.46249E-01
1.5200E-07,2.41249E-01
1.5600E-07,2.33749E-01
1.6000E-07,2.22499E-01
1.6400E-07,2.13749E-01
1.6800E-07,2.10624E-01
1.7200E-07,2.14999E-01
1.7600E-07,2.13749E-01
1.8000E-07,1.98749E-01
1.8400E-07,1.83749E-01
1.8800E-07,1.77499E-01
1.9200E-07,1.66249E-01
1.9600E-07,1.56249E-01
2.0000E-07,1.51874E-01
2.0400E-07,1.39999E-01
2.0800E-07,1.28749E-01
2.1200E-07,1.28124E-01
2.1600E-07,1.23124E-01
2.2000E-07,1.10624E-01
2.2400E-07,9.93741E-02
2.2800E-07,8.31241E-02
2.3200E-07,7.12491E-02
2.3600E-07,6.43741E-02
2.4000E-07,5.06241E-02
2.4400E-07,3.49991E-02
2.4800E-07,2.56241E-02
2.5200E-07,1.93741E-02
2.5600E-07,1.06241E-02
2.6000E-07,5.62408E-03
2.6400E-07,7.49908E-03
2.6800E-07,4.37408E-03
2.7200E-07,-3.12592E-03
2.7600E-07,-1.31259E-02
2.8000E-07,-2.18759E-02
2.8400E-07,-3.00009E-02
2.8800E-07,-3.56259E-02
2.9200E-07,-3.56259E-02
2.9600E-07,-3.62509E-02
3.0000E-07,-4.12509E-02
3.0400E-07,-4.81259E-02
3.0800E-07,-4.75009E-02
3.1200E-07,-4.75009E-02
3.1600E-07,-4.93759E-02
3.2000E-07,-4.87509E-02
3.2400E-07,-4.56259E-02
3.2800E-07,-3.81259E-02
3.3200E-07,-2.62509E-02
3.3600E-07,-1.93759E-02
3.4000E-07,-1.81259E-02
3.4400E-07,-1.25009E-02
3.4800E-07,-4.37592E-03
3.5200E-07,1.06241E-02
3.5600E-07,1.99991E-02
3.6000E-07,2.62491E-02
3.6400E-07,3.68741E-02
3.6800E-07,4.18741E-02
3.7200E-07,4.68741E-02
3.7600E-07,5.12491E-02
3.8000E-07,6.06241E-02
3.8400E-07,6.93741E-02
3.8800E-07,7.49991E-02
3.9200E-07,7.99991E-02
3.9600E-07,8.24991E-02
4.0000E-07,8.49991E-02
4.0400E-07,8.93741E-02
4.0800E-07,9.62491E-02
4.1200E-07,1.07499E-01
4.1600E-07,1.17499E-01
4.2000E-07,1.22499E-01
4.2400E-07,1.27499E-01
4.2800E-07,1.31874E-01
4.3200E-07,1.35624E-01
4.3600E-07,1.27499E-01
4.4000E-07,1.22499E-01
4.4400E-07,1.29374E-01
4.4800E-07,1.36249E-01
4.5200E-07,1.43124E-01
4.5600E-07,1.44374E-01
4.6000E-07,1.45624E-01
4.6400E-07,1.46249E-01
4.6800E-07,1.49999E-01
4.7200E-07,1.55624E-01
4.7600E-07,1.60624E-01
4.8000E-07,1.63124E-01
4.8400E-07,1.62499E-01
4.8800E-07,1.62499E-01
4.9200E-07,1.59999E-01
4.9600E-07,1.59999E-01
5.0000E-07,1.64999E-01
5.0400E-07,1.64999E-01
5.0800E-07,1.59999E-01
5.1200E-07,1.57499E-01
5.1600E-07,1.52499E-01
5.2000E-07,1.50624E-01
5.2400E-07,1.48749E-01
5.2800E-07,1.49374E-01
5.3200E-07,1.49999E-01
5.3600E-07,1.48124E-01
5.4000E-07,1.49374E-01
5.4400E-07,1.44999E-01
5.4800E-07,1.38749E-01
5.5200E-07,1.34999E-01
5.5600E-07,1.34374E-01
5.6000E-07,1.35624E-01
5.6400E-07,1.34999E-01
5.6800E-07,1.28749E-01
5.7200E-07,1.25624E-01
5.7600E-07,1.25624E-01
5.8000E-07,1.17499E-01
5.8400E-07,1.08124E-01
5.8800E-07,1.06249E-01
5.9200E-07,1.06874E-01
5.9600E-07,9.81241E-02
6.0000E-07,8.68741E-02
6.0400E-07,8.18741E-02
6.0800E-07,8.18741E-02
6.1200E-07,7.87491E-02
6.1600E-07,6.43741E-02
6.2000E-07,6.24991E-02
6.2400E-07,7.37491E-02
6.2800E-07,7.87491E-02
6.3200E-07,8.12491E-02
6.3600E-07,7.87491E-02
6.4000E-07,7.37491E-02
6.4400E-07,7.18741E-02
6.4800E-07,6.99991E-02
6.5200E-07,6.81241E-02
6.5600E-07,6.37491E-02
6.6000E-07,5.99991E-02
6.6400E-07,5.87491E-02
6.6800E-07,6.24991E-02
6.7200E-07,6.62491E-02
6.7600E-07,6.43741E-02
6.8000E-07,6.31241E-02
6.8400E-07,6.18741E-02
6.8800E-07,6.49991E-02
6.9200E-07,6.62491E-02
6.9600E-07,6.68741E-02
7.0000E-07,7.49991E-02
7.0400E-07,7.74991E-02
7.0800E-07,7.74991E-02
7.1200E-07,7.81241E-02
7.1600E-07,7.06241E-02
7.2000E-07,6.62491E-02
7.2400E-07,6.93741E-02
7.2800E-07,6.99991E-02
7.3200E-07,7.31241E-02
7.3600E-07,7.62491E-02
7.4000E-07,7.43741E-02
7.4400E-07,7.68741E-02
7.4800E-07,7.74991E-02
7.5200E-07,7.74991E-02
7.5600E-07,7.99991E-02
7.6000E-07,8.68741E-02
7.6400E-07,9.37491E-02
7.6800E-07,9.56241E-02
7.7200E-07,9.68741E-02
7.7600E-07,9.56241E-02
7.8000E-07,9.99991E-02
7.8400E-07,1.08749E-01
7.8800E-07,1.11874E-01
7.9200E-07,1.07499E-01
7.9600E-07,1.10624E-01
8.0000E-07,1.16249E-01
8.0400E-07,1.19374E-01
8.0800E-07,1.19374E-01
8.1200E-07,1.11874E-01
8.1600E-07,1.02499E-01
8.2000E-07,1.03749E-01
8.2400E-07,1.09999E-01
8.2800E-07,1.08124E-01
8.3200E-07,1.01249E-01
8.3600E-07,9.74991E-02
8.4000E-07,9.87491E-02
8.4400E-07,1.04999E-01
8.4800E-07,1.11249E-01
8.5200E-07,1.01874E-01
8.5600E-07,9.06241E-02
8.6000E-07,8.99991E-02
8.6400E-07,9.43741E-02
8.6800E-07,9.87491E-02
8.7200E-07,9.74991E-02
8.7600E-07,9.62491E-02
8.8000E-07,9.56241E-02
8.8400E-07,9.43741E-02
8.8800E-07,8.87491E-02
8.9200E-07,7.87491E-02
8.9600E-07,7.62491E-02
9.0000E-07,7.93741E-02
9.0400E-07,8.18741E-02
9.0800E-07,8.87491E-02
9.1200E-07,9.31241E-02
9.1600E-07,9.49991E-02
9.2000E-07,9.43741E-02
9.2400E-07,8.37491E-02
9.2800E-07,7.37491E-02
9.3200E-07,7.18741E-02
9.3600E-07,7.18741E-02
9.4000E-07,6.99991E-02
9.4400E-07,5.87491E-02
9.4800E-07,4.49991E-02
9.5200E-07,4.24991E-02
9.5600E-07,3.74991E-02
9.6000E-07,3.24991E-02
9.6400E-07,3.06241E-02
9.6800E-07,2.18741E-02
9.7200E-07,1.31241E-02
9.7600E-07,1.43741E-02
9.8000E-07,2.31241E-02
9.8400E-07,3.18741E-02
9.8800E-07,3.24991E-02
9.9200E-07,2.81241E-02
9.9600E-07,3.12491E-02
1.0000E-06,4.12491E-02
1.0040E-06,4.87491E-02
1.0080E-06,5.56241E-02
1.0120E-06,6.43741E-02
1.0160E-06,6.99991E-02
1.0200E-06,7.56241E-02
1.0240E-06,7.12491E-02
1.0280E-06,6.68741E-02
1.0320E-06,5.81241E-02
1.0360E-06,4.49991E-02
1.0400E-06,3.99991E-02
1.0440E-06,2.99991E-02
1.0480E-06,1.81241E-02
1.0520E-06,1.68741E-02
1.0560E-06,2.56241E-02
1.0600E-06,2.43741E-02
1.0640E-06,1.99991E-02
1.0680E-06,2.37491E-02
1.0720E-06,3.24991E-02
1.0760E-06,3.74991E-02
1.0800E-06,3.81241E-02
1.0840E-06,3.56241E-02
1.0880E-06,3.62491E-02
1.0920E-06,3.62491E-02
1.0960E-06,4.12491E-02
1.1000E-06,4.62491E-02
1.1040E-06,3.87491E-02
1.1080E-06,2.62491E-02
1.1120E-06,1.74991E-02
1.1160E-06,1.93741E-02
1.1200E-06,2.31241E-02
1.1240E-06,2.87491E-02
1.1280E-06,4.18741E-02
1.1320E-06,5.18741E-02
1.1360E-06,6.31241E-02
1.1400E-06,8.37491E-02
1.1440E-06,1.05624E-01
1.1480E-06,1.30624E-01
1.1520E-06,1.64374E-01
1.1560E-06,2.00624E-01
1.1600E-06,2.42499E-01
1.1640E-06,2.88749E-01
1.1680E-06,3.41874E-01
1.1720E-06,3.96874E-01
1.1760E-06,4.51249E-01
1.1800E-06,5.04374E-01
1.1840E-06,5.46874E-01
1.1880E-06,5.86874E-01
1.1920E-06,6.26874E-01
1.1960E-06,6.69374E-01
1.2000E-06,7.16874E-01
1.2040E-06,7.63749E-01
1.2080E-06,8.07499E-01
1.2120E-06,8.51249E-01
1.2160E-06,9.02499E-01
1.2200E-06,9.59999E-01
1.2240E-06,1.01625E+00
1.2280E-06,1.07437E+00
1.2320E-06,1.13812E+00
1.2360E-06,1.20125E+00
1.2400E-06,1.26250E+00
1.2440E-06,1.32750E+00
1.2480E-06,1.39312E+00
1.2520E-06,1.46500E+00
1.2560E-06,1.53250E+00
1.2600E-06,1.59812E+00
1.2640E-06,1.66437E+00
1.2680E-06,1.72937E+00
1.2720E-06,1.80500E+00
1.2760E-06,1.87625E+00
1.2800E-06,1.93812E+00
1.2840E-06,2.00062E+00
1.2880E-06,2.06750E+00
1.2920E-06,2.13687E+00
1.2960E-06,2.20250E+00
1.3000E-06,2.26625E+00
1.3040E-06,2.33375E+00
1.3080E-06,2.39687E+00
1.3120E-06,2.45375E+00
1.3160E-06,2.51750E+00
1.3200E-06,2.58625E+00
1.3240E-06,2.65125E+00
1.3280E-06,2.71500E+00
1.3320E-06,2.77687E+00
1.3360E-06,2.83562E+00
1.3400E-06,2.89250E+00
1.3440E-06,2.95125E+00
1.3480E-06,3.01125E+00
1.3520E-06,3.07250E+00
1.3560E-06,3.13000E+00
1.3600E-06,3.18625E+00
1.3640E-06,3.24187E+00
1.3680E-06,3.28875E+00
1.3720E-06,3.33562E+00
1.3760E-06,3.39375E+00
1.3800E-06,3.45375E+00
1.3840E-06,3.50250E+00
1.3880E-06,3.54562E+00
1.3920E-06,3.58875E+00
1.3960E-06,3.62937E+00
1.4000E-06,3.66062E+00
1.4040E-06,3.68437E+00
1.4080E-06,3.70937E+00
1.4120E-06,3.73812E+00
1.4160E-06,3.76437E+00
1.4200E-06,3.78750E+00
1.4240E-06,3.81125E+00
1.4280E-06,3.83062E+00
1.4320E-06,3.84687E+00
1.4360E-06,3.86000E+00
1.4400E-06,3.86687E+00
1.4440E-06,3.87562E+00
1.4480E-06,3.88437E+00
1.4520E-06,3.89250E+00
1.4560E-06,3.89750E+00
1.4600E-06,3.90000E+00
1.4640E-06,3.90437E+00
1.4680E-06,3.90625E+00
1.4720E-06,3.91062E+00
1.4760E-06,3.91187E+00
1.4800E-06,3.90875E+00
1.4840E-06,3.90250E+00
1.4880E-06,3.89000E+00
1.4920E-06,3.87062E+00
1.4960E-06,3.84562E+00
1.5000E-06,3.81937E+00
1.5040E-06,3.79437E+00
1.5080E-06,3.77625E+00
1.5120E-06,3.76125E+00
1.5160E-06,3.75000E+00
1.5200E-06,3.73937E+00
1.5240E-06,3.71437E+00
1.5280E-06,3.68625E+00
1.5320E-06,3.66250E+00
1.5360E-06,3.64250E+00
1.5400E-06,3.62312E+00
1.5440E-06,3.59812E+00
1.5480E-06,3.57000E+00
1.5520E-06,3.53812E+00
1.5560E-06,3.51562E+00
1.5600E-06,3.49937E+00
1.5640E-06,3.47937E+00
1.5680E-06,3.46062E+00
1.5720E-06,3.43812E+00
1.5760E-06,3.42000E+00
1.5800E-06,3.40250E+00
1.5840E-06,3.37875E+00
1.5880E-06,3.35625E+00
1.5920E-06,3.34000E+00
1.5960E-06,3.32250E+00
1.6000E-06,3.30625E+00
1.6040E-06,3.29312E+00
1.6080E-06,3.28375E+00
1.6120E-06,3.27437E+00
1.6160E-06,3.25812E+00
1.6200E-06,3.24062E+00
1.6240E-06,3.22437E+00
1.6280E-06,3.21687E+00
1.6320E-06,3.22125E+00
1.6360E-06,3.22312E+00
1.6400E-06,3.21750E+00
1.6440E-06,3.21500E+00
1.6480E-06,3.21500E+00
1.6520E-06,3.21250E+00
1.6560E-06,3.20750E+00
1.6600E-06,3.21000E+00
1.6640E-06,3.21062E+00
1.6680E-06,3.20312E+00
1.6720E-06,3.19875E+00
1.6760E-06,3.19750E+00
1.6800E-06,3.19812E+00
1.6840E-06,3.20625E+00
1.6880E-06,3.21687E+00
1.6920E-06,3.22625E+00
1.6960E-06,3.23562E+00
1.7000E-06,3.24625E+00
1.7040E-06,3.25875E+00
1.7080E-06,3.27062E+00
1.7120E-06,3.28187E+00
1.7160E-06,3.29250E+00
1.7200E-06,3.30937E+00
1.7240E-06,3.32312E+00
1.7280E-06,3.32562E+00
1.7320E-06,3.33312E+00
1.7360E-06,3.34812E+00
1.7400E-06,3.35687E+00
1.7440E-06,3.36500E+00
1.7480E-06,3.38062E+00
1.7520E-06,3.39500E+00
1.7560E-06,3.40562E+00
1.7600E-06,3.41625E+00
1.7640E-06,3.42562E+00
1.7680E-06,3.43437E+00
1.7720E-06,3.44562E+00
1.7760E-06,3.46062E+00
1.7800E-06,3.47500E+00
1.7840E-06,3.48812E+00
1.7880E-06,3.50062E+00
1.7920E-06,3.51250E+00
1.7960E-06,3.52625E+00
1.8000E-06,3.53375E+00
1.8040E-06,3.54125E+00
1.8080E-06,3.55312E+00
1.8120E-06,3.56187E+00
1.8160E-06,3.56750E+00
1.8200E-06,3.57250E+00
1.8240E-06,3.58250E+00
1.8280E-06,3.58687E+00
1.8320E-06,3.58875E+00
1.8360E-06,3.59500E+00
1.8400E-06,3.60375E+00
1.8440E-06,3.61625E+00
1.8480E-06,3.62875E+00
1.8520E-06,3.63500E+00
1.8560E-06,3.63375E+00
1.8600E-06,3.63750E+00
1.8640E-06,3.64375E+00
1.8680E-06,3.64875E+00
1.8720E-06,3.65125E+00
1.8760E-06,3.64437E+00
1.8800E-06,3.64000E+00
1.8840E-06,3.63812E+00
1.8880E-06,3.63437E+00
1.8920E-06,3.63062E+00
1.8960E-06,3.62500E+00
1.9000E-06,3.61937E+00
1.9040E-06,3.60937E+00
1.9080E-06,3.60437E+00
1.9120E-06,3.60250E+00
1.9160E-06,3.59625E+00
1.9200E-06,3.59437E+00
1.9240E-06,3.58562E+00
1.9280E-06,3.57250E+00
1.9320E-06,3.56062E+00
1.9360E-06,3.55125E+00
1.9400E-06,3.54750E+00
1.9440E-06,3.53687E+00
1.9480E-06,3.52437E+00
1.9520E-06,3.52000E+00
1.9560E-06,3.51375E+00
1.9600E-06,3.50250E+00
1.9640E-06,3.49750E+00
1.9680E-06,3.49687E+00
1.9720E-06,3.49687E+00
1.9760E-06,3.48937E+00
1.9800E-06,3.48437E+00
1.9840E-06,3.48000E+00
1.9880E-06,3.47375E+00
1.9920E-06,3.47500E+00
1.9960E-06,3.47375E+00
2.0000E-06,3.46500E+00
2.0040E-06,3.45250E+00
2.0080E-06,3.44500E+00
2.0120E-06,3.43812E+00
2.0160E-06,3.41937E+00
2.0200E-06,3.40437E+00
2.0240E-06,3.40250E+00
2.0280E-06,3.39812E+00
2.0320E-06,3.39687E+00
2.0360E-06,3.39500E+00
2.0400E-06,3.38875E+00
2.0440E-06,3.38562E+00
2.0480E-06,3.38250E+00
2.0520E-06,3.37937E+00
2.0560E-06,3.37375E+00
2.0600E-06,3.36687E+00
2.0640E-06,3.35750E+00
2.0680E-06,3.34625E+00
2.0720E-06,3.34062E+00
2.0760E-06,3.34000E+00
2.0800E-06,3.33437E+00
2.0840E-06,3.32937E+00
2.0880E-06,3.33500E+00
2.0920E-06,3.33687E+00
2.0960E-06,3.33187E+00
2.1000E-06,3.32000E+00
2.1040E-06,3.31312E+00
2.1080E-06,3.31937E+00
2.1120E-06,3.32500E+00
2.1160E-06,3.32500E+00
2.1200E-06,3.32062E+00
2.1240E-06,3.31875E+00
2.1280E-06,3.32250E+00
2.1320E-06,3.33062E+00
2.1360E-06,3.34062E+00
2.1400E-06,3.34500E+00
2.1440E-06,3.34937E+00
2.1480E-06,3.35062E+00
2.1520E-06,3.34937E+00
2.1560E-06,3.35375E+00
2.1600E-06,3.35437E+00
2.1640E-06,3.35562E+00
2.1680E-06,3.36187E+00
2.1720E-06,3.37000E+00
2.1760E-06,3.37750E+00
2.1800E-06,3.38687E+00
2.1840E-06,3.40062E+00
2.1880E-06,3.41125E+00
2.1920E-06,3.41875E+00
2.1960E-06,3.42812E+00
2.2000E-06,3.43187E+00
2.2040E-06,3.43312E+00
2.2080E-06,3.43437E+00
2.2120E-06,3.43812E+00
2.2160E-06,3.44125E+00
2.2200E-06,3.44000E+00
2.2240E-06,3.44312E+00
2.2280E-06,3.44875E+00
2.2320E-06,3.44375E+00
2.2360E-06,3.44187E+00
2.2400E-06,3.44500E+00
2.2440E-06,3.44812E+00
2.2480E-06,3.44625E+00
2.2520E-06,3.44437E+00
2.2560E-06,3.44937E+00
2.2600E-06,3.45000E+00
2.2640E-06,3.44750E+00
2.2680E-06,3.45062E+00
2.2720E-06,3.45062E+00
2.2760E-06,3.44875E+00
2.2800E-06,3.44875E+00
2.2840E-06,3.44687E+00
2.2880E-06,3.44687E+00
2.2920E-06,3.44500E+00
2.2960E-06,3.43812E+00
2.3000E-06,3.42875E+00
2.3040E-06,3.42062E+00
2.3080E-06,3.41562E+00
2.3120E-06,3.41312E+00
2.3160E-06,3.41562E+00
2.3200E-06,3.41562E+00
2.3240E-06,3.41062E+00
2.3280E-06,3.40562E+00
2.3320E-06,3.39875E+00
2.3360E-06,3.39187E+00
2.3400E-06,3.39312E+00
2.3440E-06,3.38687E+00
2.3480E-06,3.38125E+00
2.3520E-06,3.38062E+00
2.3560E-06,3.38000E+00
2.3600E-06,3.37937E+00
2.3640E-06,3.37437E+00
2.3680E-06,3.37187E+00
2.3720E-06,3.36250E+00
2.3760E-06,3.35562E+00
2.3800E-06,3.35687E+00
2.3840E-06,3.35312E+00
2.3880E-06,3.34687E+00
2.3920E-06,3.34375E+00
2.3960E-06,3.34062E+00
2.4000E-06,3.33750E+00
2.4040E-06,3.33937E+00
2.4080E-06,3.34687E+00
2.4120E-06,3.34812E+00
2.4160E-06,3.34750E+00
2.4200E-06,3.34687E+00
2.4240E-06,3.34312E+00
2.4280E-06,3.34250E+00
2.4320E-06,3.34187E+00
2.4360E-06,3.34375E+00
2.4400E-06,3.34812E+00
2.4440E-06,3.34750E+00
2.4480E-06,3.33875E+00
2.4520E-06,3.33625E+00
2.4560E-06,3.33125E+00
2.4600E-06,3.31937E+00
2.4640E-06,3.31750E+00
2.4680E-06,3.32125E+00
2.4720E-06,3.31937E+00
2.4760E-06,3.31312E+00
2.4800E-06,3.30937E+00
2.4840E-06,3.30812E+00
2.4880E-06,3.30750E+00
2.4920E-06,3.30875E+00
2.4960E-06,3.31312E+00
2.5000E-06,3.31875E+00
2.5040E-06,3.32000E+00
2.5080E-06,3.31312E+00
2.5120E-06,3.30937E+00
2.5160E-06,3.31125E+00
2.5200E-06,3.31500E+00
2.5240E-06,3.31812E+00
2.5280E-06,3.31875E+00
2.5320E-06,3.31750E+00
2.5360E-06,3.31562E+00
2.5400E-06,3.31437E+00
2.5440E-06,3.30812E+00
2.5480E-06,3.31187E+00
2.5520E-06,3.31812E+00
2.5560E-06,3.31375E+00
2.5600E-06,3.31000E+00
2.5640E-06,3.30687E+00
2.5680E-06,3.30562E+00
2.5720E-06,3.30500E+00
2.5760E-06,3.29937E+00
2.5800E-06,3.29875E+00
2.5840E-06,3.29812E+00
2.5880E-06,3.29562E+00
2.5920E-06,3.29750E+00
2.5960E-06,3.29750E+00
2.6000E-06,3.29937E+00
2.6040E-06,3.30375E+00
2.6080E-06,3.30562E+00
2.6120E-06,3.30500E+00
2.6160E-06,3.30375E+00
2.6200E-06,3.30562E+00
2.6240E-06,3.30500E+00
2.6280E-06,3.29937E+00
2.6320E-06,3.29375E+00
2.6360E-06,3.29625E+00
2.6400E-06,3.30375E+00
2.6440E-06,3.31062E+00
2.6480E-06,3.31187E+00
2.6520E-06,3.30875E+00
2.6560E-06,3.30750E+00
2.6600E-06,3.31375E+00
2.6640E-06,3.32250E+00
2.6680E-06,3.32812E+00
2.6720E-06,3.32812E+00
2.6760E-06,3.32812E+00
2.6800E-06,3.33375E+00
2.6840E-06,3.33625E+00
2.6880E-06,3.33625E+00
2.6920E-06,3.33875E+00
2.6960E-06,3.34812E+00
2.7000E-06,3.35437E+00
2.7040E-06,3.35250E+00
2.7080E-06,3.34625E+00
2.7120E-06,3.34312E+00
2.7160E-06,3.35000E+00
2.7200E-06,3.35375E+00
2.7240E-06,3.35500E+00
2.7280E-06,3.36125E+00
2.7320E-06,3.36437E+00
2.7360E-06,3.36000E+00
2.7400E-06,3.35812E+00
2.7440E-06,3.36375E+00
2.7480E-06,3.36000E+00
2.7520E-06,3.34875E+00
2.7560E-06,3.34062E+00
2.7600E-06,3.33500E+00
2.7640E-06,3.33500E+00
2.7680E-06,3.33500E+00
2.7720E-06,3.33000E+00
2.7760E-06,3.32750E+00
2.7800E-06,3.33062E+00
2.7840E-06,3.32812E+00
2.7880E-06,3.32125E+00
2.7920E-06,3.31687E+00
2.7960E-06,3.31562E+00
2.8000E-06,3.31687E+00
2.8040E-06,3.31812E+00
2.8080E-06,3.31187E+00
2.8120E-06,3.29812E+00
2.8160E-06,3.28812E+00
2.8200E-06,3.28375E+00
2.8240E-06,3.27937E+00
2.8280E-06,3.27750E+00
2.8320E-06,3.27875E+00
2.8360E-06,3.27437E+00
2.8400E-06,3.27562E+00
2.8440E-06,3.27625E+00
2.8480E-06,3.27250E+00
2.8520E-06,3.27125E+00
2.8560E-06,3.26812E+00
2.8600E-06,3.26937E+00
2.8640E-06,3.27125E+00
2.8680E-06,3.27000E+00
2.8720E-06,3.27125E+00
2.8760E-06,3.27500E+00
2.8800E-06,3.27125E+00
2.8840E-06,3.26500E+00
2.8880E-06,3.26687E+00
2.8920E-06,3.26812E+00
2.8960E-06,3.26750E+00
2.9000E-06,3.27125E+00
2.9040E-06,3.27750E+00
2.9080E-06,3.28062E+00
2.9120E-06,3.27875E+00
2.9160E-06,3.27500E+00
2.9200E-06,3.27625E+00
2.9240E-06,3.27500E+00
2.9280E-06,3.26875E+00
2.9320E-06,3.26562E+00
2.9360E-06,3.26937E+00
2.9400E-06,3.27375E+00
2.9440E-06,3.27687E+00
2.9480E-06,3.27812E+00
2.9520E-06,3.27625E+00
2.9560E-06,3.27750E+00
2.9600E-06,3.27562E+00
2.9640E-06,3.27687E+00
2.9680E-06,3.27562E+00
2.9720E-06,3.26687E+00
2.9760E-06,3.26562E+00
2.9800E-06,3.27250E+00
2.9840E-06,3.27375E+00
2.9880E-06,3.27500E+00
2.9920E-06,3.26875E+00
2.9960E-06,3.26000E+00
3.0000E-06,3.26187E+00
3.0040E-06,3.26125E+00
3.0080E-06,3.25812E+00
3.0120E-06,3.25562E+00
3.0160E-06,3.25062E+00
3.0200E-06,3.24812E+00
3.0240E-06,3.25062E+00
3.0280E-06,3.25562E+00
3.0320E-06,3.25312E+00
3.0360E-06,3.24312E+00
3.0400E-06,3.23875E+00
3.0440E-06,3.23937E+00
3.0480E-06,3.24000E+00
3.0520E-06,3.23875E+00
3.0560E-06,3.23937E+00
3.0600E-06,3.24250E+00
3.0640E-06,3.24312E+00
3.0680E-06,3.24375E+00
3.0720E-06,3.24687E+00
3.0760E-06,3.24750E+00
3.0800E-06,3.24750E+00
3.0840E-06,3.24312E+00
3.0880E-06,3.23875E+00
3.0920E-06,3.24687E+00
3.0960E-06,3.24937E+00
3.1000E-06,3.24750E+00
3.1040E-06,3.25000E+00
3.1080E-06,3.25000E+00
3.1120E-06,3.24312E+00
3.1160E-06,3.24125E+00
3.1200E-06,3.24187E+00
3.1240E-06,3.24000E+00
3.1280E-06,3.23812E+00
3.1320E-06,3.23437E+00
3.1360E-06,3.23062E+00
3.1400E-06,3.22687E+00
3.1440E-06,3.22875E+00
3.1480E-06,3.23000E+00
3.1520E-06,3.22375E+00
3.1560E-06,3.22312E+00
3.1600E-06,3.22750E+00
3.1640E-06,3.22875E+00
3.1680E-06,3.22812E+00
3.1720E-06,3.22687E+00
3.1760E-06,3.23062E+00
3.1800E-06,3.23250E+00
3.1840E-06,3.23125E+00
3.1880E-06,3.23000E+00
3.1920E-06,3.22875E+00
3.1960E-06,3.23000E+00
3.2000E-06,3.22937E+00
3.2040E-06,3.22312E+00
3.2080E-06,3.21750E+00
3.2120E-06,3.21000E+00
3.2160E-06,3.20250E+00
3.2200E-06,3.20562E+00
3.2240E-06,3.21125E+00
3.2280E-06,3.21125E+00
3.2320E-06,3.20625E+00
3.2360E-06,3.20187E+00
3.2400E-06,3.20000E+00
3.2440E-06,3.19875E+00
3.2480E-06,3.19937E+00
3.2520E-06,3.19812E+00
3.2560E-06,3.18687E+00
3.2600E-06,3.17875E+00
3.2640E-06,3.17812E+00
3.2680E-06,3.17812E+00
3.2720E-06,3.17500E+00
3.2760E-06,3.16500E+00
3.2800E-06,3.15312E+00
3.2840E-06,3.14750E+00
3.2880E-06,3.15125E+00
3.2920E-06,3.15500E+00
3.2960E-06,3.15375E+00
3.3000E-06,3.15000E+00
3.3040E-06,3.14687E+00
3.3080E-06,3.14312E+00
3.3120E-06,3.13500E+00
3.3160E-06,3.13250E+00
3.3200E-06,3.13750E+00
3.3240E-06,3.13687E+00
3.3280E-06,3.13437E+00
3.3320E-06,3.12687E+00
3.3360E-06,3.11937E+00
3.3400E-06,3.11812E+00
3.3440E-06,3.11625E+00
3.3480E-06,3.12250E+00
3.3520E-06,3.12562E+00
3.3560E-06,3.12625E+00
3.3600E-06,3.12625E+00
3.3640E-06,3.12437E+00
3.3680E-06,3.12437E+00
3.3720E-06,3.12250E+00
3.3760E-06,3.11812E+00
3.3800E-06,3.11875E+00
3.3840E-06,3.11937E+00
3.3880E-06,3.11812E+00
3.3920E-06,3.11375E+00
3.3960E-06,3.10750E+00
3.4000E-06,3.10437E+00
3.4040E-06,3.10375E+00
3.4080E-06,3.10812E+00
3.4120E-06,3.10750E+00
3.4160E-06,3.10625E+00
3.4200E-06,3.10562E+00
3.4240E-06,3.10437E+00
3.4280E-06,3.10625E+00
3.4320E-06,3.11000E+00
3.4360E-06,3.11625E+00
3.4400E-06,3.11500E+00
3.4440E-06,3.11125E+00
3.4480E-06,3.10812E+00
3.4520E-06,3.10437E+00
3.4560E-06,3.10625E+00
3.4600E-06,3.10500E+00
3.4640E-06,3.10187E+00
3.4680E-06,3.10375E+00
3.4720E-06,3.09812E+00
3.4760E-06,3.09312E+00
3.4800E-06,3.09312E+00
3.4840E-06,3.08062E+00
3.4880E-06,3.06437E+00
3.4920E-06,3.05875E+00
3.4960E-06,3.05312E+00
3.5000E-06,3.05562E+00
3.5040E-06,3.06750E+00
3.5080E-06,3.06875E+00
3.5120E-06,3.06062E+00
3.5160E-06,3.05250E+00
3.5200E-06,3.05000E+00
3.5240E-06,3.05500E+00
3.5280E-06,3.05750E+00
3.5320E-06,3.05437E+00
3.5360E-06,3.04687E+00
3.5400E-06,3.04250E+00
3.5440E-06,3.04312E+00
3.5480E-06,3.03625E+00
3.5520E-06,3.02750E+00
3.5560E-06,3.02687E+00
3.5600E-06,3.02062E+00
3.5640E-06,3.01562E+00
3.5680E-06,3.01750E+00
3.5720E-06,3.01000E+00
3.5760E-06,3.00562E+00
3.5800E-06,3.01062E+00
3.5840E-06,3.00875E+00
3.5880E-06,3.00875E+00
3.5920E-06,3.01375E+00
3.5960E-06,3.01125E+00
3.6000E-06,3.00875E+00
3.6040E-06,3.00875E+00
3.6080E-06,3.00125E+00
3.6120E-06,2.99500E+00
3.6160E-06,2.99812E+00
3.6200E-06,2.99687E+00
3.6240E-06,2.99000E+00
3.6280E-06,2.98875E+00
3.6320E-06,2.98812E+00
3.6360E-06,2.98687E+00
3.6400E-06,2.99125E+00
3.6440E-06,2.99500E+00
3.6480E-06,2.99062E+00
3.6520E-06,2.98687E+00
3.6560E-06,2.99125E+00
3.6600E-06,2.98750E+00
3.6640E-06,2.97875E+00
3.6680E-06,2.98312E+00
3.6720E-06,2.98500E+00
3.6760E-06,2.98687E+00
3.6800E-06,2.99062E+00
3.6840E-06,2.98937E+00
3.6880E-06,2.99062E+00
3.6920E-06,2.99187E+00
3.6960E-06,2.99312E+00
3.7000E-06,2.99187E+00
3.7040E-06,2.98562E+00
3.7080E-06,2.97750E+00
3.7120E-06,2.98000E+00
3.7160E-06,2.98187E+00
3.7200E-06,2.97625E+00
3.7240E-06,2.97375E+00
3.7280E-06,2.97812E+00
3.7320E-06,2.98562E+00
3.7360E-06,2.98250E+00
3.7400E-06,2.97687E+00
3.7440E-06,2.97437E+00
3.7480E-06,2.97375E+00
3.7520E-06,2.97375E+00
3.7560E-06,2.96875E+00
3.7600E-06,2.96625E+00
3.7640E-06,2.97125E+00
3.7680E-06,2.97625E+00
3.7720E-06,2.97125E+00
3.7760E-06,2.96437E+00
3.7800E-06,2.96000E+00
3.7840E-06,2.95562E+00
3.7880E-06,2.94875E+00
3.7920E-06,2.94062E+00
3.7960E-06,2.93500E+00
3.8000E-06,2.93250E+00
3.8040E-06,2.93437E+00
3.8080E-06,2.93937E+00
3.8120E-06,2.93875E+00
3.8160E-06,2.93312E+00
3.8200E-06,2.92812E+00
3.8240E-06,2.92125E+00
3.8280E-06,2.91687E+00
3.8320E-06,2.91750E+00
3.8360E-06,2.91875E+00
3.8400E-06,2.91937E+00
3.8440E-06,2.92250E+00
3.8480E-06,2.92062E+00
3.8520E-06,2.90875E+00
3.8560E-06,2.89812E+00
3.8600E-06,2.89812E+00
3.8640E-06,2.90500E+00
3.8680E-06,2.91375E+00
3.8720E-06,2.91500E+00
3.8760E-06,2.91125E+00
3.8800E-06,2.91000E+00
3.8840E-06,2.90437E+00
3.8880E-06,2.90062E+00
3.8920E-06,2.89750E+00
3.8960E-06,2.89750E+00
3.9000E-06,2.89687E+00
3.9040E-06,2.89687E+00
3.9080E-06,2.89875E+00
3.9120E-06,2.90062E+00
3.9160E-06,2.90750E+00
3.9200E-06,2.90937E+00
3.9240E-06,2.90812E+00
3.9280E-06,2.90687E+00
3.9320E-06,2.90625E+00
3.9360E-06,2.91000E+00
3.9400E-06,2.90937E+00
3.9440E-06,2.90312E+00
3.9480E-06,2.90250E+00
3.9520E-06,2.90437E+00
3.9560E-06,2.90562E+00
3.9600E-06,2.90750E+00
3.9640E-06,2.90875E+00
3.9680E-06,2.91250E+00
3.9720E-06,2.91625E+00
3.9760E-06,2.91750E+00
3.9800E-06,2.91562E+00
3.9840E-06,2.90937E+00
3.9880E-06,2.90312E+00
3.9920E-06,2.90000E+00
3.9960E-06,2.89687E+00
4.0000E-06,2.89437E+00
4.0040E-06,2.88687E+00
4.0080E-06,2.87937E+00
4.0120E-06,2.87812E+00
4.0160E-06,2.87625E+00
4.0200E-06,2.87500E+00
4.0240E-06,2.87812E+00
4.0280E-06,2.87687E+00
4.0320E-06,2.86812E+00
4.0360E-06,2.85937E+00
4.0400E-06,2.86187E+00
4.0440E-06,2.86812E+00
4.0480E-06,2.87000E+00
4.0520E-06,2.87625E+00
4.0560E-06,2.87437E+00
4.0600E-06,2.86812E+00
4.0640E-06,2.86500E+00
4.0680E-06,2.86187E+00
4.0720E-06,2.86125E+00
4.0760E-06,2.85812E+00
4.0800E-06,2.85000E+00
4.0840E-06,2.85750E+00
4.0880E-06,2.86937E+00
4.0920E-06,2.86625E+00
4.0960E-06,2.86000E+00
4.1000E-06,2.86000E+00
4.1040E-06,2.86187E+00
4.1080E-06,2.86625E+00
4.1120E-06,2.86750E+00
4.1160E-06,2.86437E+00
4.1200E-06,2.86875E+00
4.1240E-06,2.87937E+00
4.1280E-06,2.88500E+00
4.1320E-06,2.88062E+00
4.1360E-06,2.88125E+00
4.1400E-06,2.87937E+00
4.1440E-06,2.87312E+00
4.1480E-06,2.87125E+00
4.1520E-06,2.86500E+00
4.1560E-06,2.85687E+00
4.1600E-06,2.85437E+00
4.1640E-06,2.85375E+00
4.1680E-06,2.84875E+00
4.1720E-06,2.84625E+00
4.1760E-06,2.84437E+00
4.1800E-06,2.83750E+00
4.1840E-06,2.83562E+00
4.1880E-06,2.83437E+00
4.1920E-06,2.83312E+00
4.1960E-06,2.83437E+00
4.2000E-06,2.83250E+00
4.2040E-06,2.82875E+00
4.2080E-06,2.82312E+00
4.2120E-06,2.81750E+00
4.2160E-06,2.81937E+00
4.2200E-06,2.82562E+00
4.2240E-06,2.82500E+00
4.2280E-06,2.81937E+00
4.2320E-06,2.81625E+00
4.2360E-06,2.81375E+00
4.2400E-06,2.81125E+00
4.2440E-06,2.80625E+00
4.2480E-06,2.79937E+00
4.2520E-06,2.79562E+00
4.2560E-06,2.79187E+00
4.2600E-06,2.78812E+00
4.2640E-06,2.77937E+00
4.2680E-06,2.77187E+00
4.2720E-06,2.76687E+00
4.2760E-06,2.76437E+00
4.2800E-06,2.76500E+00
4.2840E-06,2.75812E+00
4.2880E-06,2.74937E+00
4.2920E-06,2.75062E+00
4.2960E-06,2.75937E+00
4.3000E-06,2.75500E+00
4.3040E-06,2.74125E+00
4.3080E-06,2.73562E+00
4.3120E-06,2.73500E+00
4.3160E-06,2.73000E+00
4.3200E-06,2.71250E+00
4.3240E-06,2.68937E+00
4.3280E-06,2.67187E+00
4.3320E-06,2.65625E+00
4.3360E-06,2.62875E+00
4.3400E-06,2.59125E+00
4.3440E-06,2.54812E+00
4.3480E-06,2.50500E+00
4.3520E-06,2.46000E+00
4.3560E-06,2.41312E+00
4.3600E-06,2.36625E+00
4.3640E-06,2.32250E+00
4.3680E-06,2.28125E+00
4.3720E-06,2.23500E+00
4.3760E-06,2.18937E+00
4.3800E-06,2.14375E+00
4.3840E-06,2.09625E+00
4.3880E-06,2.04187E+00
4.3920E-06,1.98125E+00
4.3960E-06,1.92625E+00
4.4000E-06,1.87750E+00
4.4040E-06,1.82437E+00
4.4080E-06,1.76000E+00
4.4120E-06,1.68437E+00
4.4160E-06,1.61375E+00
4.4200E-06,1.54250E+00
4.4240E-06,1.46062E+00
4.4280E-06,1.37937E+00
4.4320E-06,1.30000E+00
4.4360E-06,1.22375E+00
4.4400E-06,1.14687E+00
4.4440E-06,1.06250E+00
4.4480E-06,9.75624E-01
4.4520E-06,8.93749E-01
4.4560E-06,8.19999E-01
4.4600E-06,7.43124E-01
4.4640E-06,6.61249E-01
4.4680E-06,5.83749E-01
4.4720E-06,5.09374E-01
4.4760E-06,4.34374E-01
4.4800E-06,3.56249E-01
4.4840E-06,2.73749E-01
4.4880E-06,1.90624E-01
4.4920E-06,1.08124E-01
4.4960E-06,3.06241E-02
4.5000E-06,-3.93759E-02
4.5040E-06,-1.08126E-01
4.5080E-06,-1.80001E-01
4.5120E-06,-2.51876E-01
4.5160E-06,-3.26876E-01
4.5200E-06,-4.07501E-01
4.5240E-06,-4.80001E-01
4.5280E-06,-5.51251E-01
4.5320E-06,-6.18126E-01
4.5360E-06,-6.75626E-01
4.5400E-06,-7.37501E-01
4.5440E-06,-8.00001E-01
4.5480E-06,-8.51251E-01
4.5520E-06,-8.92501E-01
4.5560E-06,-9.33751E-01
4.5600E-06,-9.81876E-01
4.5640E-06,-1.02500E+00
4.5680E-06,-1.06000E+00
4.5720E-06,-1.09125E+00
4.5760E-06,-1.11750E+00
4.5800E-06,-1.14250E+00
4.5840E-06,-1.16375E+00
4.5880E-06,-1.17813E+00
4.5920E-06,-1.19188E+00
4.5960E-06,-1.20000E+00
4.6000E-06,-1.20313E+00
4.6040E-06,-1.20313E+00
4.6080E-06,-1.19063E+00
4.6120E-06,-1.18188E+00
4.6160E-06,-1.18125E+00
4.6200E-06,-1.17313E+00
4.6240E-06,-1.15500E+00
4.6280E-06,-1.13375E+00
4.6320E-06,-1.10875E+00
4.6360E-06,-1.08500E+00
4.6400E-06,-1.06313E+00
4.6440E-06,-1.03500E+00
4.6480E-06,-1.00625E+00
4.6520E-06,-9.81876E-01
4.6560E-06,-9.51251E-01
4.6600E-06,-9.10626E-01
4.6640E-06,-8.64376E-01
4.6680E-06,-8.16876E-01
4.6720E-06,-7.71876E-01
4.6760E-06,-7.29376E-01
4.6800E-06,-6.85001E-01
4.6840E-06,-6.36251E-01
4.6880E-06,-5.87501E-01
4.6920E-06,-5.39376E-01
4.6960E-06,-4.91876E-01
4.7000E-06,-4.46876E-01
4.7040E-06,-4.00626E-01
4.7080E-06,-3.53751E-01
4.7120E-06,-3.05626E-01
4.7160E-06,-2.57501E-01
4.7200E-06,-2.12501E-01
4.7240E-06,-1.70001E-01
4.7280E-06,-1.35001E-01
4.7320E-06,-1.07501E-01
4.7360E-06,-8.37509E-02
4.7400E-06,-5.87509E-02
4.7440E-06,-3.31259E-02
4.7480E-06,-9.37592E-03
4.7520E-06,1.31241E-02
4.7560E-06,3.18741E-02
4.7600E-06,5.18741E-02
4.7640E-06,6.81241E-02
4.7680E-06,7.62491E-02
4.7720E-06,8.62491E-02
4.7760E-06,1.03124E-01
4.7800E-06,1.11874E-01
4.7840E-06,1.12499E-01
4.7880E-06,1.14999E-01
4.7920E-06,1.13124E-01
4.7960E-06,1.08124E-01
4.8000E-06,9.93741E-02
4.8040E-06,9.06241E-02
4.8080E-06,8.74991E-02
4.8120E-06,7.99991E-02
4.8160E-06,6.74991E-02
4.8200E-06,4.87491E-02
4.8240E-06,3.12491E-02
4.8280E-06,1.99991E-02
4.8320E-06,6.24908E-03
4.8360E-06,-1.12509E-02
4.8400E-06,-4.43759E-02
4.8440E-06,-7.62509E-02
4.8480E-06,-9.56259E-02
4.8520E-06,-1.19376E-01
4.8560E-06,-1.43751E-01
4.8600E-06,-1.66251E-01
4.8640E-06,-1.88126E-01
4.8680E-06,-2.20626E-01
4.8720E-06,-2.58751E-01
4.8760E-06,-2.86876E-01
4.8800E-06,-3.15626E-01
4.8840E-06,-3.45626E-01
4.8880E-06,-3.70626E-01
4.8920E-06,-3.96876E-01
4.8960E-06,-4.29376E-01
4.9000E-06,-4.56876E-01
4.9040E-06,-4.78126E-01
4.9080E-06,-5.00001E-01
4.9120E-06,-5.16251E-01
4.9160E-06,-5.33751E-01
4.9200E-06,-5.52501E-01
4.9240E-06,-5.68126E-01
4.9280E-06,-5.85001E-01
4.9320E-06,-6.05626E-01
4.9360E-06,-6.20001E-01
4.9400E-06,-6.21876E-01
4.9440E-06,-6.25626E-01
4.9480E-06,-6.28751E-01
4.9520E-06,-6.27501E-01
4.9560E-06,-6.23751E-01
4.9600E-06,-6.26876E-01
4.9640E-06,-6.35626E-01
4.9680E-06,-6.40626E-01
4.9720E-06,-6.36251E-01
4.9760E-06,-6.29376E-01
4.9800E-06,-6.22501E-01
4.9840E-06,-6.06876E-01
4.9880E-06,-5.91876E-01
4.9920E-06,-5.80001E-01
4.9960E-06,-5.69376E-01
5.0000E-06,-5.61876E-01
5.0040E-06,-5.51876E-01
5.0080E-06,-5.40626E-01
5.0120E-06,-5.31876E-01
5.0160E-06,-5.14376E-01
5.0200E-06,-4.95001E-01
5.0240E-06,-4.76876E-01
5.0280E-06,-4.57501E-01
5.0320E-06,-4.41876E-01
5.0360E-06,-4.25001E-01
5.0400E-06,-4.08751E-01
5.0440E-06,-3.86251E-01
5.0480E-06,-3.58126E-01
5.0520E-06,-3.36251E-01
5.0560E-06,-3.15626E-01
5.0600E-06,-2.91251E-01
5.0640E-06,-2.71251E-01
5.0680E-06,-2.59376E-01
5.0720E-06,-2.41251E-01
5.0760E-06,-2.19376E-01
5.0800E-06,-2.05626E-01
5.0840E-06,-1.88126E-01
5.0880E-06,-1.71876E-01
5.0920E-06,-1.61876E-01
5.0960E-06,-1.49376E-01
5.1000E-06,-1.33126E-01
5.1040E-06,-1.15001E-01
5.1080E-06,-1.01251E-01
5.1120E-06,-8.25009E-02
5.1160E-06,-6.75009E-02
5.1200E-06,-6.12509E-02
5.1240E-06,-5.25009E-02
5.1280E-06,-4.43759E-02
5.1320E-06,-4.18759E-02
5.1360E-06,-4.43759E-02
5.1400E-06,-4.62509E-02
5.1440E-06,-3.87509E-02
5.1480E-06,-3.37509E-02
5.1520E-06,-3.93759E-02
5.1560E-06,-4.18759E-02
5.1600E-06,-4.68759E-02
5.1640E-06,-4.87509E-02
5.1680E-06,-5.31259E-02
5.1720E-06,-5.93759E-02
5.1760E-06,-6.06259E-02
5.1800E-06,-6.68759E-02
5.1840E-06,-7.25009E-02
5.1880E-06,-7.81259E-02
5.1920E-06,-8.06259E-02
5.1960E-06,-8.56259E-02
5.2000E-06,-9.75009E-02
5.2040E-06,-1.06251E-01
5.2080E-06,-1.09376E-01
5.2120E-06,-1.12501E-01
5.2160E-06,-1.23126E-01
5.2200E-06,-1.40001E-01
5.2240E-06,-1.53751E-01
5.2280E-06,-1.54376E-01
5.2320E-06,-1.54376E-01
5.2360E-06,-1.61876E-01
5.2400E-06,-1.64376E-01
5.2440E-06,-1.64376E-01
5.2480E-06,-1.68751E-01
5.2520E-06,-1.80626E-01
5.2560E-06,-1.88751E-01
5.2600E-06,-1.90001E-01
5.2640E-06,-1.95626E-01
5.2680E-06,-2.00626E-01
5.2720E-06,-2.03126E-01
5.2760E-06,-2.03126E-01
5.2800E-06,-2.05001E-01
5.2840E-06,-2.15001E-01
5.2880E-06,-2.16251E-01
5.2920E-06,-2.15626E-01
5.2960E-06,-2.19376E-01
5.3000E-06,-2.25626E-01
5.3040E-06,-2.33751E-01
5.3080E-06,-2.36876E-01
5.3120E-06,-2.39376E-01
5.3160E-06,-2.49376E-01
5.3200E-06,-2.56251E-01
5.3240E-06,-2.55001E-01
5.3280E-06,-2.56876E-01
5.3320E-06,-2.60626E-01
5.3360E-06,-2.56876E-01
5.3400E-06,-2.51251E-01
5.3440E-06,-2.48126E-01
5.3480E-06,-2.42501E-01
5.3520E-06,-2.35001E-01
5.3560E-06,-2.33126E-01
5.3600E-06,-2.31251E-01
5.3640E-06,-2.29376E-01
5.3680E-06,-2.32501E-01
5.3720E-06,-2.35626E-01
5.3760E-06,-2.28126E-01
5.3800E-06,-2.16876E-01
5.3840E-06,-2.11251E-01
5.3880E-06,-2.08126E-01
5.3920E-06,-2.05001E-01
5.3960E-06,-2.00001E-01
5.4000E-06,-1.92501E-01
5.4040E-06,-1.83126E-01
5.4080E-06,-1.74376E-01
5.4120E-06,-1.76251E-01
5.4160E-06,-1.75001E-01
5.4200E-06,-1.66876E-01
5.4240E-06,-1.59376E-01
5.4280E-06,-1.54376E-01
5.4320E-06,-1.47501E-01
5.4360E-06,-1.35626E-01
5.4400E-06,-1.32501E-01
5.4440E-06,-1.29376E-01
5.4480E-06,-1.21251E-01
5.4520E-06,-1.13751E-01
5.4560E-06,-1.06876E-01
5.4600E-06,-9.56259E-02
5.4640E-06,-8.25009E-02
5.4680E-06,-7.06259E-02
5.4720E-06,-5.62509E-02
5.4760E-06,-4.06259E-02
5.4800E-06,-2.87509E-02
5.4840E-06,-1.68759E-02
5.4880E-06,-1.31259E-02
5.4920E-06,-1.25009E-02
5.4960E-06,-9.37592E-03
5.5000E-06,-1.37509E-02
5.5040E-06,-1.06259E-02
5.5080E-06,-2.50092E-03
5.5120E-06,-2.50092E-03
5.5160E-06,-2.50092E-03
5.5200E-06,-1.18759E-02
5.5240E-06,-2.87509E-02
5.5280E-06,-3.18759E-02
5.5320E-06,-2.93759E-02
5.5360E-06,-3.25009E-02
5.5400E-06,-4.06259E-02
5.5440E-06,-4.81259E-02
5.5480E-06,-5.25009E-02
5.5520E-06,-5.43759E-02
5.5560E-06,-5.81259E-02
5.5600E-06,-6.43759E-02
5.5640E-06,-6.56259E-02
5.5680E-06,-6.87509E-02
5.5720E-06,-7.43759E-02
5.5760E-06,-7.75009E-02
5.5800E-06,-8.25009E-02
5.5840E-06,-8.93759E-02
5.5880E-06,-9.12509E-02
5.5920E-06,-9.31259E-02
5.5960E-06,-9.75009E-02
5.6000E-06,-1.01251E-01
5.6040E-06,-1.05001E-01
5.6080E-06,-1.05626E-01
5.6120E-06,-1.06876E-01
5.6160E-06,-1.12501E-01
5.6200E-06,-1.18126E-01
5.6240E-06,-1.18126E-01
5.6280E-06,-1.25626E-01
5.6320E-06,-1.32501E-01
5.6360E-06,-1.34376E-01
5.6400E-06,-1.38126E-01
5.6440E-06,-1.40001E-01
5.6480E-06,-1.43751E-01
5.6520E-06,-1.46876E-01
5.6560E-06,-1.48126E-01
5.6600E-06,-1.51251E-01
5.6640E-06,-1.53751E-01
5.6680E-06,-1.59376E-01
5.6720E-06,-1.66876E-01
5.6760E-06,-1.68751E-01
5.6800E-06,-1.63126E-01
5.6840E-06,-1.60626E-01
5.6880E-06,-1.65626E-01
5.6920E-06,-1.65001E-01
5.6960E-06,-1.60001E-01
5.7000E-06,-1.60001E-01
5.7040E-06,-1.65001E-01
5.7080E-06,-1.62501E-01
5.7120E-06,-1.60001E-01
5.7160E-06,-1.62501E-01
5.7200E-06,-1.60001E-01
5.7240E-06,-1.57501E-01
5.7280E-06,-1.57501E-01
5.7320E-06,-1.60626E-01
5.7360E-06,-1.55626E-01
5.7400E-06,-1.43751E-01
5.7440E-06,-1.36876E-01
5.7480E-06,-1.33751E-01
5.7520E-06,-1.30001E-01
5.7560E-06,-1.31876E-01
5.7600E-06,-1.33751E-01
5.7640E-06,-1.33126E-01
5.7680E-06,-1.39376E-01
5.7720E-06,-1.38126E-01
5.7760E-06,-1.27501E-01
5.7800E-06,-1.19376E-01
5.7840E-06,-1.14376E-01
5.7880E-06,-1.12501E-01
5.7920E-06,-1.08126E-01
5.7960E-06,-1.06251E-01
5.8000E-06,-1.05001E-01
5.8040E-06,-1.03126E-01
5.8080E-06,-9.93759E-02
5.8120E-06,-9.56259E-02
5.8160E-06,-9.68759E-02
5.8200E-06,-9.56259E-02
5.8240E-06,-9.50009E-02
5.8280E-06,-9.12509E-02
5.8320E-06,-8.81259E-02
5.8360E-06,-8.56259E-02
5.8400E-06,-8.25009E-02
5.8440E-06,-8.25009E-02
5.8480E-06,-8.25009E-02
5.8520E-06,-8.50009E-02
5.8560E-06,-8.18759E-02
5.8600E-06,-8.18759E-02
5.8640E-06,-8.68759E-02
5.8680E-06,-9.12509E-02
5.8720E-06,-9.50009E-02
5.8760E-06,-9.68759E-02
5.8800E-06,-1.00626E-01
5.8840E-06,-1.09376E-01
5.8880E-06,-1.12501E-01
5.8920E-06,-1.10626E-01
5.8960E-06,-1.11251E-01
5.9000E-06,-1.04376E-01
5.9040E-06,-9.06259E-02
5.9080E-06,-8.75009E-02
5.9120E-06,-8.93759E-02
5.9160E-06,-8.62509E-02
5.9200E-06,-8.12509E-02
5.9240E-06,-7.87509E-02
5.9280E-06,-7.87509E-02
5.9320E-06,-7.93759E-02
5.9360E-06,-8.18759E-02
5.9400E-06,-8.37509E-02
5.9440E-06,-8.87509E-02
5.9480E-06,-9.31259E-02
5.9520E-06,-9.50009E-02
5.9560E-06,-9.18759E-02
5.9600E-06,-9.12509E-02
5.9640E-06,-8.56259E-02
5.9680E-06,-8.06259E-02
5.9720E-06,-8.31259E-02
5.9760E-06,-7.81259E-02
5.9800E-06,-7.12509E-02
5.9840E-06,-7.18759E-02
5.9880E-06,-7.93759E-02
5.9920E-06,-8.68759E-02
5.9960E-06,-9.12509E-02
6.0000E-06,-9.31259E-02
6.0040E-06,-9.50009E-02
6.0080E-06,-9.62509E-02
6.0120E-06,-9.75009E-02
6.0160E-06,-9.68759E-02
6.0200E-06,-1.00626E-01
6.0240E-06,-1.09376E-01
6.0280E-06,-1.12501E-01
6.0320E-06,-1.08126E-01
6.0360E-06,-1.06251E-01
6.0400E-06,-1.15001E-01
6.0440E-06,-1.15001E-01
6.0480E-06,-1.10626E-01
6.0520E-06,-1.08751E-01
6.0560E-06,-1.06876E-01
6.0600E-06,-1.03126E-01
6.0640E-06,-1.04376E-01
6.0680E-06,-1.10001E-01
6.0720E-06,-1.13126E-01
6.0760E-06,-1.18751E-01
6.0800E-06,-1.23751E-01
6.0840E-06,-1.26251E-01
6.0880E-06,-1.25626E-01
6.0920E-06,-1.28126E-01
6.0960E-06,-1.25001E-01
6.1000E-06,-1.15001E-01
6.1040E-06,-1.10626E-01
6.1080E-06,-1.08751E-01
6.1120E-06,-1.04376E-01
6.1160E-06,-9.81259E-02
6.1200E-06,-9.68759E-02
6.1240E-06,-9.81259E-02
6.1280E-06,-9.75009E-02
6.1320E-06,-9.37509E-02
6.1360E-06,-9.56259E-02
6.1400E-06,-9.18759E-02
6.1440E-06,-8.87509E-02
6.1480E-06,-8.87509E-02
6.1520E-06,-8.06259E-02
6.1560E-06,-7.81259E-02
6.1600E-06,-8.06259E-02
6.1640E-06,-8.56259E-02
6.1680E-06,-8.56259E-02
6.1720E-06,-8.50009E-02
6.1760E-06,-8.25009E-02
6.1800E-06,-8.00009E-02
6.1840E-06,-8.00009E-02
6.1880E-06,-7.50009E-02
6.1920E-06,-6.81259E-02
6.1960E-06,-6.37509E-02
6.2000E-06,-6.25009E-02
6.2040E-06,-6.31259E-02
6.2080E-06,-6.43759E-02
6.2120E-06,-6.50009E-02
6.2160E-06,-6.62509E-02
6.2200E-06,-6.68759E-02
6.2240E-06,-7.06259E-02
6.2280E-06,-7.12509E-02
6.2320E-06,-6.68759E-02
6.2360E-06,-6.50009E-02
6.2400E-06,-6.06259E-02
6.2440E-06,-5.00009E-02
6.2480E-06,-3.93759E-02
6.2520E-06,-3.68759E-02
6.2560E-06,-3.75009E-02
6.2600E-06,-3.75009E-02
6.2640E-06,-4.00009E-02
6.2680E-06,-3.50009E-02
6.2720E-06,-3.06259E-02
6.2760E-06,-3.62509E-02
6.2800E-06,-4.37509E-02
6.2840E-06,-4.81259E-02
6.2880E-06,-5.50009E-02
6.2920E-06,-6.18759E-02
6.2960E-06,-6.00009E-02
6.3000E-06,-5.62509E-02
6.3040E-06,-5.31259E-02
6.3080E-06,-5.25009E-02
6.3120E-06,-5.62509E-02
6.3160E-06,-6.06259E-02
6.3200E-06,-6.43759E-02
6.3240E-06,-6.00009E-02
6.3280E-06,-6.12509E-02
6.3320E-06,-7.00009E-02
6.3360E-06,-7.75009E-02
6.3400E-06,-9.75009E-02
6.3440E-06,-1.18751E-01
6.3480E-06,-1.40626E-01
6.3520E-06,-1.76251E-01
6.3560E-06,-2.14376E-01
6.3600E-06,-2.52501E-01
6.3640E-06,-2.98126E-01
6.3680E-06,-3.43751E-01
6.3720E-06,-3.86251E-01
6.3760E-06,-4.38126E-01
6.3800E-06,-4.92501E-01
6.3840E-06,-5.38126E-01
6.3880E-06,-5.85626E-01
6.3920E-06,-6.40626E-01
6.3960E-06,-6.89376E-01
6.4000E-06,-7.33126E-01
6.4040E-06,-7.81251E-01
6.4080E-06,-8.29376E-01
6.4120E-06,-8.74376E-01
6.4160E-06,-9.21251E-01
6.4200E-06,-9.75001E-01
6.4240E-06,-1.03313E+00
6.4280E-06,-1.09000E+00
6.4320E-06,-1.14625E+00
6.4360E-06,-1.20875E+00
6.4400E-06,-1.27188E+00
6.4440E-06,-1.33188E+00
6.4480E-06,-1.39250E+00
6.4520E-06,-1.45438E+00
6.4560E-06,-1.52250E+00
6.4600E-06,-1.59125E+00
6.4640E-06,-1.65813E+00
6.4680E-06,-1.72875E+00
6.4720E-06,-1.79188E+00
6.4760E-06,-1.85375E+00
6.4800E-06,-1.92188E+00
6.4840E-06,-1.98625E+00
6.4880E-06,-2.05563E+00
6.4920E-06,-2.12875E+00
6.4960E-06,-2.19000E+00
6.5000E-06,-2.24438E+00
6.5040E-06,-2.30625E+00
6.5080E-06,-2.37563E+00
6.5120E-06,-2.44125E+00
6.5160E-06,-2.49813E+00
6.5200E-06,-2.55125E+00
6.5240E-06,-2.60625E+00
6.5280E-06,-2.66813E+00
6.5320E-06,-2.73313E+00
6.5360E-06,-2.79625E+00
6.5400E-06,-2.86313E+00
6.5440E-06,-2.92625E+00
6.5480E-06,-2.98063E+00
6.5520E-06,-3.03375E+00
6.5560E-06,-3.08875E+00
6.5600E-06,-3.14750E+00
6.5640E-06,-3.19813E+00
6.5680E-06,-3.24063E+00
6.5720E-06,-3.29063E+00
6.5760E-06,-3.34688E+00
6.5800E-06,-3.40750E+00
6.5840E-06,-3.46875E+00
6.5880E-06,-3.51938E+00
6.5920E-06,-3.56438E+00
6.5960E-06,-3.61375E+00
6.6000E-06,-3.65313E+00
6.6040E-06,-3.69188E+00
6.6080E-06,-3.73375E+00
6.6120E-06,-3.76563E+00
6.6160E-06,-3.79563E+00
6.6200E-06,-3.82125E+00
6.6240E-06,-3.84750E+00
6.6280E-06,-3.87500E+00
6.6320E-06,-3.89313E+00
6.6360E-06,-3.91000E+00
6.6400E-06,-3.92875E+00
6.6440E-06,-3.93938E+00
6.6480E-06,-3.94875E+00
6.6520E-06,-3.96000E+00
6.6560E-06,-3.96875E+00
6.6600E-06,-3.97625E+00
6.6640E-06,-3.97563E+00
6.6680E-06,-3.96875E+00
6.6720E-06,-3.96188E+00
6.6760E-06,-3.95250E+00
6.6800E-06,-3.94188E+00
6.6840E-06,-3.93375E+00
6.6880E-06,-3.92688E+00
6.6920E-06,-3.91500E+00
6.6960E-06,-3.89938E+00
6.7000E-06,-3.88438E+00
6.7040E-06,-3.87000E+00
6.7080E-06,-3.85438E+00
6.7120E-06,-3.83250E+00
6.7160E-06,-3.81125E+00
6.7200E-06,-3.79438E+00
6.7240E-06,-3.77375E+00
6.7280E-06,-3.75188E+00
6.7320E-06,-3.73813E+00
6.7360E-06,-3.72563E+00
6.7400E-06,-3.70438E+00
6.7440E-06,-3.68188E+00
6.7480E-06,-3.65563E+00
6.7520E-06,-3.62375E+00
6.7560E-06,-3.59125E+00
6.7600E-06,-3.56375E+00
6.7640E-06,-3.54250E+00
6.7680E-06,-3.52250E+00
6.7720E-06,-3.49875E+00
6.7760E-06,-3.47125E+00
6.7800E-06,-3.44813E+00
6.7840E-06,-3.42875E+00
6.7880E-06,-3.41063E+00
6.7920E-06,-3.39875E+00
6.7960E-06,-3.38750E+00
6.8000E-06,-3.36688E+00
6.8040E-06,-3.34500E+00
6.8080E-06,-3.32250E+00
6.8120E-06,-3.30375E+00
6.8160E-06,-3.28813E+00
6.8200E-06,-3.26875E+00
6.8240E-06,-3.25813E+00
6.8280E-06,-3.25250E+00
6.8320E-06,-3.24063E+00
6.8360E-06,-3.22875E+00
6.8400E-06,-3.21813E+00
6.8440E-06,-3.20813E+00
6.8480E-06,-3.20375E+00
6.8520E-06,-3.19938E+00
6.8560E-06,-3.19813E+00
6.8600E-06,-3.19625E+00
6.8640E-06,-3.19500E+00
6.8680E-06,-3.19375E+00
6.8720E-06,-3.19500E+00
6.8760E-06,-3.19813E+00
6.8800E-06,-3.20188E+00
6.8840E-06,-3.20500E+00
6.8880E-06,-3.20250E+00
6.8920E-06,-3.20563E+00
6.8960E-06,-3.21125E+00
6.9000E-06,-3.21375E+00
6.9040E-06,-3.22063E+00
6.9080E-06,-3.22750E+00
6.9120E-06,-3.23125E+00
6.9160E-06,-3.23500E+00
6.9200E-06,-3.24875E+00
6.9240E-06,-3.26375E+00
6.9280E-06,-3.27500E+00
6.9320E-06,-3.28813E+00
6.9360E-06,-3.30063E+00
6.9400E-06,-3.31250E+00
6.9440E-06,-3.32875E+00
6.9480E-06,-3.33875E+00
6.9520E-06,-3.34813E+00
6.9560E-06,-3.36188E+00
6.9600E-06,-3.37000E+00
6.9640E-06,-3.38500E+00
6.9680E-06,-3.40125E+00
6.9720E-06,-3.41688E+00
6.9760E-06,-3.43125E+00
6.9800E-06,-3.43750E+00
6.9840E-06,-3.45063E+00
6.9880E-06,-3.46563E+00
6.9920E-06,-3.47500E+00
6.9960E-06,-3.48813E+00
7.0000E-06,-3.49813E+00
7.0040E-06,-3.51000E+00
7.0080E-06,-3.52625E+00
7.0120E-06,-3.53875E+00
7.0160E-06,-3.55063E+00
7.0200E-06,-3.56688E+00
7.0240E-06,-3.57688E+00
7.0280E-06,-3.58688E+00
7.0320E-06,-3.60063E+00
7.0360E-06,-3.60188E+00
7.0400E-06,-3.60500E+00
7.0440E-06,-3.61813E+00
7.0480E-06,-3.62750E+00
7.0520E-06,-3.63438E+00
7.0560E-06,-3.64063E+00
7.0600E-06,-3.64375E+00
7.0640E-06,-3.64188E+00
7.0680E-06,-3.63750E+00
7.0720E-06,-3.63875E+00
7.0760E-06,-3.64250E+00
7.0800E-06,-3.64313E+00
7.0840E-06,-3.64625E+00
7.0880E-06,-3.64625E+00
7.0920E-06,-3.64438E+00
7.0960E-06,-3.64063E+00
7.1000E-06,-3.63625E+00
7.1040E-06,-3.63250E+00
7.1080E-06,-3.62438E+00
7.1120E-06,-3.61375E+00
7.1160E-06,-3.60688E+00
7.1200E-06,-3.60188E+00
7.1240E-06,-3.60313E+00
7.1280E-06,-3.60375E+00
7.1320E-06,-3.59188E+00
7.1360E-06,-3.58125E+00
7.1400E-06,-3.57125E+00
7.1440E-06,-3.55688E+00
7.1480E-06,-3.54563E+00
7.1520E-06,-3.53500E+00
7.1560E-06,-3.52813E+00
7.1600E-06,-3.52563E+00
7.1640E-06,-3.52125E+00
7.1680E-06,-3.51750E+00
7.1720E-06,-3.51313E+00
7.1760E-06,-3.50438E+00
7.1800E-06,-3.49438E+00
7.1840E-06,-3.47688E+00
7.1880E-06,-3.45813E+00
7.1920E-06,-3.44563E+00
7.1960E-06,-3.43875E+00
7.2000E-06,-3.43000E+00
7.2040E-06,-3.42125E+00
7.2080E-06,-3.41625E+00
7.2120E-06,-3.40625E+00
7.2160E-06,-3.39688E+00
7.2200E-06,-3.39313E+00
7.2240E-06,-3.39688E+00
7.2280E-06,-3.39500E+00
7.2320E-06,-3.38688E+00
7.2360E-06,-3.37813E+00
7.2400E-06,-3.37563E+00
7.2440E-06,-3.37313E+00
7.2480E-06,-3.36313E+00
7.2520E-06,-3.35125E+00
7.2560E-06,-3.34063E+00
7.2600E-06,-3.33500E+00
7.2640E-06,-3.33750E+00
7.2680E-06,-3.33250E+00
7.2720E-06,-3.33000E+00
7.2760E-06,-3.33313E+00
7.2800E-06,-3.33063E+00
7.2840E-06,-3.32813E+00
7.2880E-06,-3.32563E+00
7.2920E-06,-3.32875E+00
7.2960E-06,-3.32625E+00
7.3000E-06,-3.32438E+00
7.3040E-06,-3.32500E+00
7.3080E-06,-3.32813E+00
7.3120E-06,-3.33313E+00
7.3160E-06,-3.33313E+00
7.3200E-06,-3.33063E+00
7.3240E-06,-3.32875E+00
7.3280E-06,-3.33375E+00
7.3320E-06,-3.34063E+00
7.3360E-06,-3.34313E+00
7.3400E-06,-3.34250E+00
7.3440E-06,-3.34188E+00
7.3480E-06,-3.34375E+00
7.3520E-06,-3.35063E+00
7.3560E-06,-3.35688E+00
7.3600E-06,-3.36250E+00
7.3640E-06,-3.37000E+00
7.3680E-06,-3.37750E+00
7.3720E-06,-3.38250E+00
7.3760E-06,-3.38688E+00
7.3800E-06,-3.39313E+00
7.3840E-06,-3.39688E+00
7.3880E-06,-3.39813E+00
7.3920E-06,-3.39688E+00
7.3960E-06,-3.39813E+00
7.4000E-06,-3.40875E+00
7.4040E-06,-3.41875E+00
7.4080E-06,-3.42813E+00
7.4120E-06,-3.43188E+00
7.4160E-06,-3.42813E+00
7.4200E-06,-3.42938E+00
7.4240E-06,-3.43313E+00
7.4280E-06,-3.43688E+00
7.4320E-06,-3.44250E+00
7.4360E-06,-3.45063E+00
7.4400E-06,-3.45813E+00
7.4440E-06,-3.46250E+00
7.4480E-06,-3.46438E+00
7.4520E-06,-3.46875E+00
7.4560E-06,-3.47063E+00
7.4600E-06,-3.46000E+00
7.4640E-06,-3.45188E+00
7.4680E-06,-3.45188E+00
7.4720E-06,-3.44500E+00
7.4760E-06,-3.44313E+00
7.4800E-06,-3.44625E+00
7.4840E-06,-3.44188E+00
7.4880E-06,-3.43750E+00
7.4920E-06,-3.43875E+00
7.4960E-06,-3.43688E+00
7.5000E-06,-3.42813E+00
7.5040E-06,-3.42250E+00
7.5080E-06,-3.41938E+00
7.5120E-06,-3.41125E+00
7.5160E-06,-3.40188E+00
7.5200E-06,-3.40250E+00
7.5240E-06,-3.40313E+00
7.5280E-06,-3.39375E+00
7.5320E-06,-3.39250E+00
7.5360E-06,-3.39375E+00
7.5400E-06,-3.38750E+00
7.5440E-06,-3.38438E+00
7.5480E-06,-3.39063E+00
7.5520E-06,-3.39250E+00
7.5560E-06,-3.38375E+00
7.5600E-06,-3.38063E+00
7.5640E-06,-3.37313E+00
7.5680E-06,-3.36563E+00
7.5720E-06,-3.36625E+00
7.5760E-06,-3.36375E+00
7.5800E-06,-3.36000E+00
7.5840E-06,-3.35813E+00
7.5880E-06,-3.35938E+00
7.5920E-06,-3.34750E+00
7.5960E-06,-3.33688E+00
7.6000E-06,-3.33938E+00
7.6040E-06,-3.33875E+00
7.6080E-06,-3.33875E+00
7.6120E-06,-3.34563E+00
7.6160E-06,-3.34688E+00
7.6200E-06,-3.34125E+00
7.6240E-06,-3.34313E+00
7.6280E-06,-3.34750E+00
7.6320E-06,-3.34375E+00
7.6360E-06,-3.33625E+00
7.6400E-06,-3.33125E+00
7.6440E-06,-3.33375E+00
7.6480E-06,-3.33375E+00
7.6520E-06,-3.32875E+00
7.6560E-06,-3.32375E+00
7.6600E-06,-3.32438E+00
7.6640E-06,-3.32250E+00
7.6680E-06,-3.31813E+00
7.6720E-06,-3.31938E+00
7.6760E-06,-3.32250E+00
7.6800E-06,-3.32125E+00
7.6840E-06,-3.31688E+00
7.6880E-06,-3.31000E+00
7.6920E-06,-3.30688E+00
7.6960E-06,-3.30813E+00
7.7000E-06,-3.30938E+00
7.7040E-06,-3.31125E+00
7.7080E-06,-3.31000E+00
7.7120E-06,-3.31125E+00
7.7160E-06,-3.30563E+00
7.7200E-06,-3.29500E+00
7.7240E-06,-3.29188E+00
7.7280E-06,-3.28938E+00
7.7320E-06,-3.29438E+00
7.7360E-06,-3.30188E+00
7.7400E-06,-3.30125E+00
7.7440E-06,-3.30063E+00
7.7480E-06,-3.29750E+00
7.7520E-06,-3.29000E+00
7.7560E-06,-3.29000E+00
7.7600E-06,-3.29750E+00
7.7640E-06,-3.30250E+00
7.7680E-06,-3.30188E+00
7.7720E-06,-3.29625E+00
7.7760E-06,-3.30125E+00
7.7800E-06,-3.30563E+00
7.7840E-06,-3.29750E+00
7.7880E-06,-3.29250E+00
7.7920E-06,-3.29750E+00
7.7960E-06,-3.29438E+00
7.8000E-06,-3.28938E+00
7.8040E-06,-3.28750E+00
7.8080E-06,-3.28250E+00
7.8120E-06,-3.28125E+00
7.8160E-06,-3.28438E+00
7.8200E-06,-3.29250E+00
7.8240E-06,-3.30000E+00
7.8280E-06,-3.29938E+00
7.8320E-06,-3.29438E+00
7.8360E-06,-3.29438E+00
7.8400E-06,-3.29375E+00
7.8440E-06,-3.29375E+00
7.8480E-06,-3.29875E+00
7.8520E-06,-3.30813E+00
7.8560E-06,-3.31938E+00
7.8600E-06,-3.32250E+00
7.8640E-06,-3.32063E+00
7.8680E-06,-3.31938E+00
7.8720E-06,-3.32000E+00
7.8760E-06,-3.32813E+00
7.8800E-06,-3.33375E+00
7.8840E-06,-3.33625E+00
7.8880E-06,-3.33813E+00
7.8920E-06,-3.33313E+00
7.8960E-06,-3.32313E+00
7.9000E-06,-3.31375E+00
7.9040E-06,-3.31000E+00
7.9080E-06,-3.31125E+00
7.9120E-06,-3.30750E+00
7.9160E-06,-3.30188E+00
7.9200E-06,-3.30625E+00
7.9240E-06,-3.31500E+00
7.9280E-06,-3.31875E+00
7.9320E-06,-3.32000E+00
7.9360E-06,-3.31813E+00
7.9400E-06,-3.31438E+00
7.9440E-06,-3.31313E+00
7.9480E-06,-3.31438E+00
7.9520E-06,-3.31813E+00
7.9560E-06,-3.31875E+00
7.9600E-06,-3.31500E+00
7.9640E-06,-3.30875E+00
7.9680E-06,-3.30500E+00
7.9720E-06,-3.30688E+00
7.9760E-06,-3.31063E+00
7.9800E-06,-3.30938E+00
7.9840E-06,-3.30625E+00
7.9880E-06,-3.30750E+00
7.9920E-06,-3.31375E+00
7.9960E-06,-3.31750E+00
8.0000E-06,-3.31313E+00
8.0040E-06,-3.31688E+00
8.0080E-06,-3.32250E+00
8.0120E-06,-3.32313E+00
8.0160E-06,-3.32375E+00
8.0200E-06,-3.32438E+00
8.0240E-06,-3.32688E+00
8.0280E-06,-3.33250E+00
8.0320E-06,-3.33250E+00
8.0360E-06,-3.32500E+00
8.0400E-06,-3.32063E+00
8.0440E-06,-3.32375E+00
8.0480E-06,-3.32188E+00
8.0520E-06,-3.32250E+00
8.0560E-06,-3.32813E+00
8.0600E-06,-3.32813E+00
8.0640E-06,-3.32625E+00
8.0680E-06,-3.32188E+00
8.0720E-06,-3.32000E+00
8.0760E-06,-3.32563E+00
8.0800E-06,-3.33125E+00
8.0840E-06,-3.32875E+00
8.0880E-06,-3.32375E+00
8.0920E-06,-3.32188E+00
8.0960E-06,-3.31813E+00
8.1000E-06,-3.31125E+00
8.1040E-06,-3.30563E+00
8.1080E-06,-3.30000E+00
8.1120E-06,-3.29688E+00
8.1160E-06,-3.29188E+00
8.1200E-06,-3.29250E+00
8.1240E-06,-3.29500E+00
8.1280E-06,-3.29438E+00
8.1320E-06,-3.29438E+00
8.1360E-06,-3.28688E+00
8.1400E-06,-3.27500E+00
8.1440E-06,-3.26438E+00
8.1480E-06,-3.25375E+00
8.1520E-06,-3.24875E+00
8.1560E-06,-3.24688E+00
8.1600E-06,-3.24688E+00
8.1640E-06,-3.24000E+00
8.1680E-06,-3.22563E+00
8.1720E-06,-3.22250E+00
8.1760E-06,-3.22188E+00
8.1800E-06,-3.22375E+00
8.1840E-06,-3.22813E+00
8.1880E-06,-3.23188E+00
8.1920E-06,-3.23563E+00
8.1960E-06,-3.24125E+00
8.2000E-06,-3.24188E+00
8.2040E-06,-3.23500E+00
8.2080E-06,-3.23625E+00
8.2120E-06,-3.24438E+00
8.2160E-06,-3.25250E+00
8.2200E-06,-3.25500E+00
8.2240E-06,-3.25250E+00
8.2280E-06,-3.24750E+00
8.2320E-06,-3.24500E+00
8.2360E-06,-3.24563E+00
8.2400E-06,-3.24125E+00
8.2440E-06,-3.24000E+00
8.2480E-06,-3.23813E+00
8.2520E-06,-3.23938E+00
8.2560E-06,-3.24500E+00
8.2600E-06,-3.24563E+00
8.2640E-06,-3.24563E+00
8.2680E-06,-3.24125E+00
8.2720E-06,-3.23000E+00
8.2760E-06,-3.22625E+00
8.2800E-06,-3.22813E+00
8.2840E-06,-3.22688E+00
8.2880E-06,-3.22625E+00
8.2920E-06,-3.22063E+00
8.2960E-06,-3.21500E+00
8.3000E-06,-3.21500E+00
8.3040E-06,-3.21500E+00
8.3080E-06,-3.21250E+00
8.3120E-06,-3.21000E+00
8.3160E-06,-3.21250E+00
8.3200E-06,-3.21250E+00
8.3240E-06,-3.21000E+00
8.3280E-06,-3.21500E+00
8.3320E-06,-3.22000E+00
8.3360E-06,-3.21938E+00
8.3400E-06,-3.22125E+00
8.3440E-06,-3.22563E+00
8.3480E-06,-3.23188E+00
8.3520E-06,-3.24063E+00
8.3560E-06,-3.24375E+00
8.3600E-06,-3.24188E+00
8.3640E-06,-3.23313E+00
8.3680E-06,-3.21938E+00
8.3720E-06,-3.21438E+00
8.3760E-06,-3.21438E+00
8.3800E-06,-3.21438E+00
8.3840E-06,-3.21125E+00
8.3880E-06,-3.20875E+00
8.3920E-06,-3.20688E+00
8.3960E-06,-3.20250E+00
8.4000E-06,-3.20313E+00
8.4040E-06,-3.20813E+00
8.4080E-06,-3.21063E+00
8.4120E-06,-3.20875E+00
8.4160E-06,-3.20625E+00
8.4200E-06,-3.20625E+00
8.4240E-06,-3.20688E+00
8.4280E-06,-3.19938E+00
8.4320E-06,-3.19750E+00
8.4360E-06,-3.20563E+00
8.4400E-06,-3.20875E+00
8.4440E-06,-3.20688E+00
8.4480E-06,-3.19938E+00
8.4520E-06,-3.19313E+00
8.4560E-06,-3.19438E+00
8.4600E-06,-3.19813E+00
8.4640E-06,-3.19875E+00
8.4680E-06,-3.19750E+00
8.4720E-06,-3.19125E+00
8.4760E-06,-3.18000E+00
8.4800E-06,-3.17500E+00
8.4840E-06,-3.16938E+00
8.4880E-06,-3.16000E+00
8.4920E-06,-3.16063E+00
8.4960E-06,-3.16375E+00
8.5000E-06,-3.15438E+00
8.5040E-06,-3.14813E+00
8.5080E-06,-3.15250E+00
8.5120E-06,-3.15125E+00
8.5160E-06,-3.15000E+00
8.5200E-06,-3.15625E+00
8.5240E-06,-3.15688E+00
8.5280E-06,-3.15063E+00
8.5320E-06,-3.14688E+00
8.5360E-06,-3.14813E+00
8.5400E-06,-3.14250E+00
8.5440E-06,-3.13938E+00
8.5480E-06,-3.14125E+00
8.5520E-06,-3.13625E+00
8.5560E-06,-3.13375E+00
8.5600E-06,-3.13375E+00
8.5640E-06,-3.12875E+00
8.5680E-06,-3.11688E+00
8.5720E-06,-3.11000E+00
8.5760E-06,-3.10625E+00
8.5800E-06,-3.10313E+00
8.5840E-06,-3.10750E+00
8.5880E-06,-3.10625E+00
8.5920E-06,-3.09813E+00
8.5960E-06,-3.09313E+00
8.6000E-06,-3.09250E+00
8.6040E-06,-3.09750E+00
8.6080E-06,-3.10250E+00
8.6120E-06,-3.09938E+00
8.6160E-06,-3.09625E+00
8.6200E-06,-3.08875E+00
8.6240E-06,-3.07938E+00
8.6280E-06,-3.07750E+00
8.6320E-06,-3.08313E+00
8.6360E-06,-3.08375E+00
8.6400E-06,-3.08438E+00
8.6440E-06,-3.08938E+00
8.6480E-06,-3.08750E+00
8.6520E-06,-3.08000E+00
8.6560E-06,-3.07125E+00
8.6600E-06,-3.07000E+00
8.6640E-06,-3.07125E+00
8.6680E-06,-3.07000E+00
8.6720E-06,-3.07375E+00
8.6760E-06,-3.07750E+00
8.6800E-06,-3.08375E+00
8.6840E-06,-3.08938E+00
8.6880E-06,-3.08688E+00
8.6920E-06,-3.08000E+00
8.6960E-06,-3.07375E+00
8.7000E-06,-3.07000E+00
8.7040E-06,-3.06625E+00
8.7080E-06,-3.05813E+00
8.7120E-06,-3.05063E+00
8.7160E-06,-3.05063E+00
8.7200E-06,-3.05313E+00
8.7240E-06,-3.05313E+00
8.7280E-06,-3.05063E+00
8.7320E-06,-3.05063E+00
8.7360E-06,-3.04813E+00
8.7400E-06,-3.04375E+00
8.7440E-06,-3.04188E+00
8.7480E-06,-3.03750E+00
8.7520E-06,-3.03563E+00
8.7560E-06,-3.03438E+00
8.7600E-06,-3.03063E+00
8.7640E-06,-3.03188E+00
8.7680E-06,-3.03313E+00
8.7720E-06,-3.02438E+00
8.7760E-06,-3.01875E+00
8.7800E-06,-3.02063E+00
8.7840E-06,-3.02500E+00
8.7880E-06,-3.02938E+00
8.7920E-06,-3.02813E+00
8.7960E-06,-3.02688E+00
8.8000E-06,-3.02375E+00
8.8040E-06,-3.02313E+00
8.8080E-06,-3.02500E+00
8.8120E-06,-3.02625E+00
8.8160E-06,-3.03063E+00
8.8200E-06,-3.03938E+00
8.8240E-06,-3.04500E+00
8.8280E-06,-3.04063E+00
8.8320E-06,-3.03375E+00
8.8360E-06,-3.03250E+00
8.8400E-06,-3.02625E+00
8.8440E-06,-3.01563E+00
8.8480E-06,-3.01250E+00
8.8520E-06,-3.01500E+00
8.8560E-06,-3.01250E+00
8.8600E-06,-3.00250E+00
8.8640E-06,-2.99813E+00
8.8680E-06,-2.99938E+00
8.8720E-06,-3.00000E+00
8.8760E-06,-2.99813E+00
8.8800E-06,-2.99375E+00
8.8840E-06,-2.99000E+00
8.8880E-06,-2.98875E+00
8.8920E-06,-2.98063E+00
8.8960E-06,-2.97750E+00
8.9000E-06,-2.98188E+00
8.9040E-06,-2.97875E+00
8.9080E-06,-2.97125E+00
8.9120E-06,-2.96125E+00
8.9160E-06,-2.96188E+00
8.9200E-06,-2.96500E+00
8.9240E-06,-2.96563E+00
8.9280E-06,-2.96375E+00
8.9320E-06,-2.96375E+00
8.9360E-06,-2.96688E+00
8.9400E-06,-2.96438E+00
8.9440E-06,-2.96250E+00
8.9480E-06,-2.95813E+00
8.9520E-06,-2.94875E+00
8.9560E-06,-2.94063E+00
8.9600E-06,-2.93500E+00
8.9640E-06,-2.93250E+00
8.9680E-06,-2.93438E+00
8.9720E-06,-2.93438E+00
8.9760E-06,-2.92938E+00
8.9800E-06,-2.92438E+00
8.9840E-06,-2.92000E+00
8.9880E-06,-2.91813E+00
8.9920E-06,-2.92125E+00
8.9960E-06,-2.92188E+00
9.0000E-06,-2.91750E+00
9.0040E-06,-2.91563E+00
9.0080E-06,-2.91188E+00
9.0120E-06,-2.90563E+00
9.0160E-06,-2.90250E+00
9.0200E-06,-2.89938E+00
9.0240E-06,-2.89125E+00
9.0280E-06,-2.89375E+00
9.0320E-06,-2.90375E+00
9.0360E-06,-2.90563E+00
9.0400E-06,-2.90938E+00
9.0440E-06,-2.91313E+00
9.0480E-06,-2.91438E+00
9.0520E-06,-2.92000E+00
9.0560E-06,-2.92563E+00
9.0600E-06,-2.92563E+00
9.0640E-06,-2.92625E+00
9.0680E-06,-2.93125E+00
9.0720E-06,-2.93625E+00
9.0760E-06,-2.92813E+00
9.0800E-06,-2.92375E+00
9.0840E-06,-2.92188E+00
9.0880E-06,-2.92000E+00
9.0920E-06,-2.92063E+00
9.0960E-06,-2.91688E+00
9.1000E-06,-2.91000E+00
9.1040E-06,-2.90625E+00
9.1080E-06,-2.90813E+00
9.1120E-06,-2.91188E+00
9.1160E-06,-2.92063E+00
9.1200E-06,-2.93375E+00
9.1240E-06,-2.93375E+00
9.1280E-06,-2.92375E+00
9.1320E-06,-2.92375E+00
9.1360E-06,-2.92188E+00
9.1400E-06,-2.91500E+00
9.1440E-06,-2.90625E+00
9.1480E-06,-2.90063E+00
9.1520E-06,-2.90000E+00
9.1560E-06,-2.89188E+00
9.1600E-06,-2.88438E+00
9.1640E-06,-2.88000E+00
9.1680E-06,-2.88125E+00
9.1720E-06,-2.88188E+00
9.1760E-06,-2.87750E+00
9.1800E-06,-2.88313E+00
9.1840E-06,-2.89125E+00
9.1880E-06,-2.89125E+00
9.1920E-06,-2.88875E+00
9.1960E-06,-2.88188E+00
9.2000E-06,-2.87500E+00
9.2040E-06,-2.87313E+00
9.2080E-06,-2.86688E+00
9.2120E-06,-2.85875E+00
9.2160E-06,-2.85563E+00
9.2200E-06,-2.85250E+00
9.2240E-06,-2.85500E+00
9.2280E-06,-2.86000E+00
9.2320E-06,-2.86438E+00
9.2360E-06,-2.86813E+00
9.2400E-06,-2.86688E+00
9.2440E-06,-2.87313E+00
9.2480E-06,-2.87688E+00
9.2520E-06,-2.87750E+00
9.2560E-06,-2.87813E+00
9.2600E-06,-2.87938E+00
9.2640E-06,-2.88250E+00
9.2680E-06,-2.88563E+00
9.2720E-06,-2.88813E+00
9.2760E-06,-2.88625E+00
9.2800E-06,-2.87938E+00
9.2840E-06,-2.87250E+00
9.2880E-06,-2.86875E+00
9.2920E-06,-2.86813E+00
9.2960E-06,-2.86438E+00
9.3000E-06,-2.85875E+00
9.3040E-06,-2.85563E+00
9.3080E-06,-2.85063E+00
9.3120E-06,-2.84563E+00
9.3160E-06,-2.84375E+00
9.3200E-06,-2.83438E+00
9.3240E-06,-2.82313E+00
9.3280E-06,-2.82000E+00
9.3320E-06,-2.81938E+00
9.3360E-06,-2.82625E+00
9.3400E-06,-2.82813E+00
9.3440E-06,-2.81938E+00
9.3480E-06,-2.81125E+00
9.3520E-06,-2.81125E+00
9.3560E-06,-2.81375E+00
9.3600E-06,-2.80875E+00
9.3640E-06,-2.80375E+00
9.3680E-06,-2.80438E+00
9.3720E-06,-2.80000E+00
9.3760E-06,-2.78875E+00
9.3800E-06,-2.78000E+00
9.3840E-06,-2.77250E+00
9.3880E-06,-2.76500E+00
9.3920E-06,-2.76500E+00
9.3960E-06,-2.76563E+00
9.4000E-06,-2.76063E+00
9.4040E-06,-2.75875E+00
9.4080E-06,-2.76188E+00
9.4120E-06,-2.76500E+00
9.4160E-06,-2.76313E+00
9.4200E-06,-2.75875E+00
9.4240E-06,-2.75750E+00
9.4280E-06,-2.75563E+00
9.4320E-06,-2.75125E+00
9.4360E-06,-2.75000E+00
9.4400E-06,-2.74875E+00
9.4440E-06,-2.75063E+00
9.4480E-06,-2.75438E+00
9.4520E-06,-2.75250E+00
9.4560E-06,-2.75125E+00
9.4600E-06,-2.75750E+00
9.4640E-06,-2.75563E+00
9.4680E-06,-2.74688E+00
9.4720E-06,-2.74063E+00
9.4760E-06,-2.73750E+00
9.4800E-06,-2.73938E+00
9.4840E-06,-2.73938E+00
9.4880E-06,-2.73875E+00
9.4920E-06,-2.74313E+00
9.4960E-06,-2.74750E+00
9.5000E-06,-2.74875E+00
9.5040E-06,-2.74063E+00
9.5080E-06,-2.73500E+00
9.5120E-06,-2.72938E+00
9.5160E-06,-2.72000E+00
9.5200E-06,-2.71063E+00
9.5240E-06,-2.69750E+00
9.5280E-06,-2.68438E+00
9.5320E-06,-2.66750E+00
9.5360E-06,-2.64500E+00
9.5400E-06,-2.61125E+00
9.5440E-06,-2.57438E+00
9.5480E-06,-2.53750E+00
9.5520E-06,-2.49313E+00
9.5560E-06,-2.44375E+00
9.5600E-06,-2.39063E+00
9.5640E-06,-2.33563E+00
9.5680E-06,-2.29125E+00
9.5720E-06,-2.24688E+00
9.5760E-06,-2.19563E+00
9.5800E-06,-2.15250E+00
9.5840E-06,-2.11188E+00
9.5880E-06,-2.06875E+00
9.5920E-06,-2.01625E+00
9.5960E-06,-1.95938E+00
9.6000E-06,-1.90563E+00
9.6040E-06,-1.85063E+00
9.6080E-06,-1.79938E+00
9.6120E-06,-1.73625E+00
9.6160E-06,-1.66188E+00
9.6200E-06,-1.58750E+00
9.6240E-06,-1.51063E+00
9.6280E-06,-1.43313E+00
9.6320E-06,-1.35563E+00
9.6360E-06,-1.28000E+00
9.6400E-06,-1.20438E+00
9.6440E-06,-1.12875E+00
9.6480E-06,-1.05750E+00
9.6520E-06,-9.85626E-01
9.6560E-06,-9.15626E-01
9.6600E-06,-8.40001E-01
9.6640E-06,-7.57501E-01
9.6680E-06,-6.71876E-01
9.6720E-06,-5.86876E-01
9.6760E-06,-5.07501E-01
9.6800E-06,-4.30001E-01
9.6840E-06,-3.47501E-01
9.6880E-06,-2.60001E-01
9.6920E-06,-1.83126E-01
9.6960E-06,-1.08751E-01
9.7000E-06,-2.62509E-02
9.7040E-06,5.12491E-02
9.7080E-06,1.19374E-01
9.7120E-06,1.90624E-01
9.7160E-06,2.66874E-01
9.7200E-06,3.43749E-01
9.7240E-06,4.18124E-01
9.7280E-06,4.90624E-01
9.7320E-06,5.61249E-01
9.7360E-06,6.27499E-01
9.7400E-06,6.89999E-01
9.7440E-06,7.48124E-01
9.7480E-06,8.02499E-01
9.7520E-06,8.56874E-01
9.7560E-06,9.06874E-01
9.7600E-06,9.56874E-01
9.7640E-06,9.99374E-01
9.7680E-06,1.03625E+00
9.7720E-06,1.07562E+00
9.7760E-06,1.10812E+00
9.7800E-06,1.13125E+00
9.7840E-06,1.14750E+00
9.7880E-06,1.15812E+00
9.7920E-06,1.16812E+00
9.7960E-06,1.18000E+00
9.8000E-06,1.18437E+00
9.8040E-06,1.18562E+00
9.8080E-06,1.17937E+00
9.8120E-06,1.17562E+00
9.8160E-06,1.17000E+00
9.8200E-06,1.15250E+00
9.8240E-06,1.13875E+00
9.8280E-06,1.12562E+00
9.8320E-06,1.10875E+00
9.8360E-06,1.08500E+00
9.8400E-06,1.05312E+00
9.8440E-06,1.02125E+00
9.8480E-06,9.88124E-01
9.8520E-06,9.49999E-01
9.8560E-06,9.18749E-01
9.8600E-06,8.82499E-01
9.8640E-06,8.36249E-01
9.8680E-06,7.94999E-01
9.8720E-06,7.58749E-01
9.8760E-06,7.21874E-01
9.8800E-06,6.80624E-01
9.8840E-06,6.36874E-01
9.8880E-06,5.93124E-01
9.8920E-06,5.46874E-01
9.8960E-06,4.99374E-01
9.9000E-06,4.54374E-01
9.9040E-06,4.11874E-01
9.9080E-06,3.67499E-01
9.9120E-06,3.25624E-01
9.9160E-06,2.91249E-01
9.9200E-06,2.56249E-01
9.9240E-06,2.11249E-01
9.9280E-06,1.66874E-01
9.9320E-06,1.36874E-01
9.9360E-06,1.11249E-01
9.9400E-06,8.24991E-02
9.9440E-06,5.56241E-02
9.9480E-06,3.24991E-02
9.9520E-06,1.12491E-02
9.9560E-06,-6.87592E-03
9.9600E-06,-1.62509E-02
9.9640E-06,-3.25009E-02
9.9680E-06,-5.00009E-02
9.9720E-06,-5.93759E-02
9.9760E-06,-6.56259E-02
9.9800E-06,-7.37509E-02
9.9840E-06,-8.62509E-02
9.9880E-06,-9.31259E-02
9.9920E-06,-9.25009E-02
9.9960E-06,-9.43759E-02
1.0000E-05,-9.37509E-02
1.0004E-05,-8.50009E-02
1.0008E-05,-7.50009E-02
1.0012E-05,-6.06259E-02
1.0016E-05,-4.50009E-02
1.0020E-05,-3.00009E-02
1.0024E-05,-1.56259E-02
1.0028E-05,-9.16421E-07
1.0032E-05,1.93741E-02
1.0036E-05,4.24991E-02
1.0040E-05,6.93741E-02
1.0044E-05,9.18741E-02
1.0048E-05,1.10624E-01
1.0052E-05,1.38124E-01
1.0056E-05,1.64374E-01
1.0060E-05,1.83749E-01
1.0064E-05,2.08749E-01
1.0068E-05,2.37499E-01
1.0072E-05,2.64999E-01
1.0076E-05,2.93124E-01
1.0080E-05,3.21874E-01
1.0084E-05,3.46249E-01
1.0088E-05,3.69374E-01
1.0092E-05,3.93124E-01
1.0096E-05,4.13124E-01
1.0100E-05,4.34374E-01
1.0104E-05,4.56874E-01
1.0108E-05,4.80624E-01
1.0112E-05,4.99999E-01
1.0116E-05,5.13749E-01
1.0120E-05,5.33749E-01
1.0124E-05,5.59999E-01
1.0128E-05,5.86874E-01
1.0132E-05,6.11874E-01
1.0136E-05,6.28749E-01
1.0140E-05,6.39374E-01
1.0144E-05,6.51874E-01
1.0148E-05,6.63124E-01
1.0152E-05,6.66874E-01
1.0156E-05,6.68124E-01
1.0160E-05,6.71249E-01
1.0164E-05,6.66874E-01
1.0168E-05,6.59999E-01
1.0172E-05,6.54374E-01
1.0176E-05,6.46249E-01
1.0180E-05,6.38749E-01
1.0184E-05,6.28749E-01
1.0188E-05,6.24999E-01
1.0192E-05,6.21249E-01
1.0196E-05,6.09999E-01
1.0200E-05,5.99999E-01
1.0204E-05,5.90624E-01
1.0208E-05,5.76874E-01
1.0212E-05,5.58749E-01
1.0216E-05,5.41249E-01
1.0220E-05,5.28124E-01
1.0224E-05,5.15624E-01
1.0228E-05,4.96249E-01
1.0232E-05,4.75624E-01
1.0236E-05,4.58749E-01
1.0240E-05,4.38124E-01
1.0244E-05,4.16874E-01
1.0248E-05,3.93749E-01
1.0252E-05,3.71874E-01
1.0256E-05,3.49374E-01
1.0260E-05,3.23124E-01
1.0264E-05,3.00624E-01
1.0268E-05,2.79999E-01
1.0272E-05,2.63124E-01
1.0276E-05,2.41874E-01
1.0280E-05,2.19999E-01
1.0284E-05,2.06249E-01
1.0288E-05,1.96249E-01
1.0292E-05,1.84374E-01
1.0296E-05,1.73124E-01
1.0300E-05,1.59999E-01
1.0304E-05,1.44999E-01
1.0308E-05,1.28749E-01
1.0312E-05,1.18749E-01
1.0316E-05,1.13749E-01
1.0320E-05,1.01874E-01
1.0324E-05,8.81241E-02
1.0328E-05,7.56241E-02
1.0332E-05,5.87491E-02
1.0336E-05,4.81241E-02
1.0340E-05,4.99991E-02
1.0344E-05,4.93741E-02
1.0348E-05,4.62491E-02
1.0352E-05,4.81241E-02
1.0356E-05,4.49991E-02
1.0360E-05,3.99991E-02
1.0364E-05,4.24991E-02
1.0368E-05,4.93741E-02
1.0372E-05,5.37491E-02
1.0376E-05,4.99991E-02
1.0380E-05,4.93741E-02
1.0384E-05,5.62491E-02
1.0388E-05,5.99991E-02
1.0392E-05,6.37491E-02
1.0396E-05,7.24991E-02
1.0400E-05,7.49991E-02
1.0404E-05,7.99991E-02
1.0408E-05,8.74991E-02
1.0412E-05,9.93741E-02
1.0416E-05,1.14999E-01
1.0420E-05,1.23124E-01
1.0424E-05,1.27499E-01
1.0428E-05,1.36874E-01
1.0432E-05,1.55624E-01
1.0436E-05,1.73124E-01
1.0440E-05,1.79374E-01
1.0444E-05,1.83124E-01
1.0448E-05,1.91874E-01
1.0452E-05,2.04374E-01
1.0456E-05,2.14374E-01
1.0460E-05,2.20624E-01
1.0464E-05,2.31874E-01
1.0468E-05,2.39999E-01
1.0472E-05,2.47499E-01
1.0476E-05,2.56874E-01
1.0480E-05,2.68124E-01
1.0484E-05,2.73749E-01
1.0488E-05,2.74374E-01
1.0492E-05,2.84374E-01
1.0496E-05,2.91249E-01
1.0500E-05,2.90624E-01
1.0504E-05,2.87499E-01
1.0508E-05,2.89999E-01
1.0512E-05,2.94374E-01
1.0516E-05,2.91249E-01
1.0520E-05,2.85624E-01
1.0524E-05,2.79999E-01
1.0528E-05,2.78124E-01
1.0532E-05,2.78124E-01
1.0536E-05,2.73749E-01
1.0540E-05,2.69374E-01
1.0544E-05,2.62499E-01
1.0548E-05,2.54374E-01
1.0552E-05,2.50624E-01
1.0556E-05,2.43124E-01
1.0560E-05,2.35624E-01
1.0564E-05,2.30624E-01
1.0568E-05,2.28749E-01
1.0572E-05,2.29374E-01
1.0576E-05,2.23124E-01
1.0580E-05,2.14374E-01
1.0584E-05,2.08749E-01
1.0588E-05,2.03124E-01
1.0592E-05,1.95624E-01
1.0596E-05,1.83749E-01
1.0600E-05,1.72499E-01
1.0604E-05,1.66874E-01
1.0608E-05,1.59374E-01
1.0612E-05,1.44999E-01
1.0616E-05,1.28749E-01
1.0620E-05,1.16249E-01
1.0624E-05,1.09374E-01
1.0628E-05,1.02499E-01
1.0632E-05,9.12491E-02
1.0636E-05,8.06241E-02
1.0640E-05,7.12491E-02
1.0644E-05,5.93741E-02
1.0648E-05,4.06241E-02
1.0652E-05,3.37491E-02
1.0656E-05,3.87491E-02
1.0660E-05,3.18741E-02
1.0664E-05,1.99991E-02
1.0668E-05,1.37491E-02
1.0672E-05,8.12408E-03
1.0676E-05,4.99908E-03
1.0680E-05,2.49908E-03
1.0684E-05,-5.00092E-03
1.0688E-05,-9.37592E-03
1.0692E-05,-1.12509E-02
1.0696E-05,-3.12592E-03
1.0700E-05,1.87408E-03
1.0704E-05,-3.12592E-03
1.0708E-05,1.87408E-03
1.0712E-05,4.37408E-03
1.0716E-05,1.87408E-03
1.0720E-05,1.87408E-03
1.0724E-05,-5.62592E-03
1.0728E-05,-1.25009E-02
1.0732E-05,-1.18759E-02
1.0736E-05,-6.25092E-03
1.0740E-05,1.87408E-03
1.0744E-05,4.37408E-03
1.0748E-05,1.24908E-03
1.0752E-05,3.74908E-03
1.0756E-05,5.62408E-03
1.0760E-05,9.99908E-03
1.0764E-05,1.93741E-02
1.0768E-05,2.56241E-02
1.0772E-05,3.37491E-02
1.0776E-05,4.62491E-02
1.0780E-05,5.81241E-02
1.0784E-05,6.68741E-02
1.0788E-05,6.74991E-02
1.0792E-05,6.56241E-02
1.0796E-05,7.18741E-02
1.0800E-05,7.74991E-02
1.0804E-05,8.24991E-02
1.0808E-05,8.93741E-02
1.0812E-05,1.01249E-01
1.0816E-05,1.09999E-01
1.0820E-05,1.08124E-01
1.0824E-05,1.11249E-01
1.0828E-05,1.21874E-01
1.0832E-05,1.26249E-01
1.0836E-05,1.30624E-01
1.0840E-05,1.37499E-01
1.0844E-05,1.44374E-01
1.0848E-05,1.49999E-01
1.0852E-05,1.50624E-01
1.0856E-05,1.56249E-01
1.0860E-05,1.58749E-01
1.0864E-05,1.58749E-01
1.0868E-05,1.63749E-01
1.0872E-05,1.66249E-01
1.0876E-05,1.68124E-01
1.0880E-05,1.69999E-01
1.0884E-05,1.76874E-01
1.0888E-05,1.80624E-01
1.0892E-05,1.79999E-01
1.0896E-05,1.83749E-01
1.0900E-05,1.84374E-01
1.0904E-05,1.83124E-01
1.0908E-05,1.83749E-01
1.0912E-05,1.79999E-01
1.0916E-05,1.81249E-01
1.0920E-05,1.89374E-01
1.0924E-05,1.88124E-01
1.0928E-05,1.83749E-01
1.0932E-05,1.79999E-01
1.0936E-05,1.74374E-01
1.0940E-05,1.71249E-01
1.0944E-05,1.63124E-01
1.0948E-05,1.53124E-01
1.0952E-05,1.51249E-01
1.0956E-05,1.49374E-01
1.0960E-05,1.44999E-01
1.0964E-05,1.46249E-01
1.0968E-05,1.44374E-01
1.0972E-05,1.38124E-01
1.0976E-05,1.34374E-01
1.0980E-05,1.31249E-01
1.0984E-05,1.28124E-01
1.0988E-05,1.23124E-01
1.0992E-05,1.15624E-01
1.0996E-05,1.13749E-01
1.1000E-05,1.13749E-01
1.1004E-05,1.14374E-01
1.1008E-05,1.16874E-01
1.1012E-05,1.14374E-01
1.1016E-05,1.12499E-01
1.1020E-05,1.12499E-01
1.1024E-05,1.10624E-01
1.1028E-05,1.08749E-01
1.1032E-05,1.04374E-01
1.1036E-05,1.00624E-01
1.1040E-05,9.43741E-02
1.1044E-05,8.62491E-02
1.1048E-05,8.62491E-02
1.1052E-05,8.56241E-02
1.1056E-05,7.31241E-02
1.1060E-05,6.62491E-02
1.1064E-05,6.74991E-02
1.1068E-05,6.81241E-02
1.1072E-05,6.87491E-02
1.1076E-05,6.93741E-02
1.1080E-05,7.24991E-02
1.1084E-05,7.56241E-02
1.1088E-05,7.81241E-02
1.1092E-05,8.56241E-02
1.1096E-05,9.24991E-02
1.1100E-05,8.93741E-02
1.1104E-05,8.62491E-02
1.1108E-05,8.62491E-02
1.1112E-05,8.06241E-02
1.1116E-05,7.37491E-02
1.1120E-05,6.93741E-02
1.1124E-05,7.49991E-02
1.1128E-05,7.99991E-02
1.1132E-05,8.24991E-02
1.1136E-05,8.49991E-02
1.1140E-05,9.18741E-02
1.1144E-05,9.81241E-02
1.1148E-05,1.01874E-01
1.1152E-05,1.03124E-01
1.1156E-05,9.68741E-02
1.1160E-05,9.87491E-02
1.1164E-05,1.09999E-01
1.1168E-05,1.19999E-01
1.1172E-05,1.17499E-01
1.1176E-05,1.13124E-01
1.1180E-05,1.18124E-01
1.1184E-05,1.23124E-01
1.1188E-05,1.25624E-01
1.1192E-05,1.27499E-01
1.1196E-05,1.27499E-01
1.1200E-05,1.26874E-01
1.1204E-05,1.31249E-01
1.1208E-05,1.32499E-01
1.1212E-05,1.26874E-01
1.1216E-05,1.19374E-01
1.1220E-05,1.11874E-01
1.1224E-05,1.09999E-01
1.1228E-05,1.15624E-01
1.1232E-05,1.20624E-01
1.1236E-05,1.18124E-01
1.1240E-05,1.13124E-01
1.1244E-05,1.08749E-01
1.1248E-05,1.06874E-01
1.1252E-05,1.13124E-01
1.1256E-05,1.13124E-01
1.1260E-05,1.08749E-01
1.1264E-05,1.06874E-01
1.1268E-05,1.04999E-01
1.1272E-05,1.06249E-01
1.1276E-05,1.04374E-01
1.1280E-05,1.03124E-01
1.1284E-05,1.01874E-01
1.1288E-05,1.03124E-01
1.1292E-05,1.06249E-01
1.1296E-05,1.09374E-01
1.1300E-05,1.04999E-01
1.1304E-05,1.03749E-01
1.1308E-05,1.11874E-01
1.1312E-05,1.09999E-01
1.1316E-05,1.03124E-01
1.1320E-05,1.01874E-01
1.1324E-05,1.05624E-01
1.1328E-05,1.06249E-01
1.1332E-05,1.07499E-01
1.1336E-05,1.13124E-01
1.1340E-05,1.13749E-01
1.1344E-05,1.04374E-01
1.1348E-05,9.49991E-02
1.1352E-05,9.68741E-02
1.1356E-05,9.56241E-02
1.1360E-05,8.99991E-02
1.1364E-05,8.68741E-02
1.1368E-05,8.18741E-02
1.1372E-05,7.68741E-02
1.1376E-05,7.68741E-02
1.1380E-05,7.24991E-02
1.1384E-05,6.74991E-02
1.1388E-05,7.12491E-02
1.1392E-05,7.62491E-02
1.1396E-05,7.93741E-02
1.1400E-05,7.93741E-02
1.1404E-05,7.68741E-02
1.1408E-05,6.93741E-02
1.1412E-05,6.56241E-02
1.1416E-05,6.37491E-02
1.1420E-05,6.24991E-02
1.1424E-05,5.87491E-02
1.1428E-05,5.74991E-02
1.1432E-05,6.62491E-02
1.1436E-05,7.18741E-02
1.1440E-05,6.74991E-02
1.1444E-05,5.87491E-02
1.1448E-05,4.74991E-02
1.1452E-05,3.99991E-02
1.1456E-05,3.56241E-02
1.1460E-05,3.31241E-02
1.1464E-05,3.62491E-02
1.1468E-05,4.12491E-02
1.1472E-05,4.62491E-02
1.1476E-05,5.06241E-02
1.1480E-05,5.24991E-02
1.1484E-05,4.93741E-02
1.1488E-05,4.87491E-02
1.1492E-05,4.56241E-02
1.1496E-05,3.06241E-02
1.1500E-05,2.62491E-02
1.1504E-05,2.93741E-02
1.1508E-05,3.06241E-02
1.1512E-05,3.12491E-02
1.1516E-05,2.93741E-02
1.1520E-05,2.99991E-02
1.1524E-05,3.49991E-02
1.1528E-05,3.81241E-02
1.1532E-05,3.81241E-02
1.1536E-05,4.56241E-02
1.1540E-05,5.99991E-02
1.1544E-05,8.31241E-02
1.1548E-05,1.07499E-01
1.1552E-05,1.32499E-01
1.1556E-05,1.63124E-01
1.1560E-05,1.99999E-01
1.1564E-05,2.31874E-01
1.1568E-05,2.66249E-01
1.1572E-05,3.08749E-01
1.1576E-05,3.46249E-01
1.1580E-05,3.91249E-01
1.1584E-05,4.45624E-01
1.1588E-05,5.01874E-01
1.1592E-05,5.49374E-01
1.1596E-05,5.96874E-01
1.1600E-05,6.43749E-01
1.1604E-05,6.84999E-01
1.1608E-05,7.24374E-01
1.1612E-05,7.63124E-01
1.1616E-05,8.16874E-01
1.1620E-05,8.69999E-01
1.1624E-05,9.17499E-01
1.1628E-05,9.73749E-01
1.1632E-05,1.03187E+00
1.1636E-05,1.08437E+00
1.1640E-05,1.14062E+00
1.1644E-05,1.20812E+00
1.1648E-05,1.27625E+00
1.1652E-05,1.34312E+00
1.1656E-05,1.41250E+00
1.1660E-05,1.48312E+00
1.1664E-05,1.55687E+00
1.1668E-05,1.62875E+00
1.1672E-05,1.69312E+00
1.1676E-05,1.76125E+00
1.1680E-05,1.82750E+00
1.1684E-05,1.89500E+00
1.1688E-05,1.97250E+00
1.1692E-05,2.04812E+00
1.1696E-05,2.12625E+00
1.1700E-05,2.19750E+00
1.1704E-05,2.25687E+00
1.1708E-05,2.31250E+00
1.1712E-05,2.36750E+00
1.1716E-05,2.43125E+00
1.1720E-05,2.49375E+00
1.1724E-05,2.55187E+00
1.1728E-05,2.61187E+00
1.1732E-05,2.67062E+00
1.1736E-05,2.73062E+00
1.1740E-05,2.79187E+00
1.1744E-05,2.84937E+00
1.1748E-05,2.91062E+00
1.1752E-05,2.96812E+00
1.1756E-05,3.02000E+00
1.1760E-05,3.07312E+00
1.1764E-05,3.12812E+00
1.1768E-05,3.19187E+00
1.1772E-05,3.25187E+00
1.1776E-05,3.30562E+00
1.1780E-05,3.35875E+00
1.1784E-05,3.40875E+00
1.1788E-05,3.46250E+00
1.1792E-05,3.51562E+00
1.1796E-05,3.56562E+00
1.1800E-05,3.61250E+00
1.1804E-05,3.64937E+00
1.1808E-05,3.67937E+00
1.1812E-05,3.71187E+00
1.1816E-05,3.74750E+00
1.1820E-05,3.77812E+00
1.1824E-05,3.80500E+00
1.1828E-05,3.82500E+00
1.1832E-05,3.84125E+00
1.1836E-05,3.86437E+00
1.1840E-05,3.88312E+00
1.1844E-05,3.89312E+00
1.1848E-05,3.90312E+00
1.1852E-05,3.90750E+00
1.1856E-05,3.90937E+00
1.1860E-05,3.91562E+00
1.1864E-05,3.92437E+00
1.1868E-05,3.92750E+00
1.1872E-05,3.92812E+00
1.1876E-05,3.92375E+00
1.1880E-05,3.91687E+00
1.1884E-05,3.90812E+00
1.1888E-05,3.89500E+00
1.1892E-05,3.88062E+00
1.1896E-05,3.86437E+00
1.1900E-05,3.84937E+00
1.1904E-05,3.82750E+00
1.1908E-05,3.80687E+00
1.1912E-05,3.78812E+00
1.1916E-05,3.76750E+00
1.1920E-05,3.74812E+00
1.1924E-05,3.72750E+00
1.1928E-05,3.70375E+00
1.1932E-05,3.67625E+00
1.1936E-05,3.65250E+00
1.1940E-05,3.63062E+00
1.1944E-05,3.60812E+00
1.1948E-05,3.58875E+00
1.1952E-05,3.56625E+00
1.1956E-05,3.54187E+00
1.1960E-05,3.52187E+00
1.1964E-05,3.50062E+00
1.1968E-05,3.47812E+00
1.1972E-05,3.45250E+00
1.1976E-05,3.43312E+00
1.1980E-05,3.41437E+00
1.1984E-05,3.39250E+00
1.1988E-05,3.37625E+00
1.1992E-05,3.36187E+00
1.1996E-05,3.34312E+00


==> Experiment Results/TRC04.CSV <==
[s],QMA[V]
-1.2000E-05,6.22785E-02
-1.1996E-05,6.24097E-02
-1.1992E-05,6.25246E-02
-1.1988E-05,6.25246E-02
-1.1984E-05,6.27542E-02
-1.1980E-05,6.33449E-02
-1.1976E-05,6.40175E-02
-1.1972E-05,6.42964E-02
-1.1968E-05,6.40503E-02
-1.1964E-05,6.38042E-02
-1.1960E-05,6.38371E-02
-1.1956E-05,6.40011E-02
-1.1952E-05,6.42636E-02
-1.1948E-05,6.43621E-02
-1.1944E-05,6.44769E-02
-1.1940E-05,6.45753E-02
-1.1936E-05,6.45917E-02
-1.1932E-05,6.45917E-02
-1.1928E-05,6.44605E-02
-1.1924E-05,6.43292E-02
-1.1920E-05,6.41980E-02
-1.1916E-05,6.40831E-02
-1.1912E-05,6.39683E-02
-1.1908E-05,6.39847E-02
-1.1904E-05,6.40011E-02
-1.1900E-05,6.41488E-02
-1.1896E-05,6.41488E-02
-1.1892E-05,6.37878E-02
-1.1888E-05,6.35746E-02
-1.1884E-05,6.35089E-02
-1.1880E-05,6.35746E-02
-1.1876E-05,6.35089E-02
-1.1872E-05,6.33121E-02
-1.1868E-05,6.33777E-02
-1.1864E-05,6.35581E-02
-1.1860E-05,6.37222E-02
-1.1856E-05,6.38699E-02
-1.1852E-05,6.39027E-02
-1.1848E-05,6.36894E-02
-1.1844E-05,6.36074E-02
-1.1840E-05,6.35253E-02
-1.1836E-05,6.32136E-02
-1.1832E-05,6.31808E-02
-1.1828E-05,6.32792E-02
-1.1824E-05,6.31152E-02
-1.1820E-05,6.29347E-02
-1.1816E-05,6.26558E-02
-1.1812E-05,6.22785E-02
-1.1808E-05,6.21800E-02
-1.1804E-05,6.20652E-02
-1.1800E-05,6.18519E-02
-1.1796E-05,6.15238E-02
-1.1792E-05,6.12285E-02
-1.1788E-05,6.09331E-02
-1.1784E-05,6.07527E-02
-1.1780E-05,6.08511E-02
-1.1776E-05,6.09496E-02
-1.1772E-05,6.09331E-02
-1.1768E-05,6.07691E-02
-1.1764E-05,6.06378E-02
-1.1760E-05,6.05230E-02
-1.1756E-05,6.05230E-02
-1.1752E-05,6.02933E-02
-1.1748E-05,5.98011E-02
-1.1744E-05,5.94894E-02
-1.1740E-05,5.91613E-02
-1.1736E-05,5.88660E-02
-1.1732E-05,5.87019E-02
-1.1728E-05,5.84558E-02
-1.1724E-05,5.83410E-02
-1.1720E-05,5.82261E-02
-1.1716E-05,5.78652E-02
-1.1712E-05,5.77831E-02
-1.1708E-05,5.77011E-02
-1.1704E-05,5.77503E-02
-1.1700E-05,5.79308E-02
-1.1696E-05,5.77175E-02
-1.1692E-05,5.73894E-02
-1.1688E-05,5.72089E-02
-1.1684E-05,5.70449E-02
-1.1680E-05,5.70121E-02
-1.1676E-05,5.72089E-02
-1.1672E-05,5.71597E-02
-1.1668E-05,5.67660E-02
-1.1664E-05,5.64871E-02
-1.1660E-05,5.63722E-02
-1.1656E-05,5.63722E-02
-1.1652E-05,5.63722E-02
-1.1648E-05,5.63722E-02
-1.1644E-05,5.61425E-02
-1.1640E-05,5.57980E-02
-1.1636E-05,5.57160E-02
-1.1632E-05,5.55027E-02
-1.1628E-05,5.53058E-02
-1.1624E-05,5.53714E-02
-1.1620E-05,5.54206E-02
-1.1616E-05,5.52238E-02
-1.1612E-05,5.46824E-02
-1.1608E-05,5.43214E-02
-1.1604E-05,5.43214E-02
-1.1600E-05,5.43214E-02
-1.1596E-05,5.39605E-02
-1.1592E-05,5.36160E-02
-1.1588E-05,5.35175E-02
-1.1584E-05,5.34683E-02
-1.1580E-05,5.34191E-02
-1.1576E-05,5.35996E-02
-1.1572E-05,5.40097E-02
-1.1568E-05,5.41574E-02
-1.1564E-05,5.40589E-02
-1.1560E-05,5.38456E-02
-1.1556E-05,5.36160E-02
-1.1552E-05,5.34027E-02
-1.1548E-05,5.31074E-02
-1.1544E-05,5.29597E-02
-1.1540E-05,5.32878E-02
-1.1536E-05,5.33699E-02
-1.1532E-05,5.33042E-02
-1.1528E-05,5.35996E-02
-1.1524E-05,5.36488E-02
-1.1520E-05,5.35667E-02
-1.1516E-05,5.32550E-02
-1.1512E-05,5.28285E-02
-1.1508E-05,5.25496E-02
-1.1504E-05,5.22871E-02
-1.1500E-05,5.22706E-02
-1.1496E-05,5.18933E-02
-1.1492E-05,5.15488E-02
-1.1488E-05,5.15980E-02
-1.1484E-05,5.12699E-02
-1.1480E-05,5.08433E-02
-1.1476E-05,5.05480E-02
-1.1472E-05,5.04003E-02
-1.1468E-05,5.04003E-02
-1.1464E-05,5.03839E-02
-1.1460E-05,5.03839E-02
-1.1456E-05,5.05152E-02
-1.1452E-05,5.05152E-02
-1.1448E-05,5.04988E-02
-1.1444E-05,5.04824E-02
-1.1440E-05,5.03511E-02
-1.1436E-05,5.03675E-02
-1.1432E-05,5.02527E-02
-1.1428E-05,5.01378E-02
-1.1424E-05,5.03019E-02
-1.1420E-05,5.05644E-02
-1.1416E-05,5.05316E-02
-1.1412E-05,5.01542E-02
-1.1408E-05,4.99081E-02
-1.1404E-05,4.99410E-02
-1.1400E-05,4.98589E-02
-1.1396E-05,4.97605E-02
-1.1392E-05,4.95636E-02
-1.1388E-05,4.93339E-02
-1.1384E-05,4.92519E-02
-1.1380E-05,4.91699E-02
-1.1376E-05,4.91206E-02
-1.1372E-05,4.90550E-02
-1.1368E-05,4.92683E-02
-1.1364E-05,4.94488E-02
-1.1360E-05,4.93667E-02
-1.1356E-05,4.93011E-02
-1.1352E-05,4.93503E-02
-1.1348E-05,4.95308E-02
-1.1344E-05,4.97113E-02
-1.1340E-05,4.96292E-02
-1.1336E-05,4.95472E-02
-1.1332E-05,4.93503E-02
-1.1328E-05,4.91699E-02
-1.1324E-05,4.92027E-02
-1.1320E-05,4.92519E-02
-1.1316E-05,4.90550E-02
-1.1312E-05,4.86449E-02
-1.1308E-05,4.84152E-02
-1.1304E-05,4.81855E-02
-1.1300E-05,4.80871E-02
-1.1296E-05,4.82511E-02
-1.1292E-05,4.84152E-02
-1.1288E-05,4.84644E-02
-1.1284E-05,4.82347E-02
-1.1280E-05,4.81199E-02
-1.1276E-05,4.81035E-02
-1.1272E-05,4.78574E-02
-1.1268E-05,4.77261E-02
-1.1264E-05,4.75949E-02
-1.1260E-05,4.75785E-02
-1.1256E-05,4.78574E-02
-1.1252E-05,4.82183E-02
-1.1248E-05,4.84808E-02
-1.1244E-05,4.86941E-02
-1.1240E-05,4.86449E-02
-1.1236E-05,4.80542E-02
-1.1232E-05,4.73652E-02
-1.1228E-05,4.67910E-02
-1.1224E-05,4.63316E-02
-1.1220E-05,4.57410E-02
-1.1216E-05,4.51996E-02
-1.1212E-05,4.47730E-02
-1.1208E-05,4.45925E-02
-1.1204E-05,4.45105E-02
-1.1200E-05,4.43300E-02
-1.1196E-05,4.41660E-02
-1.1192E-05,4.40511E-02
-1.1188E-05,4.40839E-02
-1.1184E-05,4.39855E-02
-1.1180E-05,4.37558E-02
-1.1176E-05,4.36574E-02
-1.1172E-05,4.34605E-02
-1.1168E-05,4.31652E-02
-1.1164E-05,4.27386E-02
-1.1160E-05,4.24761E-02
-1.1156E-05,4.23449E-02
-1.1152E-05,4.22136E-02
-1.1148E-05,4.18855E-02
-1.1144E-05,4.12128E-02
-1.1140E-05,4.08027E-02
-1.1136E-05,4.05402E-02
-1.1132E-05,4.05074E-02
-1.1128E-05,4.04746E-02
-1.1124E-05,4.03433E-02
-1.1120E-05,4.00808E-02
-1.1116E-05,3.98347E-02
-1.1112E-05,3.98675E-02
-1.1108E-05,4.00152E-02
-1.1104E-05,3.97527E-02
-1.1100E-05,3.91621E-02
-1.1096E-05,3.87519E-02
-1.1092E-05,3.83910E-02
-1.1088E-05,3.83089E-02
-1.1084E-05,3.80956E-02
-1.1080E-05,3.78824E-02
-1.1076E-05,3.74394E-02
-1.1072E-05,3.69144E-02
-1.1068E-05,3.68652E-02
-1.1064E-05,3.67011E-02
-1.1060E-05,3.62910E-02
-1.1056E-05,3.60449E-02
-1.1052E-05,3.57988E-02
-1.1048E-05,3.54542E-02
-1.1044E-05,3.51425E-02
-1.1040E-05,3.49621E-02
-1.1036E-05,3.50277E-02
-1.1032E-05,3.50933E-02
-1.1028E-05,3.51425E-02
-1.1024E-05,3.50605E-02
-1.1020E-05,3.48636E-02
-1.1016E-05,3.45683E-02
-1.1012E-05,3.44206E-02
-1.1008E-05,3.46503E-02
-1.1004E-05,3.48472E-02
-1.1000E-05,3.47980E-02
-1.0996E-05,3.43878E-02
-1.0992E-05,3.39941E-02
-1.0988E-05,3.36167E-02
-1.0984E-05,3.35019E-02
-1.0980E-05,3.38956E-02
-1.0976E-05,3.42730E-02
-1.0972E-05,3.42402E-02
-1.0968E-05,3.41089E-02
-1.0964E-05,3.41253E-02
-1.0960E-05,3.42402E-02
-1.0956E-05,3.44699E-02
-1.0952E-05,3.45519E-02
-1.0948E-05,3.44863E-02
-1.0944E-05,3.45683E-02
-1.0940E-05,3.46667E-02
-1.0936E-05,3.47160E-02
-1.0932E-05,3.50113E-02
-1.0928E-05,3.54214E-02
-1.0924E-05,3.55527E-02
-1.0920E-05,3.53230E-02
-1.0916E-05,3.50933E-02
-1.0912E-05,3.51589E-02
-1.0908E-05,3.56839E-02
-1.0904E-05,3.63074E-02
-1.0900E-05,3.65206E-02
-1.0896E-05,3.67175E-02
-1.0892E-05,3.71605E-02
-1.0888E-05,3.76855E-02
-1.0884E-05,3.79316E-02
-1.0880E-05,3.81613E-02
-1.0876E-05,3.84894E-02
-1.0872E-05,3.88011E-02
-1.0868E-05,3.91128E-02
-1.0864E-05,3.90472E-02
-1.0860E-05,3.89652E-02
-1.0856E-05,3.95066E-02
-1.0852E-05,4.01628E-02
-1.0848E-05,4.04089E-02
-1.0844E-05,4.06386E-02
-1.0840E-05,4.09831E-02
-1.0836E-05,4.11800E-02
-1.0832E-05,4.13605E-02
-1.0828E-05,4.17871E-02
-1.0824E-05,4.20660E-02
-1.0820E-05,4.20824E-02
-1.0816E-05,4.22136E-02
-1.0812E-05,4.24597E-02
-1.0808E-05,4.26730E-02
-1.0804E-05,4.26402E-02
-1.0800E-05,4.23777E-02
-1.0796E-05,4.22300E-02
-1.0792E-05,4.22300E-02
-1.0788E-05,4.21152E-02
-1.0784E-05,4.17706E-02
-1.0780E-05,4.13277E-02
-1.0776E-05,4.11308E-02
-1.0772E-05,4.12292E-02
-1.0768E-05,4.11964E-02
-1.0764E-05,4.10324E-02
-1.0760E-05,4.06222E-02
-1.0756E-05,4.02449E-02
-1.0752E-05,4.00152E-02
-1.0748E-05,3.96706E-02
-1.0744E-05,3.92277E-02
-1.0740E-05,3.89324E-02
-1.0736E-05,3.86699E-02
-1.0732E-05,3.81777E-02
-1.0728E-05,3.78496E-02
-1.0724E-05,3.75050E-02
-1.0720E-05,3.70621E-02
-1.0716E-05,3.66847E-02
-1.0712E-05,3.63074E-02
-1.0708E-05,3.58644E-02
-1.0704E-05,3.54050E-02
-1.0700E-05,3.49785E-02
-1.0696E-05,3.44535E-02
-1.0692E-05,3.40761E-02
-1.0688E-05,3.36331E-02
-1.0684E-05,3.33378E-02
-1.0680E-05,3.32722E-02
-1.0676E-05,3.31081E-02
-1.0672E-05,3.26980E-02
-1.0668E-05,3.22058E-02
-1.0664E-05,3.17464E-02
-1.0660E-05,3.12871E-02
-1.0656E-05,3.08769E-02
-1.0652E-05,3.03519E-02
-1.0648E-05,2.97449E-02
-1.0644E-05,2.90394E-02
-1.0640E-05,2.86292E-02
-1.0636E-05,2.81206E-02
-1.0632E-05,2.74152E-02
-1.0628E-05,2.69886E-02
-1.0624E-05,2.67097E-02
-1.0620E-05,2.64472E-02
-1.0616E-05,2.62011E-02
-1.0612E-05,2.57253E-02
-1.0608E-05,2.52496E-02
-1.0604E-05,2.48230E-02
-1.0600E-05,2.42980E-02
-1.0596E-05,2.37894E-02
-1.0592E-05,2.34449E-02
-1.0588E-05,2.31167E-02
-1.0584E-05,2.26738E-02
-1.0580E-05,2.24113E-02
-1.0576E-05,2.20339E-02
-1.0572E-05,2.14269E-02
-1.0568E-05,2.08527E-02
-1.0564E-05,2.05738E-02
-1.0560E-05,2.02949E-02
-1.0556E-05,2.01636E-02
-1.0552E-05,2.01472E-02
-1.0548E-05,1.99011E-02
-1.0544E-05,1.95566E-02
-1.0540E-05,1.92121E-02
-1.0536E-05,1.91628E-02
-1.0532E-05,1.93761E-02
-1.0528E-05,1.92941E-02
-1.0524E-05,1.89988E-02
-1.0520E-05,1.88183E-02
-1.0516E-05,1.86542E-02
-1.0512E-05,1.81456E-02
-1.0508E-05,1.77847E-02
-1.0504E-05,1.76863E-02
-1.0500E-05,1.74730E-02
-1.0496E-05,1.72597E-02
-1.0492E-05,1.69644E-02
-1.0488E-05,1.66527E-02
-1.0484E-05,1.65050E-02
-1.0480E-05,1.63738E-02
-1.0476E-05,1.61113E-02
-1.0472E-05,1.59964E-02
-1.0468E-05,1.58652E-02
-1.0464E-05,1.53894E-02
-1.0460E-05,1.49628E-02
-1.0456E-05,1.49464E-02
-1.0452E-05,1.50285E-02
-1.0448E-05,1.47496E-02
-1.0444E-05,1.44706E-02
-1.0440E-05,1.42081E-02
-1.0436E-05,1.36011E-02
-1.0432E-05,1.30433E-02
-1.0428E-05,1.26167E-02
-1.0424E-05,1.20917E-02
-1.0420E-05,1.14683E-02
-1.0416E-05,1.10253E-02
-1.0412E-05,1.06152E-02
-1.0408E-05,9.97534E-03
-1.0404E-05,9.64721E-03
-1.0400E-05,9.69643E-03
-1.0396E-05,9.49955E-03
-1.0392E-05,9.05659E-03
-1.0388E-05,8.54799E-03
-1.0384E-05,7.80971E-03
-1.0380E-05,7.12065E-03
-1.0376E-05,6.71049E-03
-1.0372E-05,6.44799E-03
-1.0368E-05,6.07065E-03
-1.0364E-05,5.48002E-03
-1.0360E-05,5.05346E-03
-1.0356E-05,4.65971E-03
-1.0352E-05,4.26596E-03
-1.0348E-05,4.29877E-03
-1.0344E-05,4.06909E-03
-1.0340E-05,3.60971E-03
-1.0336E-05,3.16674E-03
-1.0332E-05,2.74018E-03
-1.0328E-05,2.33002E-03
-1.0324E-05,1.83784E-03
-1.0320E-05,1.37846E-03
-1.0316E-05,9.51898E-04
-1.0312E-05,5.58148E-04
-1.0308E-05,2.95648E-04
-1.0304E-05,4.95545E-05
-1.0300E-05,-2.94977E-04
-1.0296E-05,-7.54352E-04
-1.0292E-05,-1.18091E-03
-1.0288E-05,-1.45982E-03
-1.0284E-05,-1.82076E-03
-1.0280E-05,-2.31295E-03
-1.0276E-05,-2.78873E-03
-1.0272E-05,-3.11685E-03
-1.0268E-05,-3.26451E-03
-1.0264E-05,-3.52701E-03
-1.0260E-05,-4.03560E-03
-1.0256E-05,-4.64263E-03
-1.0252E-05,-5.31529E-03
-1.0248E-05,-5.97154E-03
-1.0244E-05,-6.34888E-03
-1.0240E-05,-6.66060E-03
-1.0236E-05,-6.97232E-03
-1.0232E-05,-7.26763E-03
-1.0228E-05,-7.66138E-03
-1.0224E-05,-7.79263E-03
-1.0220E-05,-7.92388E-03
-1.0216E-05,-8.41607E-03
-1.0212E-05,-9.00670E-03
-1.0208E-05,-9.54810E-03
-1.0204E-05,-9.82701E-03
-1.0200E-05,-1.00731E-02
-1.0196E-05,-1.05653E-02
-1.0192E-05,-1.10247E-02
-1.0188E-05,-1.15825E-02
-1.0184E-05,-1.19762E-02
-1.0180E-05,-1.19926E-02
-1.0176E-05,-1.18614E-02
-1.0172E-05,-1.17465E-02
-1.0168E-05,-1.18778E-02
-1.0164E-05,-1.22715E-02
-1.0160E-05,-1.26161E-02
-1.0156E-05,-1.29278E-02
-1.0152E-05,-1.33379E-02
-1.0148E-05,-1.37317E-02
-1.0144E-05,-1.39942E-02
-1.0140E-05,-1.41254E-02
-1.0136E-05,-1.41254E-02
-1.0132E-05,-1.41254E-02
-1.0128E-05,-1.42239E-02
-1.0124E-05,-1.44864E-02
-1.0120E-05,-1.43387E-02
-1.0116E-05,-1.44372E-02
-1.0112E-05,-1.46504E-02
-1.0108E-05,-1.46176E-02
-1.0104E-05,-1.46012E-02
-1.0100E-05,-1.46833E-02
-1.0096E-05,-1.50114E-02
-1.0092E-05,-1.53067E-02
-1.0088E-05,-1.54544E-02
-1.0084E-05,-1.53723E-02
-1.0080E-05,-1.54215E-02
-1.0076E-05,-1.54544E-02
-1.0072E-05,-1.52575E-02
-1.0068E-05,-1.50442E-02
-1.0064E-05,-1.49786E-02
-1.0060E-05,-1.49294E-02
-1.0056E-05,-1.48801E-02
-1.0052E-05,-1.47325E-02
-1.0048E-05,-1.45848E-02
-1.0044E-05,-1.46833E-02
-1.0040E-05,-1.48965E-02
-1.0036E-05,-1.48473E-02
-1.0032E-05,-1.48145E-02
-1.0028E-05,-1.48965E-02
-1.0024E-05,-1.50114E-02
-1.0020E-05,-1.49622E-02
-1.0016E-05,-1.50278E-02
-1.0012E-05,-1.50770E-02
-1.0008E-05,-1.46504E-02
-1.0004E-05,-1.42403E-02
-1.0000E-05,-1.38629E-02
-9.9960E-06,-1.35020E-02
-9.9920E-06,-1.31739E-02
-9.9880E-06,-1.28622E-02
-9.9840E-06,-1.26981E-02
-9.9800E-06,-1.25340E-02
-9.9760E-06,-1.23700E-02
-9.9720E-06,-1.23372E-02
-9.9680E-06,-1.20747E-02
-9.9640E-06,-1.16973E-02
-9.9600E-06,-1.14840E-02
-9.9560E-06,-1.11723E-02
-9.9520E-06,-1.11067E-02
-9.9480E-06,-1.11887E-02
-9.9440E-06,-1.07622E-02
-9.9400E-06,-1.02372E-02
-9.9360E-06,-9.99107E-03
-9.9320E-06,-9.64654E-03
-9.9280E-06,-9.20357E-03
-9.9240E-06,-9.00670E-03
-9.9200E-06,-9.07232E-03
-9.9160E-06,-8.99029E-03
-9.9120E-06,-8.69498E-03
-9.9080E-06,-8.53091E-03
-9.9040E-06,-8.25201E-03
-9.9000E-06,-8.00591E-03
-9.8960E-06,-8.00591E-03
-9.8920E-06,-7.89107E-03
-9.8880E-06,-7.90748E-03
-9.8840E-06,-8.16998E-03
-9.8800E-06,-8.53091E-03
-9.8760E-06,-8.85904E-03
-9.8720E-06,-8.94107E-03
-9.8680E-06,-8.89185E-03
-9.8640E-06,-8.82623E-03
-9.8600E-06,-8.66216E-03
-9.8560E-06,-8.64576E-03
-9.8520E-06,-8.62935E-03
-9.8480E-06,-8.46529E-03
-9.8440E-06,-8.07154E-03
-9.8400E-06,-7.69420E-03
-9.8360E-06,-7.69420E-03
-9.8320E-06,-7.72701E-03
-9.8280E-06,-7.53013E-03
-9.8240E-06,-7.33326E-03
-9.8200E-06,-7.36607E-03
-9.8160E-06,-7.28404E-03
-9.8120E-06,-7.18560E-03
-9.8080E-06,-7.10357E-03
-9.8040E-06,-6.66060E-03
-9.8000E-06,-6.26685E-03
-9.7960E-06,-5.88951E-03
-9.7920E-06,-5.64341E-03
-9.7880E-06,-5.77466E-03
-9.7840E-06,-5.92232E-03
-9.7800E-06,-6.05357E-03
-9.7760E-06,-6.18482E-03
-9.7720E-06,-6.06998E-03
-9.7680E-06,-5.69263E-03
-9.7640E-06,-5.59420E-03
-9.7600E-06,-5.85670E-03
-9.7560E-06,-5.97154E-03
-9.7520E-06,-5.95513E-03
-9.7480E-06,-5.93873E-03
-9.7440E-06,-5.82388E-03
-9.7400E-06,-5.84029E-03
-9.7360E-06,-5.95513E-03
-9.7320E-06,-5.82388E-03
-9.7280E-06,-5.70904E-03
-9.7240E-06,-5.72545E-03
-9.7200E-06,-5.74185E-03
-9.7160E-06,-5.61060E-03
-9.7120E-06,-5.47935E-03
-9.7080E-06,-5.51216E-03
-9.7040E-06,-5.41373E-03
-9.7000E-06,-5.43013E-03
-9.6960E-06,-5.57779E-03
-9.6920E-06,-5.72545E-03
-9.6880E-06,-5.62701E-03
-9.6840E-06,-5.62701E-03
-9.6800E-06,-6.00435E-03
-9.6760E-06,-6.23404E-03
-9.6720E-06,-6.57857E-03
-9.6680E-06,-6.77545E-03
-9.6640E-06,-6.72623E-03
-9.6600E-06,-6.80826E-03
-9.6560E-06,-6.85748E-03
-9.6520E-06,-6.92310E-03
-9.6480E-06,-6.97232E-03
-9.6440E-06,-6.90670E-03
-9.6400E-06,-7.08716E-03
-9.6360E-06,-7.38248E-03
-9.6320E-06,-7.56295E-03
-9.6280E-06,-7.71060E-03
-9.6240E-06,-7.95670E-03
-9.6200E-06,-8.18638E-03
-9.6160E-06,-8.16998E-03
-9.6120E-06,-8.02232E-03
-9.6080E-06,-7.87466E-03
-9.6040E-06,-7.87466E-03
-9.6000E-06,-8.00591E-03
-9.5960E-06,-8.10435E-03
-9.5920E-06,-8.21920E-03
-9.5880E-06,-8.20279E-03
-9.5840E-06,-8.28482E-03
-9.5800E-06,-8.49810E-03
-9.5760E-06,-8.71138E-03
-9.5720E-06,-8.90826E-03
-9.5680E-06,-9.20357E-03
-9.5640E-06,-9.48248E-03
-9.5600E-06,-9.74498E-03
-9.5560E-06,-1.00075E-02
-9.5520E-06,-1.02536E-02
-9.5480E-06,-1.07458E-02
-9.5440E-06,-1.10575E-02
-9.5400E-06,-1.11067E-02
-9.5360E-06,-1.10411E-02
-9.5320E-06,-1.09919E-02
-9.5280E-06,-1.09426E-02
-9.5240E-06,-1.10083E-02
-9.5200E-06,-1.11887E-02
-9.5160E-06,-1.14840E-02
-9.5120E-06,-1.18778E-02
-9.5080E-06,-1.22551E-02
-9.5040E-06,-1.26161E-02
-9.5000E-06,-1.29442E-02
-9.4960E-06,-1.31411E-02
-9.4920E-06,-1.31739E-02
-9.4880E-06,-1.32231E-02
-9.4840E-06,-1.32559E-02
-9.4800E-06,-1.36661E-02
-9.4760E-06,-1.40434E-02
-9.4720E-06,-1.41419E-02
-9.4680E-06,-1.41254E-02
-9.4640E-06,-1.39942E-02
-9.4600E-06,-1.38794E-02
-9.4560E-06,-1.38794E-02
-9.4520E-06,-1.39942E-02
-9.4480E-06,-1.39942E-02
-9.4440E-06,-1.41254E-02
-9.4400E-06,-1.44864E-02
-9.4360E-06,-1.48145E-02
-9.4320E-06,-1.51098E-02
-9.4280E-06,-1.51590E-02
-9.4240E-06,-1.50770E-02
-9.4200E-06,-1.50934E-02
-9.4160E-06,-1.51426E-02
-9.4120E-06,-1.51919E-02
-9.4080E-06,-1.52411E-02
-9.4040E-06,-1.55036E-02
-9.4000E-06,-1.57661E-02
-9.3960E-06,-1.60286E-02
-9.3920E-06,-1.62747E-02
-9.3880E-06,-1.62747E-02
-9.3840E-06,-1.63731E-02
-9.3800E-06,-1.65864E-02
-9.3760E-06,-1.65372E-02
-9.3720E-06,-1.64879E-02
-9.3680E-06,-1.65864E-02
-9.3640E-06,-1.68161E-02
-9.3600E-06,-1.72590E-02
-9.3560E-06,-1.74231E-02
-9.3520E-06,-1.73247E-02
-9.3480E-06,-1.73739E-02
-9.3440E-06,-1.73903E-02
-9.3400E-06,-1.74231E-02
-9.3360E-06,-1.75708E-02
-9.3320E-06,-1.79481E-02
-9.3280E-06,-1.83090E-02
-9.3240E-06,-1.83911E-02
-9.3200E-06,-1.83747E-02
-9.3160E-06,-1.83583E-02
-9.3120E-06,-1.84567E-02
-9.3080E-06,-1.87684E-02
-9.3040E-06,-1.90637E-02
-9.3000E-06,-1.92278E-02
-9.2960E-06,-1.95067E-02
-9.2920E-06,-1.96379E-02
-9.2880E-06,-1.95395E-02
-9.2840E-06,-1.96708E-02
-9.2800E-06,-1.99333E-02
-9.2760E-06,-2.00317E-02
-9.2720E-06,-2.03270E-02
-9.2680E-06,-2.08520E-02
-9.2640E-06,-2.13606E-02
-9.2600E-06,-2.17544E-02
-9.2560E-06,-2.19184E-02
-9.2520E-06,-2.20661E-02
-9.2480E-06,-2.23614E-02
-9.2440E-06,-2.26403E-02
-9.2400E-06,-2.29028E-02
-9.2360E-06,-2.31325E-02
-9.2320E-06,-2.32145E-02
-9.2280E-06,-2.32473E-02
-9.2240E-06,-2.33786E-02
-9.2200E-06,-2.38379E-02
-9.2160E-06,-2.43465E-02
-9.2120E-06,-2.48223E-02
-9.2080E-06,-2.55114E-02
-9.2040E-06,-2.63317E-02
-9.2000E-06,-2.71192E-02
-9.1960E-06,-2.78903E-02
-9.1920E-06,-2.83825E-02
-9.1880E-06,-2.86122E-02
-9.1840E-06,-2.88419E-02
-9.1800E-06,-2.89239E-02
-9.1760E-06,-2.91372E-02
-9.1720E-06,-2.93012E-02
-9.1680E-06,-2.94653E-02
-9.1640E-06,-2.95965E-02
-9.1600E-06,-2.98590E-02
-9.1560E-06,-3.03184E-02
-9.1520E-06,-3.08762E-02
-9.1480E-06,-3.15325E-02
-9.1440E-06,-3.21395E-02
-9.1400E-06,-3.23692E-02
-9.1360E-06,-3.25661E-02
-9.1320E-06,-3.30911E-02
-9.1280E-06,-3.35833E-02
-9.1240E-06,-3.38294E-02
-9.1200E-06,-3.39442E-02
-9.1160E-06,-3.41083E-02
-9.1120E-06,-3.41247E-02
-9.1080E-06,-3.43708E-02
-9.1040E-06,-3.49450E-02
-9.1000E-06,-3.54864E-02
-9.0960E-06,-3.57653E-02
-9.0920E-06,-3.59294E-02
-9.0880E-06,-3.58309E-02
-9.0840E-06,-3.59458E-02
-9.0800E-06,-3.65364E-02
-9.0760E-06,-3.69465E-02
-9.0720E-06,-3.73403E-02
-9.0680E-06,-3.79801E-02
-9.0640E-06,-3.87184E-02
-9.0600E-06,-3.91614E-02
-9.0560E-06,-3.93254E-02
-9.0520E-06,-3.94731E-02
-9.0480E-06,-3.96208E-02
-9.0440E-06,-3.96536E-02
-9.0400E-06,-3.98176E-02
-9.0360E-06,-4.01950E-02
-9.0320E-06,-4.07692E-02
-9.0280E-06,-4.12122E-02
-9.0240E-06,-4.16387E-02
-9.0200E-06,-4.21801E-02
-9.0160E-06,-4.23114E-02
-9.0120E-06,-4.21801E-02
-9.0080E-06,-4.22786E-02
-9.0040E-06,-4.26067E-02
-9.0000E-06,-4.27051E-02
-8.9960E-06,-4.26887E-02
-8.9920E-06,-4.24426E-02
-8.9880E-06,-4.23278E-02
-8.9840E-06,-4.24590E-02
-8.9800E-06,-4.23278E-02
-8.9760E-06,-4.20981E-02
-8.9720E-06,-4.17700E-02
-8.9680E-06,-4.15731E-02
-8.9640E-06,-4.16387E-02
-8.9600E-06,-4.16879E-02
-8.9560E-06,-4.16059E-02
-8.9520E-06,-4.15239E-02
-8.9480E-06,-4.14747E-02
-8.9440E-06,-4.12942E-02
-8.9400E-06,-4.10153E-02
-8.9360E-06,-4.08512E-02
-8.9320E-06,-4.09661E-02
-8.9280E-06,-4.09497E-02
-8.9240E-06,-4.08020E-02
-8.9200E-06,-4.05559E-02
-8.9160E-06,-4.00801E-02
-8.9120E-06,-3.97684E-02
-8.9080E-06,-3.98176E-02
-8.9040E-06,-3.96208E-02
-8.9000E-06,-3.93090E-02
-8.8960E-06,-3.88989E-02
-8.8920E-06,-3.84067E-02
-8.8880E-06,-3.79309E-02
-8.8840E-06,-3.74879E-02
-8.8800E-06,-3.70614E-02
-8.8760E-06,-3.65364E-02
-8.8720E-06,-3.60442E-02
-8.8680E-06,-3.56012E-02
-8.8640E-06,-3.50598E-02
-8.8600E-06,-3.44200E-02
-8.8560E-06,-3.39442E-02
-8.8520E-06,-3.32551E-02
-8.8480E-06,-3.24676E-02
-8.8440E-06,-3.17622E-02
-8.8400E-06,-3.12044E-02
-8.8360E-06,-3.04333E-02
-8.8320E-06,-2.94489E-02
-8.8280E-06,-2.88911E-02
-8.8240E-06,-2.82348E-02
-8.8200E-06,-2.74965E-02
-8.8160E-06,-2.69387E-02
-8.8120E-06,-2.62825E-02
-8.8080E-06,-2.57739E-02
-8.8040E-06,-2.55606E-02
-8.8000E-06,-2.51176E-02
-8.7960E-06,-2.45762E-02
-8.7920E-06,-2.41989E-02
-8.7880E-06,-2.37395E-02
-8.7840E-06,-2.29356E-02
-8.7800E-06,-2.21481E-02
-8.7760E-06,-2.17872E-02
-8.7720E-06,-2.13114E-02
-8.7680E-06,-2.08848E-02
-8.7640E-06,-2.09504E-02
-8.7600E-06,-2.09012E-02
-8.7560E-06,-2.04911E-02
-8.7520E-06,-2.02286E-02
-8.7480E-06,-1.99825E-02
-8.7440E-06,-1.97528E-02
-8.7400E-06,-1.93919E-02
-8.7360E-06,-1.89325E-02
-8.7320E-06,-1.87356E-02
-8.7280E-06,-1.85551E-02
-8.7240E-06,-1.82762E-02
-8.7200E-06,-1.78989E-02
-8.7160E-06,-1.76528E-02
-8.7120E-06,-1.74395E-02
-8.7080E-06,-1.72426E-02
-8.7040E-06,-1.69309E-02
-8.7000E-06,-1.65044E-02
-8.6960E-06,-1.63567E-02
-8.6920E-06,-1.61926E-02
-8.6880E-06,-1.60450E-02
-8.6840E-06,-1.56840E-02
-8.6800E-06,-1.55856E-02
-8.6760E-06,-1.57169E-02
-8.6720E-06,-1.54708E-02
-8.6680E-06,-1.52739E-02
-8.6640E-06,-1.54379E-02
-8.6600E-06,-1.54708E-02
-8.6560E-06,-1.53723E-02
-8.6520E-06,-1.54215E-02
-8.6480E-06,-1.55856E-02
-8.6440E-06,-1.60942E-02
-8.6400E-06,-1.62254E-02
-8.6360E-06,-1.62090E-02
-8.6320E-06,-1.65700E-02
-8.6280E-06,-1.66684E-02
-8.6240E-06,-1.67340E-02
-8.6200E-06,-1.69309E-02
-8.6160E-06,-1.71114E-02
-8.6120E-06,-1.72919E-02
-8.6080E-06,-1.73247E-02
-8.6040E-06,-1.74887E-02
-8.6000E-06,-1.75051E-02
-8.5960E-06,-1.72590E-02
-8.5920E-06,-1.72754E-02
-8.5880E-06,-1.74395E-02
-8.5840E-06,-1.77184E-02
-8.5800E-06,-1.80794E-02
-8.5760E-06,-1.83090E-02
-8.5720E-06,-1.86536E-02
-8.5680E-06,-1.88669E-02
-8.5640E-06,-1.90637E-02
-8.5600E-06,-1.92278E-02
-8.5560E-06,-1.91622E-02
-8.5520E-06,-1.90801E-02
-8.5480E-06,-1.88833E-02
-8.5440E-06,-1.86044E-02
-8.5400E-06,-1.84567E-02
-8.5360E-06,-1.86536E-02
-8.5320E-06,-1.88504E-02
-8.5280E-06,-1.88997E-02
-8.5240E-06,-1.90801E-02
-8.5200E-06,-1.92442E-02
-8.5160E-06,-1.95395E-02
-8.5120E-06,-1.96708E-02
-8.5080E-06,-1.97856E-02
-8.5040E-06,-1.99004E-02
-8.5000E-06,-1.97692E-02
-8.4960E-06,-1.96708E-02
-8.4920E-06,-1.98020E-02
-8.4880E-06,-2.00645E-02
-8.4840E-06,-2.00317E-02
-8.4800E-06,-2.01465E-02
-8.4760E-06,-2.01465E-02
-8.4720E-06,-1.99989E-02
-8.4680E-06,-1.99989E-02
-8.4640E-06,-1.98840E-02
-8.4600E-06,-1.97528E-02
-8.4560E-06,-1.96215E-02
-8.4520E-06,-1.93919E-02
-8.4480E-06,-1.91622E-02
-8.4440E-06,-1.90801E-02
-8.4400E-06,-1.91294E-02
-8.4360E-06,-1.90473E-02
-8.4320E-06,-1.87028E-02
-8.4280E-06,-1.85223E-02
-8.4240E-06,-1.88504E-02
-8.4200E-06,-1.94083E-02
-8.4160E-06,-1.98184E-02
-8.4120E-06,-1.99333E-02
-8.4080E-06,-1.98020E-02
-8.4040E-06,-2.00317E-02
-8.4000E-06,-2.02614E-02
-8.3960E-06,-2.01137E-02
-8.3920E-06,-2.02286E-02
-8.3880E-06,-2.04583E-02
-8.3840E-06,-2.04419E-02
-8.3800E-06,-2.05239E-02
-8.3760E-06,-2.06059E-02
-8.3720E-06,-2.04419E-02
-8.3680E-06,-2.04090E-02
-8.3640E-06,-2.05075E-02
-8.3600E-06,-2.07044E-02
-8.3560E-06,-2.10161E-02
-8.3520E-06,-2.12950E-02
-8.3480E-06,-2.16887E-02
-8.3440E-06,-2.20661E-02
-8.3400E-06,-2.22958E-02
-8.3360E-06,-2.25254E-02
-8.3320E-06,-2.29684E-02
-8.3280E-06,-2.35098E-02
-8.3240E-06,-2.38872E-02
-8.3200E-06,-2.41169E-02
-8.3160E-06,-2.42481E-02
-8.3120E-06,-2.43629E-02
-8.3080E-06,-2.43301E-02
-8.3040E-06,-2.44286E-02
-8.3000E-06,-2.48715E-02
-8.2960E-06,-2.52817E-02
-8.2920E-06,-2.55606E-02
-8.2880E-06,-2.59379E-02
-8.2840E-06,-2.64137E-02
-8.2800E-06,-2.67419E-02
-8.2760E-06,-2.69387E-02
-8.2720E-06,-2.72504E-02
-8.2680E-06,-2.77754E-02
-8.2640E-06,-2.83661E-02
-8.2600E-06,-2.88090E-02
-8.2560E-06,-2.92356E-02
-8.2520E-06,-2.95145E-02
-8.2480E-06,-2.96622E-02
-8.2440E-06,-3.01544E-02
-8.2400E-06,-3.07614E-02
-8.2360E-06,-3.11879E-02
-8.2320E-06,-3.15981E-02
-8.2280E-06,-3.19590E-02
-8.2240E-06,-3.21887E-02
-8.2200E-06,-3.25169E-02
-8.2160E-06,-3.29598E-02
-8.2120E-06,-3.32551E-02
-8.2080E-06,-3.35340E-02
-8.2040E-06,-3.36817E-02
-8.2000E-06,-3.37965E-02
-8.1960E-06,-3.40426E-02
-8.1920E-06,-3.43872E-02
-8.1880E-06,-3.46004E-02
-8.1840E-06,-3.46989E-02
-8.1800E-06,-3.51419E-02
-8.1760E-06,-3.58309E-02
-8.1720E-06,-3.65856E-02
-8.1680E-06,-3.69137E-02
-8.1640E-06,-3.71270E-02
-8.1600E-06,-3.75700E-02
-8.1560E-06,-3.78325E-02
-8.1520E-06,-3.79473E-02
-8.1480E-06,-3.80622E-02
-8.1440E-06,-3.86692E-02
-8.1400E-06,-3.94731E-02
-8.1360E-06,-3.98669E-02
-8.1320E-06,-4.01129E-02
-8.1280E-06,-4.03262E-02
-8.1240E-06,-4.04247E-02
-8.1200E-06,-4.05395E-02
-8.1160E-06,-4.06215E-02
-8.1120E-06,-4.05887E-02
-8.1080E-06,-4.05395E-02
-8.1040E-06,-4.06379E-02
-8.1000E-06,-4.04739E-02
-8.0960E-06,-4.05887E-02
-8.0920E-06,-4.08020E-02
-8.0880E-06,-4.07528E-02
-8.0840E-06,-4.08512E-02
-8.0800E-06,-4.11629E-02
-8.0760E-06,-4.15567E-02
-8.0720E-06,-4.18192E-02
-8.0680E-06,-4.20653E-02
-8.0640E-06,-4.21801E-02
-8.0600E-06,-4.24262E-02
-8.0560E-06,-4.26395E-02
-8.0520E-06,-4.27215E-02
-8.0480E-06,-4.30661E-02
-8.0440E-06,-4.32629E-02
-8.0400E-06,-4.33122E-02
-8.0360E-06,-4.35911E-02
-8.0320E-06,-4.37551E-02
-8.0280E-06,-4.36567E-02
-8.0240E-06,-4.36731E-02
-8.0200E-06,-4.36731E-02
-8.0160E-06,-4.35911E-02
-8.0120E-06,-4.34926E-02
-8.0080E-06,-4.32794E-02
-8.0040E-06,-4.30825E-02
-8.0000E-06,-4.30333E-02
-7.9960E-06,-4.29676E-02
-7.9920E-06,-4.29184E-02
-7.9880E-06,-4.29840E-02
-7.9840E-06,-4.31809E-02
-7.9800E-06,-4.32629E-02
-7.9760E-06,-4.31973E-02
-7.9720E-06,-4.32465E-02
-7.9680E-06,-4.33122E-02
-7.9640E-06,-4.33614E-02
-7.9600E-06,-4.32958E-02
-7.9560E-06,-4.30989E-02
-7.9520E-06,-4.31809E-02
-7.9480E-06,-4.33614E-02
-7.9440E-06,-4.32958E-02
-7.9400E-06,-4.30989E-02
-7.9360E-06,-4.31809E-02
-7.9320E-06,-4.31481E-02
-7.9280E-06,-4.29512E-02
-7.9240E-06,-4.27708E-02
-7.9200E-06,-4.26231E-02
-7.9160E-06,-4.25903E-02
-7.9120E-06,-4.25739E-02
-7.9080E-06,-4.24262E-02
-7.9040E-06,-4.21637E-02
-7.9000E-06,-4.18192E-02
-7.8960E-06,-4.14747E-02
-7.8920E-06,-4.14090E-02
-7.8880E-06,-4.14583E-02
-7.8840E-06,-4.15239E-02
-7.8800E-06,-4.13106E-02
-7.8760E-06,-4.09989E-02
-7.8720E-06,-4.08512E-02
-7.8680E-06,-4.08184E-02
-7.8640E-06,-4.08184E-02
-7.8600E-06,-4.05395E-02
-7.8560E-06,-4.01458E-02
-7.8520E-06,-4.00473E-02
-7.8480E-06,-4.00637E-02
-7.8440E-06,-4.00801E-02
-7.8400E-06,-4.03262E-02
-7.8360E-06,-4.04575E-02
-7.8320E-06,-4.02934E-02
-7.8280E-06,-3.98997E-02
-7.8240E-06,-3.96864E-02
-7.8200E-06,-3.96044E-02
-7.8160E-06,-3.94075E-02
-7.8120E-06,-3.94403E-02
-7.8080E-06,-3.93747E-02
-7.8040E-06,-3.91778E-02
-7.8000E-06,-3.87512E-02
-7.7960E-06,-3.82262E-02
-7.7920E-06,-3.79801E-02
-7.7880E-06,-3.78817E-02
-7.7840E-06,-3.77833E-02
-7.7800E-06,-3.75536E-02
-7.7760E-06,-3.74879E-02
-7.7720E-06,-3.75536E-02
-7.7680E-06,-3.74715E-02
-7.7640E-06,-3.71434E-02
-7.7600E-06,-3.68481E-02
-7.7560E-06,-3.64215E-02
-7.7520E-06,-3.59129E-02
-7.7480E-06,-3.56669E-02
-7.7440E-06,-3.56997E-02
-7.7400E-06,-3.58473E-02
-7.7360E-06,-3.56504E-02
-7.7320E-06,-3.50762E-02
-7.7280E-06,-3.47973E-02
-7.7240E-06,-3.47809E-02
-7.7200E-06,-3.47645E-02
-7.7160E-06,-3.46004E-02
-7.7120E-06,-3.45840E-02
-7.7080E-06,-3.44364E-02
-7.7040E-06,-3.40754E-02
-7.7000E-06,-3.39606E-02
-7.6960E-06,-3.38458E-02
-7.6920E-06,-3.36325E-02
-7.6880E-06,-3.33044E-02
-7.6840E-06,-3.31075E-02
-7.6800E-06,-3.31731E-02
-7.6760E-06,-3.32387E-02
-7.6720E-06,-3.31895E-02
-7.6680E-06,-3.28942E-02
-7.6640E-06,-3.26317E-02
-7.6600E-06,-3.23856E-02
-7.6560E-06,-3.21231E-02
-7.6520E-06,-3.21395E-02
-7.6480E-06,-3.21559E-02
-7.6440E-06,-3.20575E-02
-7.6400E-06,-3.19426E-02
-7.6360E-06,-3.18114E-02
-7.6320E-06,-3.17129E-02
-7.6280E-06,-3.13848E-02
-7.6240E-06,-3.09419E-02
-7.6200E-06,-3.07778E-02
-7.6160E-06,-3.06137E-02
-7.6120E-06,-3.03512E-02
-7.6080E-06,-2.99739E-02
-7.6040E-06,-2.97442E-02
-7.6000E-06,-2.96458E-02
-7.5960E-06,-2.94489E-02
-7.5920E-06,-2.92356E-02
-7.5880E-06,-2.91700E-02
-7.5840E-06,-2.89895E-02
-7.5800E-06,-2.85794E-02
-7.5760E-06,-2.82184E-02
-7.5720E-06,-2.79559E-02
-7.5680E-06,-2.78411E-02
-7.5640E-06,-2.74965E-02
-7.5600E-06,-2.72997E-02
-7.5560E-06,-2.73489E-02
-7.5520E-06,-2.71684E-02
-7.5480E-06,-2.69879E-02
-7.5440E-06,-2.68239E-02
-7.5400E-06,-2.65286E-02
-7.5360E-06,-2.63973E-02
-7.5320E-06,-2.62661E-02
-7.5280E-06,-2.58887E-02
-7.5240E-06,-2.55442E-02
-7.5200E-06,-2.53473E-02
-7.5160E-06,-2.53965E-02
-7.5120E-06,-2.53145E-02
-7.5080E-06,-2.48879E-02
-7.5040E-06,-2.47239E-02
-7.5000E-06,-2.47075E-02
-7.4960E-06,-2.46747E-02
-7.4920E-06,-2.45106E-02
-7.4880E-06,-2.42153E-02
-7.4840E-06,-2.42317E-02
-7.4800E-06,-2.41169E-02
-7.4760E-06,-2.37559E-02
-7.4720E-06,-2.34114E-02
-7.4680E-06,-2.33458E-02
-7.4640E-06,-2.32801E-02
-7.4600E-06,-2.32309E-02
-7.4560E-06,-2.32965E-02
-7.4520E-06,-2.33458E-02
-7.4480E-06,-2.35262E-02
-7.4440E-06,-2.35754E-02
-7.4400E-06,-2.33622E-02
-7.4360E-06,-2.30340E-02
-7.4320E-06,-2.28536E-02
-7.4280E-06,-2.27879E-02
-7.4240E-06,-2.26239E-02
-7.4200E-06,-2.22137E-02
-7.4160E-06,-2.16887E-02
-7.4120E-06,-2.14754E-02
-7.4080E-06,-2.13934E-02
-7.4040E-06,-2.13114E-02
-7.4000E-06,-2.13606E-02
-7.3960E-06,-2.12786E-02
-7.3920E-06,-2.10817E-02
-7.3880E-06,-2.08028E-02
-7.3840E-06,-2.06387E-02
-7.3800E-06,-2.06059E-02
-7.3760E-06,-2.04419E-02
-7.3720E-06,-2.02942E-02
-7.3680E-06,-2.02614E-02
-7.3640E-06,-2.02450E-02
-7.3600E-06,-1.99989E-02
-7.3560E-06,-1.96379E-02
-7.3520E-06,-1.95395E-02
-7.3480E-06,-1.94575E-02
-7.3440E-06,-1.93754E-02
-7.3400E-06,-1.93919E-02
-7.3360E-06,-1.92934E-02
-7.3320E-06,-1.94575E-02
-7.3280E-06,-1.97364E-02
-7.3240E-06,-1.98512E-02
-7.3200E-06,-2.00809E-02
-7.3160E-06,-2.00809E-02
-7.3120E-06,-2.00809E-02
-7.3080E-06,-2.01958E-02
-7.3040E-06,-1.99497E-02
-7.3000E-06,-1.97036E-02
-7.2960E-06,-1.98512E-02
-7.2920E-06,-2.00973E-02
-7.2880E-06,-1.98348E-02
-7.2840E-06,-1.97200E-02
-7.2800E-06,-1.98676E-02
-7.2760E-06,-1.96379E-02
-7.2720E-06,-1.94083E-02
-7.2680E-06,-1.94575E-02
-7.2640E-06,-1.96051E-02
-7.2600E-06,-2.00973E-02
-7.2560E-06,-2.07864E-02
-7.2520E-06,-2.10981E-02
-7.2480E-06,-2.11309E-02
-7.2440E-06,-2.11801E-02
-7.2400E-06,-2.12294E-02
-7.2360E-06,-2.13770E-02
-7.2320E-06,-2.16559E-02
-7.2280E-06,-2.19348E-02
-7.2240E-06,-2.20497E-02
-7.2200E-06,-2.19184E-02
-7.2160E-06,-2.17872E-02
-7.2120E-06,-2.17872E-02
-7.2080E-06,-2.20497E-02
-7.2040E-06,-2.24106E-02
-7.2000E-06,-2.26403E-02
-7.1960E-06,-2.29684E-02
-7.1920E-06,-2.31489E-02
-7.1880E-06,-2.31981E-02
-7.1840E-06,-2.34770E-02
-7.1800E-06,-2.38708E-02
-7.1760E-06,-2.42481E-02
-7.1720E-06,-2.45926E-02
-7.1680E-06,-2.51669E-02
-7.1640E-06,-2.56919E-02
-7.1600E-06,-2.55934E-02
-7.1560E-06,-2.54950E-02
-7.1520E-06,-2.58723E-02
-7.1480E-06,-2.61184E-02
-7.1440E-06,-2.61020E-02
-7.1400E-06,-2.62169E-02
-7.1360E-06,-2.65942E-02
-7.1320E-06,-2.70372E-02
-7.1280E-06,-2.74473E-02
-7.1240E-06,-2.73489E-02
-7.1200E-06,-2.71520E-02
-7.1160E-06,-2.74637E-02
-7.1120E-06,-2.77754E-02
-7.1080E-06,-2.79067E-02
-7.1040E-06,-2.80215E-02
-7.1000E-06,-2.81200E-02
-7.0960E-06,-2.83497E-02
-7.0920E-06,-2.83169E-02
-7.0880E-06,-2.82840E-02
-7.0840E-06,-2.87434E-02
-7.0800E-06,-2.91700E-02
-7.0760E-06,-2.93504E-02
-7.0720E-06,-2.95145E-02
-7.0680E-06,-2.96458E-02
-7.0640E-06,-2.97770E-02
-7.0600E-06,-3.00231E-02
-7.0560E-06,-3.01379E-02
-7.0520E-06,-3.01379E-02
-7.0480E-06,-3.02528E-02
-7.0440E-06,-3.04661E-02
-7.0400E-06,-3.06794E-02
-7.0360E-06,-3.08762E-02
-7.0320E-06,-3.07942E-02
-7.0280E-06,-3.06301E-02
-7.0240E-06,-3.07286E-02
-7.0200E-06,-3.08106E-02
-7.0160E-06,-3.09911E-02
-7.0120E-06,-3.14176E-02
-7.0080E-06,-3.15817E-02
-7.0040E-06,-3.15981E-02
-7.0000E-06,-3.17458E-02
-6.9960E-06,-3.19919E-02
-6.9920E-06,-3.22215E-02
-6.9880E-06,-3.22051E-02
-6.9840E-06,-3.25497E-02
-6.9800E-06,-3.31403E-02
-6.9760E-06,-3.33044E-02
-6.9720E-06,-3.33372E-02
-6.9680E-06,-3.31403E-02
-6.9640E-06,-3.30583E-02
-6.9600E-06,-3.32387E-02
-6.9560E-06,-3.33864E-02
-6.9520E-06,-3.34192E-02
-6.9480E-06,-3.34520E-02
-6.9440E-06,-3.37309E-02
-6.9400E-06,-3.39934E-02
-6.9360E-06,-3.42395E-02
-6.9320E-06,-3.43544E-02
-6.9280E-06,-3.46989E-02
-6.9240E-06,-3.51254E-02
-6.9200E-06,-3.54044E-02
-6.9160E-06,-3.55684E-02
-6.9120E-06,-3.58309E-02
-6.9080E-06,-3.62411E-02
-6.9040E-06,-3.62411E-02
-6.9000E-06,-3.61098E-02
-6.8960E-06,-3.62083E-02
-6.8920E-06,-3.64215E-02
-6.8880E-06,-3.67661E-02
-6.8840E-06,-3.72254E-02
-6.8800E-06,-3.75208E-02
-6.8760E-06,-3.77997E-02
-6.8720E-06,-3.80622E-02
-6.8680E-06,-3.81934E-02
-6.8640E-06,-3.83247E-02
-6.8600E-06,-3.84395E-02
-6.8560E-06,-3.85215E-02
-6.8520E-06,-3.86036E-02
-6.8480E-06,-3.85708E-02
-6.8440E-06,-3.86528E-02
-6.8400E-06,-3.90958E-02
-6.8360E-06,-3.95059E-02
-6.8320E-06,-3.95387E-02
-6.8280E-06,-3.95879E-02
-6.8240E-06,-3.97684E-02
-6.8200E-06,-3.97848E-02
-6.8160E-06,-3.96700E-02
-6.8120E-06,-3.95879E-02
-6.8080E-06,-3.93911E-02
-6.8040E-06,-3.91942E-02
-6.8000E-06,-3.92434E-02
-6.7960E-06,-3.92926E-02
-6.7920E-06,-3.90958E-02
-6.7880E-06,-3.89153E-02
-6.7840E-06,-3.88825E-02
-6.7800E-06,-3.88333E-02
-6.7760E-06,-3.89153E-02
-6.7720E-06,-3.90958E-02
-6.7680E-06,-3.90301E-02
-6.7640E-06,-3.87348E-02
-6.7600E-06,-3.84559E-02
-6.7560E-06,-3.80622E-02
-6.7520E-06,-3.74387E-02
-6.7480E-06,-3.72419E-02
-6.7440E-06,-3.74223E-02
-6.7400E-06,-3.75700E-02
-6.7360E-06,-3.77176E-02
-6.7320E-06,-3.77504E-02
-6.7280E-06,-3.77833E-02
-6.7240E-06,-3.77833E-02
-6.7200E-06,-3.77833E-02
-6.7160E-06,-3.76520E-02
-6.7120E-06,-3.74387E-02
-6.7080E-06,-3.72583E-02
-6.7040E-06,-3.70778E-02
-6.7000E-06,-3.67661E-02
-6.6960E-06,-3.62411E-02
-6.6920E-06,-3.57489E-02
-6.6880E-06,-3.58801E-02
-6.6840E-06,-3.60278E-02
-6.6800E-06,-3.55684E-02
-6.6760E-06,-3.52403E-02
-6.6720E-06,-3.54044E-02
-6.6680E-06,-3.54536E-02
-6.6640E-06,-3.52731E-02
-6.6600E-06,-3.50762E-02
-6.6560E-06,-3.48958E-02
-6.6520E-06,-3.47317E-02
-6.6480E-06,-3.46825E-02
-6.6440E-06,-3.46661E-02
-6.6400E-06,-3.47645E-02
-6.6360E-06,-3.49778E-02
-6.6320E-06,-3.51747E-02
-6.6280E-06,-3.56012E-02
-6.6240E-06,-3.60114E-02
-6.6200E-06,-3.61262E-02
-6.6160E-06,-3.61262E-02
-6.6120E-06,-3.60114E-02
-6.6080E-06,-3.58965E-02
-6.6040E-06,-3.57981E-02
-6.6000E-06,-3.53551E-02
-6.5960E-06,-3.47973E-02
-6.5920E-06,-3.45184E-02
-6.5880E-06,-3.45020E-02
-6.5840E-06,-3.43544E-02
-6.5800E-06,-3.42231E-02
-6.5760E-06,-3.40919E-02
-6.5720E-06,-3.37473E-02
-6.5680E-06,-3.35340E-02
-6.5640E-06,-3.33208E-02
-6.5600E-06,-3.31567E-02
-6.5560E-06,-3.32223E-02
-6.5520E-06,-3.31567E-02
-6.5480E-06,-3.30911E-02
-6.5440E-06,-3.29106E-02
-6.5400E-06,-3.27301E-02
-6.5360E-06,-3.25825E-02
-6.5320E-06,-3.23200E-02
-6.5280E-06,-3.21887E-02
-6.5240E-06,-3.20575E-02
-6.5200E-06,-3.18114E-02
-6.5160E-06,-3.18278E-02
-6.5120E-06,-3.18278E-02
-6.5080E-06,-3.18442E-02
-6.5040E-06,-3.18770E-02
-6.5000E-06,-3.15161E-02
-6.4960E-06,-3.14340E-02
-6.4920E-06,-3.15981E-02
-6.4880E-06,-3.17622E-02
-6.4840E-06,-3.16637E-02
-6.4800E-06,-3.13028E-02
-6.4760E-06,-3.10075E-02
-6.4720E-06,-3.07122E-02
-6.4680E-06,-3.04169E-02
-6.4640E-06,-3.05317E-02
-6.4600E-06,-3.06465E-02
-6.4560E-06,-3.02528E-02
-6.4520E-06,-3.00067E-02
-6.4480E-06,-2.97606E-02
-6.4440E-06,-2.96622E-02
-6.4400E-06,-2.97114E-02
-6.4360E-06,-2.94817E-02
-6.4320E-06,-2.90223E-02
-6.4280E-06,-2.88583E-02
-6.4240E-06,-2.91864E-02
-6.4200E-06,-2.92520E-02
-6.4160E-06,-2.89239E-02
-6.4120E-06,-2.88911E-02
-6.4080E-06,-2.88419E-02
-6.4040E-06,-2.84317E-02
-6.4000E-06,-2.81692E-02
-6.3960E-06,-2.80379E-02
-6.3920E-06,-2.76770E-02
-6.3880E-06,-2.71192E-02
-6.3840E-06,-2.69223E-02
-6.3800E-06,-2.66106E-02
-6.3760E-06,-2.60856E-02
-6.3720E-06,-2.58395E-02
-6.3680E-06,-2.58559E-02
-6.3640E-06,-2.57411E-02
-6.3600E-06,-2.56426E-02
-6.3560E-06,-2.56754E-02
-6.3520E-06,-2.54458E-02
-6.3480E-06,-2.51012E-02
-6.3440E-06,-2.47895E-02
-6.3400E-06,-2.43794E-02
-6.3360E-06,-2.38872E-02
-6.3320E-06,-2.35262E-02
-6.3280E-06,-2.31817E-02
-6.3240E-06,-2.31161E-02
-6.3200E-06,-2.31653E-02
-6.3160E-06,-2.31161E-02
-6.3120E-06,-2.33129E-02
-6.3080E-06,-2.36247E-02
-6.3040E-06,-2.35098E-02
-6.3000E-06,-2.31817E-02
-6.2960E-06,-2.31325E-02
-6.2920E-06,-2.31817E-02
-6.2880E-06,-2.31161E-02
-6.2840E-06,-2.31981E-02
-6.2800E-06,-2.32309E-02
-6.2760E-06,-2.31653E-02
-6.2720E-06,-2.30997E-02
-6.2680E-06,-2.30340E-02
-6.2640E-06,-2.28536E-02
-6.2600E-06,-2.26895E-02
-6.2560E-06,-2.26567E-02
-6.2520E-06,-2.24926E-02
-6.2480E-06,-2.22137E-02
-6.2440E-06,-2.20989E-02
-6.2400E-06,-2.21153E-02
-6.2360E-06,-2.19840E-02
-6.2320E-06,-2.19676E-02
-6.2280E-06,-2.20989E-02
-6.2240E-06,-2.19676E-02
-6.2200E-06,-2.20989E-02
-6.2160E-06,-2.22137E-02
-6.2120E-06,-2.21973E-02
-6.2080E-06,-2.19512E-02
-6.2040E-06,-2.12294E-02
-6.2000E-06,-2.09176E-02
-6.1960E-06,-2.08520E-02
-6.1920E-06,-2.07864E-02
-6.1880E-06,-2.07372E-02
-6.1840E-06,-2.06879E-02
-6.1800E-06,-2.06551E-02
-6.1760E-06,-2.06223E-02
-6.1720E-06,-2.07208E-02
-6.1680E-06,-2.09340E-02
-6.1640E-06,-2.11309E-02
-6.1600E-06,-2.10817E-02
-6.1560E-06,-2.07700E-02
-6.1520E-06,-2.07208E-02
-6.1480E-06,-2.10325E-02
-6.1440E-06,-2.13442E-02
-6.1400E-06,-2.14919E-02
-6.1360E-06,-2.13934E-02
-6.1320E-06,-2.12950E-02
-6.1280E-06,-2.14426E-02
-6.1240E-06,-2.16067E-02
-6.1200E-06,-2.13934E-02
-6.1160E-06,-2.10817E-02
-6.1120E-06,-2.10325E-02
-6.1080E-06,-2.10817E-02
-6.1040E-06,-2.12294E-02
-6.1000E-06,-2.12458E-02
-6.0960E-06,-2.12786E-02
-6.0920E-06,-2.14590E-02
-6.0880E-06,-2.15411E-02
-6.0840E-06,-2.15083E-02
-6.0800E-06,-2.13442E-02
-6.0760E-06,-2.10653E-02
-6.0720E-06,-2.07864E-02
-6.0680E-06,-2.07372E-02
-6.0640E-06,-2.08848E-02
-6.0600E-06,-2.10653E-02
-6.0560E-06,-2.10817E-02
-6.0520E-06,-2.13770E-02
-6.0480E-06,-2.19676E-02
-6.0440E-06,-2.22137E-02
-6.0400E-06,-2.19840E-02
-6.0360E-06,-2.16723E-02
-6.0320E-06,-2.15083E-02
-6.0280E-06,-2.15247E-02
-6.0240E-06,-2.12950E-02
-6.0200E-06,-2.05895E-02
-6.0160E-06,-1.99004E-02
-6.0120E-06,-1.95723E-02
-6.0080E-06,-1.93262E-02
-6.0040E-06,-1.90965E-02
-6.0000E-06,-1.87520E-02
-5.9960E-06,-1.82106E-02
-5.9920E-06,-1.78333E-02
-5.9880E-06,-1.74723E-02
-5.9840E-06,-1.68653E-02
-5.9800E-06,-1.64551E-02
-5.9760E-06,-1.64551E-02
-5.9720E-06,-1.62254E-02
-5.9680E-06,-1.57333E-02
-5.9640E-06,-1.54051E-02
-5.9600E-06,-1.50770E-02
-5.9560E-06,-1.47817E-02
-5.9520E-06,-1.43879E-02
-5.9480E-06,-1.37973E-02
-5.9440E-06,-1.31247E-02
-5.9400E-06,-1.27145E-02
-5.9360E-06,-1.26653E-02
-5.9320E-06,-1.26161E-02
-5.9280E-06,-1.24684E-02
-5.9240E-06,-1.21895E-02
-5.9200E-06,-1.16973E-02
-5.9160E-06,-1.13364E-02
-5.9120E-06,-1.11231E-02
-5.9080E-06,-1.08934E-02
-5.9040E-06,-1.08442E-02
-5.9000E-06,-1.07950E-02
-5.8960E-06,-1.04176E-02
-5.8920E-06,-9.94185E-03
-5.8880E-06,-9.49888E-03
-5.8840E-06,-9.18716E-03
-5.8800E-06,-9.02310E-03
-5.8760E-06,-8.74420E-03
-5.8720E-06,-8.36685E-03
-5.8680E-06,-8.12076E-03
-5.8640E-06,-8.12076E-03
-5.8600E-06,-7.72701E-03
-5.8560E-06,-7.34966E-03
-5.8520E-06,-7.00513E-03
-5.8480E-06,-6.72623E-03
-5.8440E-06,-6.56216E-03
-5.8400E-06,-6.15201E-03
-5.8360E-06,-6.02076E-03
-5.8320E-06,-6.11920E-03
-5.8280E-06,-6.11920E-03
-5.8240E-06,-5.98795E-03
-5.8200E-06,-5.61060E-03
-5.8160E-06,-5.38091E-03
-5.8120E-06,-5.39732E-03
-5.8080E-06,-5.16763E-03
-5.8040E-06,-5.06920E-03
-5.8000E-06,-4.98716E-03
-5.7960E-06,-4.52779E-03
-5.7920E-06,-4.46216E-03
-5.7880E-06,-4.87232E-03
-5.7840E-06,-5.13482E-03
-5.7800E-06,-5.18404E-03
-5.7760E-06,-5.34810E-03
-5.7720E-06,-5.51216E-03
-5.7680E-06,-5.51216E-03
-5.7640E-06,-5.75826E-03
-5.7600E-06,-6.00435E-03
-5.7560E-06,-5.85670E-03
-5.7520E-06,-5.61060E-03
-5.7480E-06,-5.74185E-03
-5.7440E-06,-6.21763E-03
-5.7400E-06,-6.51295E-03
-5.7360E-06,-6.92310E-03
-5.7320E-06,-7.57935E-03
-5.7280E-06,-7.80904E-03
-5.7240E-06,-7.90748E-03
-5.7200E-06,-8.13716E-03
-5.7160E-06,-8.23560E-03
-5.7120E-06,-8.31763E-03
-5.7080E-06,-8.39966E-03
-5.7040E-06,-8.59654E-03
-5.7000E-06,-8.79341E-03
-5.6960E-06,-8.84263E-03
-5.6920E-06,-9.15435E-03
-5.6880E-06,-9.54810E-03
-5.6840E-06,-9.81060E-03
-5.6800E-06,-1.00567E-02
-5.6760E-06,-1.01551E-02
-5.6720E-06,-1.01387E-02
-5.6680E-06,-1.02372E-02
-5.6640E-06,-1.03356E-02
-5.6600E-06,-1.05325E-02
-5.6560E-06,-1.08278E-02
-5.6520E-06,-1.13528E-02
-5.6480E-06,-1.18778E-02
-5.6440E-06,-1.22387E-02
-5.6400E-06,-1.26981E-02
-5.6360E-06,-1.30262E-02
-5.6320E-06,-1.32231E-02
-5.6280E-06,-1.30098E-02
-5.6240E-06,-1.29606E-02
-5.6200E-06,-1.30262E-02
-5.6160E-06,-1.30919E-02
-5.6120E-06,-1.32723E-02
-5.6080E-06,-1.33051E-02
-5.6040E-06,-1.32231E-02
-5.6000E-06,-1.30098E-02
-5.5960E-06,-1.29442E-02
-5.5920E-06,-1.28786E-02
-5.5880E-06,-1.25669E-02
-5.5840E-06,-1.23044E-02
-5.5800E-06,-1.23044E-02
-5.5760E-06,-1.24192E-02
-5.5720E-06,-1.23044E-02
-5.5680E-06,-1.19270E-02
-5.5640E-06,-1.15825E-02
-5.5600E-06,-1.12708E-02
-5.5560E-06,-1.11067E-02
-5.5520E-06,-1.10575E-02
-5.5480E-06,-1.07786E-02
-5.5440E-06,-1.02700E-02
-5.5400E-06,-9.89263E-03
-5.5360E-06,-9.92545E-03
-5.5320E-06,-9.92545E-03
-5.5280E-06,-9.56451E-03
-5.5240E-06,-9.13795E-03
-5.5200E-06,-8.61295E-03
-5.5160E-06,-8.12076E-03
-5.5120E-06,-7.77623E-03
-5.5080E-06,-7.43170E-03
-5.5040E-06,-7.00513E-03
-5.5000E-06,-6.57857E-03
-5.4960E-06,-6.44732E-03
-5.4920E-06,-6.18482E-03
-5.4880E-06,-5.82388E-03
-5.4840E-06,-5.23326E-03
-5.4800E-06,-4.56060E-03
-5.4760E-06,-4.06841E-03
-5.4720E-06,-3.46138E-03
-5.4680E-06,-2.77232E-03
-5.4640E-06,-2.24732E-03
-5.4600E-06,-2.09966E-03
-5.4560E-06,-1.98482E-03
-5.4520E-06,-1.73873E-03
-5.4480E-06,-1.37779E-03
-5.4440E-06,-1.08248E-03
-5.4400E-06,-6.72321E-04
-5.4360E-06,-4.88830E-05
-5.4320E-06,5.58148E-04
-5.4280E-06,1.00112E-03
-5.4240E-06,1.32924E-03
-5.4200E-06,1.62455E-03
-5.4160E-06,1.75580E-03
-5.4120E-06,1.88705E-03
-5.4080E-06,2.37924E-03
-5.4040E-06,2.83862E-03
-5.4000E-06,2.92065E-03
-5.3960E-06,2.98627E-03
-5.3920E-06,3.42924E-03
-5.3880E-06,3.95424E-03
-5.3840E-06,4.31518E-03
-5.3800E-06,4.65971E-03
-5.3760E-06,4.98784E-03
-5.3720E-06,5.41440E-03
-5.3680E-06,5.85737E-03
-5.3640E-06,6.25112E-03
-5.3600E-06,6.72690E-03
-5.3560E-06,7.03862E-03
-5.3520E-06,7.10424E-03
-5.3480E-06,7.05502E-03
-5.3440E-06,7.36674E-03
-5.3400E-06,7.66205E-03
-5.3360E-06,7.58002E-03
-5.3320E-06,7.85893E-03
-5.3280E-06,8.35112E-03
-5.3240E-06,8.82690E-03
-5.3200E-06,9.02377E-03
-5.3160E-06,9.08940E-03
-5.3120E-06,9.38471E-03
-5.3080E-06,9.66362E-03
-5.3040E-06,1.00574E-02
-5.3000E-06,1.04511E-02
-5.2960E-06,1.04511E-02
-5.2920E-06,1.06480E-02
-5.2880E-06,1.12058E-02
-5.2840E-06,1.16160E-02
-5.2800E-06,1.19933E-02
-5.2760E-06,1.21246E-02
-5.2720E-06,1.22394E-02
-5.2680E-06,1.24691E-02
-5.2640E-06,1.24363E-02
-5.2600E-06,1.26496E-02
-5.2560E-06,1.32238E-02
-5.2520E-06,1.38800E-02
-5.2480E-06,1.45035E-02
-5.2440E-06,1.49464E-02
-5.2400E-06,1.53894E-02
-5.2360E-06,1.57996E-02
-5.2320E-06,1.62917E-02
-5.2280E-06,1.67511E-02
-5.2240E-06,1.72925E-02
-5.2200E-06,1.75714E-02
-5.2160E-06,1.73581E-02
-5.2120E-06,1.74074E-02
-5.2080E-06,1.76699E-02
-5.2040E-06,1.79160E-02
-5.2000E-06,1.81621E-02
-5.1960E-06,1.83917E-02
-5.1920E-06,1.88511E-02
-5.1880E-06,1.92777E-02
-5.1840E-06,1.94417E-02
-5.1800E-06,1.97042E-02
-5.1760E-06,2.03113E-02
-5.1720E-06,2.09183E-02
-5.1680E-06,2.14433E-02
-5.1640E-06,2.20667E-02
-5.1600E-06,2.24441E-02
-5.1560E-06,2.29035E-02
-5.1520E-06,2.33464E-02
-5.1480E-06,2.38714E-02
-5.1440E-06,2.46097E-02
-5.1400E-06,2.51839E-02
-5.1360E-06,2.57253E-02
-5.1320E-06,2.60863E-02
-5.1280E-06,2.62831E-02
-5.1240E-06,2.66113E-02
-5.1200E-06,2.71691E-02
-5.1160E-06,2.77105E-02
-5.1120E-06,2.79566E-02
-5.1080E-06,2.81699E-02
-5.1040E-06,2.87605E-02
-5.1000E-06,2.93347E-02
-5.0960E-06,2.97449E-02
-5.0920E-06,3.04996E-02
-5.0880E-06,3.13199E-02
-5.0840E-06,3.19761E-02
-5.0800E-06,3.25831E-02
-5.0760E-06,3.31738E-02
-5.0720E-06,3.36003E-02
-5.0680E-06,3.40105E-02
-5.0640E-06,3.42566E-02
-5.0600E-06,3.44863E-02
-5.0560E-06,3.49292E-02
-5.0520E-06,3.52410E-02
-5.0480E-06,3.54050E-02
-5.0440E-06,3.58152E-02
-5.0400E-06,3.63238E-02
-5.0360E-06,3.65371E-02
-5.0320E-06,3.67339E-02
-5.0280E-06,3.70785E-02
-5.0240E-06,3.75050E-02
-5.0200E-06,3.80300E-02
-5.0160E-06,3.83910E-02
-5.0120E-06,3.85058E-02
-5.0080E-06,3.86371E-02
-5.0040E-06,3.87519E-02
-5.0000E-06,3.90964E-02
-4.9960E-06,3.96378E-02
-4.9920E-06,3.99167E-02
-4.9880E-06,4.01792E-02
-4.9840E-06,4.03105E-02
-4.9800E-06,4.04253E-02
-4.9760E-06,4.07863E-02
-4.9720E-06,4.08683E-02
-4.9680E-06,4.10652E-02
-4.9640E-06,4.16230E-02
-4.9600E-06,4.18855E-02
-4.9560E-06,4.19019E-02
-4.9520E-06,4.20496E-02
-4.9480E-06,4.21808E-02
-4.9440E-06,4.24433E-02
-4.9400E-06,4.26730E-02
-4.9360E-06,4.27714E-02
-4.9320E-06,4.28535E-02
-4.9280E-06,4.28042E-02
-4.9240E-06,4.28863E-02
-4.9200E-06,4.32144E-02
-4.9160E-06,4.34113E-02
-4.9120E-06,4.31160E-02
-4.9080E-06,4.27058E-02
-4.9040E-06,4.24269E-02
-4.9000E-06,4.24269E-02
-4.8960E-06,4.24269E-02
-4.8920E-06,4.20660E-02
-4.8880E-06,4.18363E-02
-4.8840E-06,4.18691E-02
-4.8800E-06,4.20003E-02
-4.8760E-06,4.21480E-02
-4.8720E-06,4.22792E-02
-4.8680E-06,4.26402E-02
-4.8640E-06,4.28699E-02
-4.8600E-06,4.27222E-02
-4.8560E-06,4.25746E-02
-4.8520E-06,4.26730E-02
-4.8480E-06,4.27878E-02
-4.8440E-06,4.29027E-02
-4.8400E-06,4.30011E-02
-4.8360E-06,4.28371E-02
-4.8320E-06,4.25417E-02
-4.8280E-06,4.22956E-02
-4.8240E-06,4.19511E-02
-4.8200E-06,4.16230E-02
-4.8160E-06,4.14261E-02
-4.8120E-06,4.13769E-02
-4.8080E-06,4.12949E-02
-4.8040E-06,4.09996E-02
-4.8000E-06,4.07371E-02
-4.7960E-06,4.05894E-02
-4.7920E-06,4.06714E-02
-4.7880E-06,4.08847E-02
-4.7840E-06,4.10980E-02
-4.7800E-06,4.13277E-02
-4.7760E-06,4.12949E-02
-4.7720E-06,4.09996E-02
-4.7680E-06,4.08355E-02
-4.7640E-06,4.06878E-02
-4.7600E-06,4.04253E-02
-4.7560E-06,4.01628E-02
-4.7520E-06,3.99167E-02
-4.7480E-06,3.99496E-02
-4.7440E-06,3.98511E-02
-4.7400E-06,3.95230E-02
-4.7360E-06,3.92113E-02
-4.7320E-06,3.90308E-02
-4.7280E-06,3.88667E-02
-4.7240E-06,3.85714E-02
-4.7200E-06,3.84402E-02
-4.7160E-06,3.81941E-02
-4.7120E-06,3.78331E-02
-4.7080E-06,3.77347E-02
-4.7040E-06,3.76363E-02
-4.7000E-06,3.75542E-02
-4.6960E-06,3.73574E-02
-4.6920E-06,3.71769E-02
-4.6880E-06,3.71113E-02
-4.6840E-06,3.69472E-02
-4.6800E-06,3.67996E-02
-4.6760E-06,3.65206E-02
-4.6720E-06,3.65042E-02
-4.6680E-06,3.66191E-02
-4.6640E-06,3.66027E-02
-4.6600E-06,3.64550E-02
-4.6560E-06,3.59628E-02
-4.6520E-06,3.57496E-02
-4.6480E-06,3.55527E-02
-4.6440E-06,3.51261E-02
-4.6400E-06,3.45847E-02
-4.6360E-06,3.44371E-02
-4.6320E-06,3.45519E-02
-4.6280E-06,3.45355E-02
-4.6240E-06,3.46667E-02
-4.6200E-06,3.44042E-02
-4.6160E-06,3.40105E-02
-4.6120E-06,3.36824E-02
-4.6080E-06,3.34527E-02
-4.6040E-06,3.33871E-02
-4.6000E-06,3.33050E-02
-4.5960E-06,3.32394E-02
-4.5920E-06,3.31574E-02
-4.5880E-06,3.32230E-02
-4.5840E-06,3.32722E-02
-4.5800E-06,3.33214E-02
-4.5760E-06,3.32558E-02
-4.5720E-06,3.29277E-02
-4.5680E-06,3.26324E-02
-4.5640E-06,3.25996E-02
-4.5600E-06,3.26652E-02
-4.5560E-06,3.25011E-02
-4.5520E-06,3.23535E-02
-4.5480E-06,3.24519E-02
-4.5440E-06,3.25667E-02
-4.5400E-06,3.26652E-02
-4.5360E-06,3.27472E-02
-4.5320E-06,3.29441E-02
-4.5280E-06,3.31574E-02
-4.5240E-06,3.33378E-02
-4.5200E-06,3.33871E-02
-4.5160E-06,3.34199E-02
-4.5120E-06,3.37152E-02
-4.5080E-06,3.38628E-02
-4.5040E-06,3.37480E-02
-4.5000E-06,3.37808E-02
-4.4960E-06,3.38136E-02
-4.4920E-06,3.38300E-02
-4.4880E-06,3.39613E-02
-4.4840E-06,3.39613E-02
-4.4800E-06,3.39777E-02
-4.4760E-06,3.42238E-02
-4.4720E-06,3.46011E-02
-4.4680E-06,3.46996E-02
-4.4640E-06,3.46667E-02
-4.4600E-06,3.47488E-02
-4.4560E-06,3.49292E-02
-4.4520E-06,3.51097E-02
-4.4480E-06,3.51753E-02
-4.4440E-06,3.52410E-02
-4.4400E-06,3.51753E-02
-4.4360E-06,3.51097E-02
-4.4320E-06,3.51589E-02
-4.4280E-06,3.53394E-02
-4.4240E-06,3.57496E-02
-4.4200E-06,3.60121E-02
-4.4160E-06,3.60121E-02
-4.4120E-06,3.60121E-02
-4.4080E-06,3.62581E-02
-4.4040E-06,3.64878E-02
-4.4000E-06,3.64550E-02
-4.3960E-06,3.61925E-02
-4.3920E-06,3.60613E-02
-4.3880E-06,3.63074E-02
-4.3840E-06,3.64058E-02
-4.3800E-06,3.64222E-02
-4.3760E-06,3.66683E-02
-4.3720E-06,3.68980E-02
-4.3680E-06,3.68488E-02
-4.3640E-06,3.66683E-02
-4.3600E-06,3.67667E-02
-4.3560E-06,3.69800E-02
-4.3520E-06,3.71605E-02
-4.3480E-06,3.73410E-02
-4.3440E-06,3.73902E-02
-4.3400E-06,3.74394E-02
-4.3360E-06,3.74722E-02
-4.3320E-06,3.77511E-02
-4.3280E-06,3.78660E-02
-4.3240E-06,3.77511E-02
-4.3200E-06,3.79152E-02
-4.3160E-06,3.81777E-02
-4.3120E-06,3.84074E-02
-4.3080E-06,3.85058E-02
-4.3040E-06,3.85878E-02
-4.3000E-06,3.86863E-02
-4.2960E-06,3.86535E-02
-4.2920E-06,3.88831E-02
-4.2880E-06,3.90964E-02
-4.2840E-06,3.91621E-02
-4.2800E-06,3.92277E-02
-4.2760E-06,3.93917E-02
-4.2720E-06,3.94246E-02
-4.2680E-06,3.91128E-02
-4.2640E-06,3.91621E-02
-4.2600E-06,3.93589E-02
-4.2560E-06,3.93917E-02
-4.2520E-06,3.95722E-02
-4.2480E-06,3.98511E-02
-4.2440E-06,4.02613E-02
-4.2400E-06,4.04910E-02
-4.2360E-06,4.07206E-02
-4.2320E-06,4.08027E-02
-4.2280E-06,4.08847E-02
-4.2240E-06,4.10816E-02
-4.2200E-06,4.12621E-02
-4.2160E-06,4.12949E-02
-4.2120E-06,4.12128E-02
-4.2080E-06,4.13769E-02
-4.2040E-06,4.14425E-02
-4.2000E-06,4.16230E-02
-4.1960E-06,4.20167E-02
-4.1920E-06,4.22792E-02
-4.1880E-06,4.26402E-02
-4.1840E-06,4.28535E-02
-4.1800E-06,4.28042E-02
-4.1760E-06,4.27714E-02
-4.1720E-06,4.29683E-02
-4.1680E-06,4.33785E-02
-4.1640E-06,4.36574E-02
-4.1600E-06,4.39199E-02
-4.1560E-06,4.40511E-02
-4.1520E-06,4.40511E-02
-4.1480E-06,4.42808E-02
-4.1440E-06,4.45269E-02
-4.1400E-06,4.47402E-02
-4.1360E-06,4.50355E-02
-4.1320E-06,4.51996E-02
-4.1280E-06,4.51339E-02
-4.1240E-06,4.50847E-02
-4.1200E-06,4.50191E-02
-4.1160E-06,4.50519E-02
-4.1120E-06,4.53308E-02
-4.1080E-06,4.59871E-02
-4.1040E-06,4.67253E-02
-4.1000E-06,4.68074E-02
-4.0960E-06,4.65449E-02
-4.0920E-06,4.63972E-02
-4.0880E-06,4.62496E-02
-4.0840E-06,4.62167E-02
-4.0800E-06,4.67089E-02
-4.0760E-06,4.72996E-02
-4.0720E-06,4.76933E-02
-4.0680E-06,4.81691E-02
-4.0640E-06,4.87269E-02
-4.0600E-06,4.92191E-02
-4.0560E-06,4.95800E-02
-4.0520E-06,4.97113E-02
-4.0480E-06,4.98917E-02
-4.0440E-06,5.00066E-02
-4.0400E-06,5.00230E-02
-4.0360E-06,4.98589E-02
-4.0320E-06,4.97933E-02
-4.0280E-06,4.99246E-02
-4.0240E-06,4.99081E-02
-4.0200E-06,4.98589E-02
-4.0160E-06,5.00722E-02
-4.0120E-06,5.07449E-02
-4.0080E-06,5.12371E-02
-4.0040E-06,5.14831E-02
-4.0000E-06,5.17292E-02
-3.9960E-06,5.20902E-02
-3.9920E-06,5.26808E-02
-3.9880E-06,5.33699E-02
-3.9840E-06,5.37964E-02
-3.9800E-06,5.42230E-02
-3.9760E-06,5.46660E-02
-3.9720E-06,5.47972E-02
-3.9680E-06,5.51417E-02
-3.9640E-06,5.55519E-02
-3.9600E-06,5.59292E-02
-3.9560E-06,5.60277E-02
-3.9520E-06,5.58964E-02
-3.9480E-06,5.58964E-02
-3.9440E-06,5.62410E-02
-3.9400E-06,5.65363E-02
-3.9360E-06,5.65855E-02
-3.9320E-06,5.67660E-02
-3.9280E-06,5.69628E-02
-3.9240E-06,5.71597E-02
-3.9200E-06,5.74714E-02
-3.9160E-06,5.79636E-02
-3.9120E-06,5.83081E-02
-3.9080E-06,5.86527E-02
-3.9040E-06,5.89972E-02
-3.9000E-06,5.93253E-02
-3.8960E-06,6.00308E-02
-3.8920E-06,6.06542E-02
-3.8880E-06,6.16058E-02
-3.8840E-06,6.24589E-02
-3.8800E-06,6.28035E-02
-3.8760E-06,6.30003E-02
-3.8720E-06,6.33121E-02
-3.8680E-06,6.38371E-02
-3.8640E-06,6.44441E-02
-3.8600E-06,6.46574E-02
-3.8560E-06,6.46246E-02
-3.8520E-06,6.46246E-02
-3.8480E-06,6.48542E-02
-3.8440E-06,6.54121E-02
-3.8400E-06,6.59206E-02
-3.8360E-06,6.62816E-02
-3.8320E-06,6.65277E-02
-3.8280E-06,6.67738E-02
-3.8240E-06,6.71183E-02
-3.8200E-06,6.75613E-02
-3.8160E-06,6.83160E-02
-3.8120E-06,6.90378E-02
-3.8080E-06,6.91035E-02
-3.8040E-06,6.89722E-02
-3.8000E-06,6.88410E-02
-3.7960E-06,6.88410E-02
-3.7920E-06,6.90378E-02
-3.7880E-06,6.93496E-02
-3.7840E-06,6.92019E-02
-3.7800E-06,6.88081E-02
-3.7760E-06,6.86933E-02
-3.7720E-06,6.85949E-02
-3.7680E-06,6.83488E-02
-3.7640E-06,6.81027E-02
-3.7600E-06,6.81191E-02
-3.7560E-06,6.80206E-02
-3.7520E-06,6.76925E-02
-3.7480E-06,6.76433E-02
-3.7440E-06,6.76925E-02
-3.7400E-06,6.74956E-02
-3.7360E-06,6.72003E-02
-3.7320E-06,6.70691E-02
-3.7280E-06,6.66917E-02
-3.7240E-06,6.60847E-02
-3.7200E-06,6.55269E-02
-3.7160E-06,6.48706E-02
-3.7120E-06,6.43785E-02
-3.7080E-06,6.37878E-02
-3.7040E-06,6.32464E-02
-3.7000E-06,6.27050E-02
-3.6960E-06,6.23277E-02
-3.6920E-06,6.23441E-02
-3.6880E-06,6.22292E-02
-3.6840E-06,6.18847E-02
-3.6800E-06,6.14417E-02
-3.6760E-06,6.09331E-02
-3.6720E-06,6.05558E-02
-3.6680E-06,6.04738E-02
-3.6640E-06,5.99980E-02
-3.6600E-06,5.90628E-02
-3.6560E-06,5.82097E-02
-3.6520E-06,5.77831E-02
-3.6480E-06,5.74714E-02
-3.6440E-06,5.70777E-02
-3.6400E-06,5.66675E-02
-3.6360E-06,5.62902E-02
-3.6320E-06,5.58308E-02
-3.6280E-06,5.51581E-02
-3.6240E-06,5.46496E-02
-3.6200E-06,5.41574E-02
-3.6160E-06,5.34355E-02
-3.6120E-06,5.30089E-02
-3.6080E-06,5.27300E-02
-3.6040E-06,5.22214E-02
-3.6000E-06,5.17621E-02
-3.5960E-06,5.14503E-02
-3.5920E-06,5.10238E-02
-3.5880E-06,5.07449E-02
-3.5840E-06,5.06136E-02
-3.5800E-06,5.01378E-02
-3.5760E-06,4.98097E-02
-3.5720E-06,4.97277E-02
-3.5680E-06,4.93996E-02
-3.5640E-06,4.88746E-02
-3.5600E-06,4.83660E-02
-3.5560E-06,4.80214E-02
-3.5520E-06,4.76769E-02
-3.5480E-06,4.72175E-02
-3.5440E-06,4.66761E-02
-3.5400E-06,4.64300E-02
-3.5360E-06,4.64300E-02
-3.5320E-06,4.62988E-02
-3.5280E-06,4.59214E-02
-3.5240E-06,4.55933E-02
-3.5200E-06,4.50191E-02
-3.5160E-06,4.44941E-02
-3.5120E-06,4.43628E-02
-3.5080E-06,4.43464E-02
-3.5040E-06,4.42316E-02
-3.5000E-06,4.38378E-02
-3.4960E-06,4.34933E-02
-3.4920E-06,4.34277E-02
-3.4880E-06,4.34933E-02
-3.4840E-06,4.34113E-02
-3.4800E-06,4.33292E-02
-3.4760E-06,4.32636E-02
-3.4720E-06,4.33292E-02
-3.4680E-06,4.33785E-02
-3.4640E-06,4.33128E-02
-3.4600E-06,4.32308E-02
-3.4560E-06,4.34113E-02
-3.4520E-06,4.35753E-02
-3.4480E-06,4.36081E-02
-3.4440E-06,4.35097E-02
-3.4400E-06,4.31980E-02
-3.4360E-06,4.29027E-02
-3.4320E-06,4.26238E-02
-3.4280E-06,4.24925E-02
-3.4240E-06,4.26074E-02
-3.4200E-06,4.28371E-02
-3.4160E-06,4.28042E-02
-3.4120E-06,4.26566E-02
-3.4080E-06,4.25089E-02
-3.4040E-06,4.21152E-02
-3.4000E-06,4.18855E-02
-3.3960E-06,4.20167E-02
-3.3920E-06,4.21644E-02
-3.3880E-06,4.21316E-02
-3.3840E-06,4.18855E-02
-3.3800E-06,4.14097E-02
-3.3760E-06,4.11964E-02
-3.3720E-06,4.11144E-02
-3.3680E-06,4.10324E-02
-3.3640E-06,4.12128E-02
-3.3600E-06,4.13933E-02
-3.3560E-06,4.15574E-02
-3.3520E-06,4.18363E-02
-3.3480E-06,4.22628E-02
-3.3440E-06,4.27550E-02
-3.3400E-06,4.32144E-02
-3.3360E-06,4.35261E-02
-3.3320E-06,4.36738E-02
-3.3280E-06,4.35753E-02
-3.3240E-06,4.34933E-02
-3.3200E-06,4.35425E-02
-3.3160E-06,4.34605E-02
-3.3120E-06,4.33621E-02
-3.3080E-06,4.32636E-02
-3.3040E-06,4.31816E-02
-3.3000E-06,4.32308E-02
-3.2960E-06,4.33949E-02
-3.2920E-06,4.33128E-02
-3.2880E-06,4.32472E-02
-3.2840E-06,4.32964E-02
-3.2800E-06,4.33621E-02
-3.2760E-06,4.37722E-02
-3.2720E-06,4.41496E-02
-3.2680E-06,4.43956E-02
-3.2640E-06,4.43956E-02
-3.2600E-06,4.42644E-02
-3.2560E-06,4.42480E-02
-3.2520E-06,4.43464E-02
-3.2480E-06,4.45597E-02
-3.2440E-06,4.47730E-02
-3.2400E-06,4.49863E-02
-3.2360E-06,4.51831E-02
-3.2320E-06,4.53472E-02
-3.2280E-06,4.54949E-02
-3.2240E-06,4.54128E-02
-3.2200E-06,4.53472E-02
-3.2160E-06,4.56753E-02
-3.2120E-06,4.59542E-02
-3.2080E-06,4.61183E-02
-3.2040E-06,4.62660E-02
-3.2000E-06,4.64956E-02
-3.1960E-06,4.67089E-02
-3.1920E-06,4.66597E-02
-3.1880E-06,4.64792E-02
-3.1840E-06,4.65777E-02
-3.1800E-06,4.66597E-02
-3.1760E-06,4.64792E-02
-3.1720E-06,4.63316E-02
-3.1680E-06,4.64464E-02
-3.1640E-06,4.67746E-02
-3.1600E-06,4.72339E-02
-3.1560E-06,4.75456E-02
-3.1520E-06,4.75785E-02
-3.1480E-06,4.73652E-02
-3.1440E-06,4.74144E-02
-3.1400E-06,4.76933E-02
-3.1360E-06,4.78574E-02
-3.1320E-06,4.80050E-02
-3.1280E-06,4.82347E-02
-3.1240E-06,4.87105E-02
-3.1200E-06,4.90222E-02
-3.1160E-06,4.88417E-02
-3.1120E-06,4.87925E-02
-3.1080E-06,4.91042E-02
-3.1040E-06,4.93831E-02
-3.1000E-06,4.97769E-02
-3.0960E-06,5.01706E-02
-3.0920E-06,5.06464E-02
-3.0880E-06,5.09581E-02
-3.0840E-06,5.10238E-02
-3.0800E-06,5.13355E-02
-3.0760E-06,5.16144E-02
-3.0720E-06,5.18769E-02
-3.0680E-06,5.21394E-02
-3.0640E-06,5.22542E-02
-3.0600E-06,5.25003E-02
-3.0560E-06,5.28285E-02
-3.0520E-06,5.31566E-02
-3.0480E-06,5.34519E-02
-3.0440E-06,5.37308E-02
-3.0400E-06,5.37472E-02
-3.0360E-06,5.37636E-02
-3.0320E-06,5.41574E-02
-3.0280E-06,5.45183E-02
-3.0240E-06,5.50925E-02
-3.0200E-06,5.56339E-02
-3.0160E-06,5.58964E-02
-3.0120E-06,5.64050E-02
-3.0080E-06,5.69956E-02
-3.0040E-06,5.75535E-02
-3.0000E-06,5.82261E-02
-2.9960E-06,5.87019E-02
-2.9920E-06,5.90300E-02
-2.9880E-06,5.93417E-02
-2.9840E-06,5.97519E-02
-2.9800E-06,6.03917E-02
-2.9760E-06,6.07199E-02
-2.9720E-06,6.07855E-02
-2.9680E-06,6.09824E-02
-2.9640E-06,6.11792E-02
-2.9600E-06,6.12613E-02
-2.9560E-06,6.15566E-02
-2.9520E-06,6.18355E-02
-2.9480E-06,6.18683E-02
-2.9440E-06,6.19996E-02
-2.9400E-06,6.21308E-02
-2.9360E-06,6.23769E-02
-2.9320E-06,6.29675E-02
-2.9280E-06,6.33941E-02
-2.9240E-06,6.36894E-02
-2.9200E-06,6.40667E-02
-2.9160E-06,6.44277E-02
-2.9120E-06,6.47558E-02
-2.9080E-06,6.49691E-02
-2.9040E-06,6.52972E-02
-2.9000E-06,6.57238E-02
-2.8960E-06,6.59863E-02
-2.8920E-06,6.62488E-02
-2.8880E-06,6.64785E-02
-2.8840E-06,6.66917E-02
-2.8800E-06,6.67902E-02
-2.8760E-06,6.66589E-02
-2.8720E-06,6.63636E-02
-2.8680E-06,6.63472E-02
-2.8640E-06,6.64621E-02
-2.8600E-06,6.65933E-02
-2.8560E-06,6.68066E-02
-2.8520E-06,6.68886E-02
-2.8480E-06,6.68722E-02
-2.8440E-06,6.67081E-02
-2.8400E-06,6.65441E-02
-2.8360E-06,6.65441E-02
-2.8320E-06,6.66589E-02
-2.8280E-06,6.71511E-02
-2.8240E-06,6.76105E-02
-2.8200E-06,6.77581E-02
-2.8160E-06,6.76761E-02
-2.8120E-06,6.76105E-02
-2.8080E-06,6.77746E-02
-2.8040E-06,6.78074E-02
-2.8000E-06,6.78402E-02
-2.7960E-06,6.80042E-02
-2.7920E-06,6.81519E-02
-2.7880E-06,6.81683E-02
-2.7840E-06,6.81847E-02
-2.7800E-06,6.82996E-02
-2.7760E-06,6.83160E-02
-2.7720E-06,6.84308E-02
-2.7680E-06,6.85456E-02
-2.7640E-06,6.86441E-02
-2.7600E-06,6.87589E-02
-2.7560E-06,6.84964E-02
-2.7520E-06,6.83488E-02
-2.7480E-06,6.83488E-02
-2.7440E-06,6.81027E-02
-2.7400E-06,6.78894E-02
-2.7360E-06,6.78074E-02
-2.7320E-06,6.78566E-02
-2.7280E-06,6.75121E-02
-2.7240E-06,6.69706E-02
-2.7200E-06,6.66917E-02
-2.7160E-06,6.68066E-02
-2.7120E-06,6.68722E-02
-2.7080E-06,6.69542E-02
-2.7040E-06,6.69378E-02
-2.7000E-06,6.66589E-02
-2.6960E-06,6.66425E-02
-2.6920E-06,6.68886E-02
-2.6880E-06,6.71019E-02
-2.6840E-06,6.70527E-02
-2.6800E-06,6.70035E-02
-2.6760E-06,6.69706E-02
-2.6720E-06,6.69378E-02
-2.6680E-06,6.69050E-02
-2.6640E-06,6.67574E-02
-2.6600E-06,6.67246E-02
-2.6560E-06,6.65933E-02
-2.6520E-06,6.63308E-02
-2.6480E-06,6.63308E-02
-2.6440E-06,6.64456E-02
-2.6400E-06,6.66753E-02
-2.6360E-06,6.66753E-02
-2.6320E-06,6.65441E-02
-2.6280E-06,6.64128E-02
-2.6240E-06,6.61831E-02
-2.6200E-06,6.59535E-02
-2.6160E-06,6.57238E-02
-2.6120E-06,6.56417E-02
-2.6080E-06,6.58222E-02
-2.6040E-06,6.57402E-02
-2.6000E-06,6.52808E-02
-2.5960E-06,6.47394E-02
-2.5920E-06,6.42308E-02
-2.5880E-06,6.38699E-02
-2.5840E-06,6.35417E-02
-2.5800E-06,6.33613E-02
-2.5760E-06,6.29511E-02
-2.5720E-06,6.25410E-02
-2.5680E-06,6.25246E-02
-2.5640E-06,6.22785E-02
-2.5600E-06,6.21800E-02
-2.5560E-06,6.21964E-02
-2.5520E-06,6.20816E-02
-2.5480E-06,6.19667E-02
-2.5440E-06,6.17699E-02
-2.5400E-06,6.13269E-02
-2.5360E-06,6.07855E-02
-2.5320E-06,6.02769E-02
-2.5280E-06,5.99160E-02
-2.5240E-06,5.99488E-02
-2.5200E-06,5.99816E-02
-2.5160E-06,5.98831E-02
-2.5120E-06,5.96863E-02
-2.5080E-06,5.92433E-02
-2.5040E-06,5.88331E-02
-2.5000E-06,5.85706E-02
-2.4960E-06,5.85706E-02
-2.4920E-06,5.85542E-02
-2.4880E-06,5.84066E-02
-2.4840E-06,5.82753E-02
-2.4800E-06,5.78980E-02
-2.4760E-06,5.75535E-02
-2.4720E-06,5.76355E-02
-2.4680E-06,5.77996E-02
-2.4640E-06,5.75863E-02
-2.4600E-06,5.74058E-02
-2.4560E-06,5.74714E-02
-2.4520E-06,5.74058E-02
-2.4480E-06,5.70941E-02
-2.4440E-06,5.68152E-02
-2.4400E-06,5.66839E-02
-2.4360E-06,5.64214E-02
-2.4320E-06,5.61753E-02
-2.4280E-06,5.59621E-02
-2.4240E-06,5.57488E-02
-2.4200E-06,5.57980E-02
-2.4160E-06,5.58472E-02
-2.4120E-06,5.56503E-02
-2.4080E-06,5.54535E-02
-2.4040E-06,5.52730E-02
-2.4000E-06,5.52238E-02
-2.3960E-06,5.51746E-02
-2.3920E-06,5.47480E-02
-2.3880E-06,5.41246E-02
-2.3840E-06,5.36652E-02
-2.3800E-06,5.34519E-02
-2.3760E-06,5.32714E-02
-2.3720E-06,5.29761E-02
-2.3680E-06,5.25824E-02
-2.3640E-06,5.23199E-02
-2.3600E-06,5.22050E-02
-2.3560E-06,5.20902E-02
-2.3520E-06,5.21230E-02
-2.3480E-06,5.20246E-02
-2.3440E-06,5.20574E-02
-2.3400E-06,5.21066E-02
-2.3360E-06,5.19097E-02
-2.3320E-06,5.18277E-02
-2.3280E-06,5.17456E-02
-2.3240E-06,5.16472E-02
-2.3200E-06,5.15652E-02
-2.3160E-06,5.14996E-02
-2.3120E-06,5.15652E-02
-2.3080E-06,5.16308E-02
-2.3040E-06,5.14339E-02
-2.3000E-06,5.12371E-02
-2.2960E-06,5.09417E-02
-2.2920E-06,5.04167E-02
-2.2880E-06,4.99246E-02
-2.2840E-06,4.94488E-02
-2.2800E-06,4.92683E-02
-2.2760E-06,4.93339E-02
-2.2720E-06,4.91535E-02
-2.2680E-06,4.85956E-02
-2.2640E-06,4.83167E-02
-2.2600E-06,4.83167E-02
-2.2560E-06,4.81855E-02
-2.2520E-06,4.80871E-02
-2.2480E-06,4.78410E-02
-2.2440E-06,4.74964E-02
-2.2400E-06,4.75292E-02
-2.2360E-06,4.78246E-02
-2.2320E-06,4.78574E-02
-2.2280E-06,4.77425E-02
-2.2240E-06,4.76441E-02
-2.2200E-06,4.74308E-02
-2.2160E-06,4.72339E-02
-2.2120E-06,4.72831E-02
-2.2080E-06,4.72175E-02
-2.2040E-06,4.70206E-02
-2.2000E-06,4.68566E-02
-2.1960E-06,4.68238E-02
-2.1920E-06,4.70371E-02
-2.1880E-06,4.70042E-02
-2.1840E-06,4.69550E-02
-2.1800E-06,4.71519E-02
-2.1760E-06,4.71027E-02
-2.1720E-06,4.69222E-02
-2.1680E-06,4.67581E-02
-2.1640E-06,4.64628E-02
-2.1600E-06,4.64300E-02
-2.1560E-06,4.64136E-02
-2.1520E-06,4.62660E-02
-2.1480E-06,4.61347E-02
-2.1440E-06,4.57738E-02
-2.1400E-06,4.54292E-02
-2.1360E-06,4.54949E-02
-2.1320E-06,4.57902E-02
-2.1280E-06,4.58230E-02
-2.1240E-06,4.55933E-02
-2.1200E-06,4.55113E-02
-2.1160E-06,4.54292E-02
-2.1120E-06,4.53308E-02
-2.1080E-06,4.53472E-02
-2.1040E-06,4.52652E-02
-2.1000E-06,4.51996E-02
-2.0960E-06,4.52652E-02
-2.0920E-06,4.53144E-02
-2.0880E-06,4.53636E-02
-2.0840E-06,4.56753E-02
-2.0800E-06,4.58394E-02
-2.0760E-06,4.58558E-02
-2.0720E-06,4.61183E-02
-2.0680E-06,4.64956E-02
-2.0640E-06,4.67253E-02
-2.0600E-06,4.68074E-02
-2.0560E-06,4.68894E-02
-2.0520E-06,4.68402E-02
-2.0480E-06,4.69058E-02
-2.0440E-06,4.71027E-02
-2.0400E-06,4.72831E-02
-2.0360E-06,4.76933E-02
-2.0320E-06,4.79394E-02
-2.0280E-06,4.80706E-02
-2.0240E-06,4.85628E-02
-2.0200E-06,4.87925E-02
-2.0160E-06,4.85300E-02
-2.0120E-06,4.85136E-02
-2.0080E-06,4.88581E-02
-2.0040E-06,4.91699E-02
-2.0000E-06,4.93667E-02
-1.9960E-06,4.94160E-02
-1.9920E-06,4.94652E-02
-1.9880E-06,4.94980E-02
-1.9840E-06,4.97769E-02
-1.9800E-06,5.00394E-02
-1.9760E-06,5.01706E-02
-1.9720E-06,5.01706E-02
-1.9680E-06,5.00394E-02
-1.9640E-06,4.99246E-02
-1.9600E-06,4.99410E-02
-1.9560E-06,5.00886E-02
-1.9520E-06,5.03347E-02
-1.9480E-06,5.08269E-02
-1.9440E-06,5.12863E-02
-1.9400E-06,5.17292E-02
-1.9360E-06,5.19917E-02
-1.9320E-06,5.22378E-02
-1.9280E-06,5.24675E-02
-1.9240E-06,5.25660E-02
-1.9200E-06,5.26644E-02
-1.9160E-06,5.29925E-02
-1.9120E-06,5.34355E-02
-1.9080E-06,5.37308E-02
-1.9040E-06,5.38949E-02
-1.9000E-06,5.40589E-02
-1.8960E-06,5.40753E-02
-1.8920E-06,5.37144E-02
-1.8880E-06,5.34847E-02
-1.8840E-06,5.37800E-02
-1.8800E-06,5.41738E-02
-1.8760E-06,5.44199E-02
-1.8720E-06,5.47808E-02
-1.8680E-06,5.51089E-02
-1.8640E-06,5.50597E-02
-1.8600E-06,5.48792E-02
-1.8560E-06,5.50761E-02
-1.8520E-06,5.51253E-02
-1.8480E-06,5.49449E-02
-1.8440E-06,5.47808E-02
-1.8400E-06,5.45183E-02
-1.8360E-06,5.45183E-02
-1.8320E-06,5.48628E-02
-1.8280E-06,5.52074E-02
-1.8240E-06,5.53878E-02
-1.8200E-06,5.55519E-02
-1.8160E-06,5.54699E-02
-1.8120E-06,5.56339E-02
-1.8080E-06,5.59292E-02
-1.8040E-06,5.58144E-02
-1.8000E-06,5.62081E-02
-1.7960E-06,5.69300E-02
-1.7920E-06,5.72581E-02
-1.7880E-06,5.74386E-02
-1.7840E-06,5.79472E-02
-1.7800E-06,5.84394E-02
-1.7760E-06,5.86691E-02
-1.7720E-06,5.88824E-02
-1.7680E-06,5.91941E-02
-1.7640E-06,5.94730E-02
-1.7600E-06,5.95386E-02
-1.7560E-06,5.94402E-02
-1.7520E-06,5.96042E-02
-1.7480E-06,5.97683E-02
-1.7440E-06,5.97683E-02
-1.7400E-06,6.00144E-02
-1.7360E-06,6.03917E-02
-1.7320E-06,6.06378E-02
-1.7280E-06,6.07363E-02
-1.7240E-06,6.08019E-02
-1.7200E-06,6.08839E-02
-1.7160E-06,6.09660E-02
-1.7120E-06,6.10480E-02
-1.7080E-06,6.13761E-02
-1.7040E-06,6.20488E-02
-1.7000E-06,6.24261E-02
-1.6960E-06,6.25574E-02
-1.6920E-06,6.27871E-02
-1.6880E-06,6.27542E-02
-1.6840E-06,6.26066E-02
-1.6800E-06,6.27050E-02
-1.6760E-06,6.29347E-02
-1.6720E-06,6.31316E-02
-1.6680E-06,6.33121E-02
-1.6640E-06,6.34925E-02
-1.6600E-06,6.35417E-02
-1.6560E-06,6.35910E-02
-1.6520E-06,6.38699E-02
-1.6480E-06,6.40175E-02
-1.6440E-06,6.40175E-02
-1.6400E-06,6.39191E-02
-1.6360E-06,6.37878E-02
-1.6320E-06,6.39519E-02
-1.6280E-06,6.40831E-02
-1.6240E-06,6.40996E-02
-1.6200E-06,6.40831E-02
-1.6160E-06,6.43292E-02
-1.6120E-06,6.44441E-02
-1.6080E-06,6.44441E-02
-1.6040E-06,6.45589E-02
-1.6000E-06,6.45589E-02
-1.5960E-06,6.45425E-02
-1.5920E-06,6.46574E-02
-1.5880E-06,6.46410E-02
-1.5840E-06,6.47558E-02
-1.5800E-06,6.49691E-02
-1.5760E-06,6.51660E-02
-1.5720E-06,6.54777E-02
-1.5680E-06,6.56417E-02
-1.5640E-06,6.56910E-02
-1.5600E-06,6.55925E-02
-1.5560E-06,6.56417E-02
-1.5520E-06,6.55761E-02
-1.5480E-06,6.52480E-02
-1.5440E-06,6.49527E-02
-1.5400E-06,6.46902E-02
-1.5360E-06,6.44277E-02
-1.5320E-06,6.43128E-02
-1.5280E-06,6.41816E-02
-1.5240E-06,6.40667E-02
-1.5200E-06,6.42144E-02
-1.5160E-06,6.45753E-02
-1.5120E-06,6.49199E-02
-1.5080E-06,6.48871E-02
-1.5040E-06,6.47394E-02
-1.5000E-06,6.44933E-02
-1.4960E-06,6.41160E-02
-1.4920E-06,6.38863E-02
-1.4880E-06,6.39191E-02
-1.4840E-06,6.38371E-02
-1.4800E-06,6.36402E-02
-1.4760E-06,6.35581E-02
-1.4720E-06,6.37222E-02
-1.4680E-06,6.38699E-02
-1.4640E-06,6.35253E-02
-1.4600E-06,6.32136E-02
-1.4560E-06,6.31644E-02
-1.4520E-06,6.30003E-02
-1.4480E-06,6.27214E-02
-1.4440E-06,6.24589E-02
-1.4400E-06,6.24753E-02
-1.4360E-06,6.25738E-02
-1.4320E-06,6.24261E-02
-1.4280E-06,6.23113E-02
-1.4240E-06,6.20816E-02
-1.4200E-06,6.17371E-02
-1.4160E-06,6.15402E-02
-1.4120E-06,6.13597E-02
-1.4080E-06,6.10644E-02
-1.4040E-06,6.07855E-02
-1.4000E-06,6.08839E-02
-1.3960E-06,6.09824E-02
-1.3920E-06,6.07035E-02
-1.3880E-06,6.03261E-02
-1.3840E-06,6.02113E-02
-1.3800E-06,6.02113E-02
-1.3760E-06,6.00964E-02
-1.3720E-06,5.98503E-02
-1.3680E-06,5.96371E-02
-1.3640E-06,5.95714E-02
-1.3600E-06,5.93746E-02
-1.3560E-06,5.90628E-02
-1.3520E-06,5.88988E-02
-1.3480E-06,5.87675E-02
-1.3440E-06,5.86199E-02
-1.3400E-06,5.83574E-02
-1.3360E-06,5.79964E-02
-1.3320E-06,5.80292E-02
-1.3280E-06,5.80456E-02
-1.3240E-06,5.76847E-02
-1.3200E-06,5.74714E-02
-1.3160E-06,5.76355E-02
-1.3120E-06,5.75535E-02
-1.3080E-06,5.72581E-02
-1.3040E-06,5.70941E-02
-1.3000E-06,5.70613E-02
-1.2960E-06,5.70121E-02
-1.2920E-06,5.69956E-02
-1.2880E-06,5.70941E-02
-1.2840E-06,5.69464E-02
-1.2800E-06,5.65363E-02
-1.2760E-06,5.62574E-02
-1.2720E-06,5.60113E-02
-1.2680E-06,5.55355E-02
-1.2640E-06,5.52238E-02
-1.2600E-06,5.50597E-02
-1.2560E-06,5.46824E-02
-1.2520E-06,5.45347E-02
-1.2480E-06,5.45019E-02
-1.2440E-06,5.43706E-02
-1.2400E-06,5.43706E-02
-1.2360E-06,5.41081E-02
-1.2320E-06,5.39933E-02
-1.2280E-06,5.40097E-02
-1.2240E-06,5.40425E-02
-1.2200E-06,5.40753E-02
-1.2160E-06,5.38785E-02
-1.2120E-06,5.37964E-02
-1.2080E-06,5.37308E-02
-1.2040E-06,5.34027E-02
-1.2000E-06,5.31238E-02
-1.1960E-06,5.30910E-02
-1.1920E-06,5.30581E-02
-1.1880E-06,5.31402E-02
-1.1840E-06,5.33535E-02
-1.1800E-06,5.30581E-02
-1.1760E-06,5.27628E-02
-1.1720E-06,5.26152E-02
-1.1680E-06,5.23527E-02
-1.1640E-06,5.23363E-02
-1.1600E-06,5.23035E-02
-1.1560E-06,5.23035E-02
-1.1520E-06,5.21886E-02
-1.1480E-06,5.19753E-02
-1.1440E-06,5.17621E-02
-1.1400E-06,5.15652E-02
-1.1360E-06,5.14831E-02
-1.1320E-06,5.14175E-02
-1.1280E-06,5.14667E-02
-1.1240E-06,5.14011E-02
-1.1200E-06,5.12042E-02
-1.1160E-06,5.11386E-02
-1.1120E-06,5.12042E-02
-1.1080E-06,5.11550E-02
-1.1040E-06,5.09746E-02
-1.1000E-06,5.06956E-02
-1.0960E-06,5.01706E-02
-1.0920E-06,4.99410E-02
-1.0880E-06,4.99738E-02
-1.0840E-06,4.99902E-02
-1.0800E-06,4.98753E-02
-1.0760E-06,4.99081E-02
-1.0720E-06,5.01871E-02
-1.0680E-06,5.03183E-02
-1.0640E-06,5.02035E-02
-1.0600E-06,4.98425E-02
-1.0560E-06,4.94980E-02
-1.0520E-06,4.95308E-02
-1.0480E-06,4.97113E-02
-1.0440E-06,4.97441E-02
-1.0400E-06,4.96456E-02
-1.0360E-06,4.94488E-02
-1.0320E-06,4.93831E-02
-1.0280E-06,4.94488E-02
-1.0240E-06,4.93831E-02
-1.0200E-06,4.89730E-02
-1.0160E-06,4.85628E-02
-1.0120E-06,4.86613E-02
-1.0080E-06,4.89894E-02
-1.0040E-06,4.91863E-02
-1.0000E-06,4.91371E-02
-9.9600E-07,4.90878E-02
-9.9200E-07,4.90386E-02
-9.8800E-07,4.87597E-02
-9.8400E-07,4.84972E-02
-9.8000E-07,4.84644E-02
-9.7600E-07,4.84480E-02
-9.7200E-07,4.84316E-02
-9.6800E-07,4.86613E-02
-9.6400E-07,4.86613E-02
-9.6000E-07,4.83988E-02
-9.5600E-07,4.83988E-02
-9.5200E-07,4.83824E-02
-9.4800E-07,4.83660E-02
-9.4400E-07,4.81035E-02
-9.4000E-07,4.77425E-02
-9.3600E-07,4.79066E-02
-9.3200E-07,4.80378E-02
-9.2800E-07,4.84316E-02
-9.2400E-07,4.89074E-02
-9.2000E-07,4.89566E-02
-9.1600E-07,4.91206E-02
-9.1200E-07,4.91699E-02
-9.0800E-07,4.91042E-02
-9.0400E-07,4.90878E-02
-9.0000E-07,4.89402E-02
-8.9600E-07,4.86777E-02
-8.9200E-07,4.82839E-02
-8.8800E-07,4.79230E-02
-8.8400E-07,4.77425E-02
-8.8000E-07,4.74636E-02
-8.7600E-07,4.70699E-02
-8.7200E-07,4.70042E-02
-8.6800E-07,4.71847E-02
-8.6400E-07,4.72339E-02
-8.6000E-07,4.70371E-02
-8.5600E-07,4.69386E-02
-8.5200E-07,4.71847E-02
-8.4800E-07,4.77261E-02
-8.4400E-07,4.81199E-02
-8.4000E-07,4.84480E-02
-8.3600E-07,4.87269E-02
-8.3200E-07,4.84644E-02
-8.2800E-07,4.82347E-02
-8.2400E-07,4.81035E-02
-8.2000E-07,4.77261E-02
-8.1600E-07,4.73324E-02
-8.1200E-07,4.71683E-02
-8.0800E-07,4.68894E-02
-8.0400E-07,4.63480E-02
-8.0000E-07,4.59378E-02
-7.9600E-07,4.56425E-02
-7.9200E-07,4.53800E-02
-7.8800E-07,4.54456E-02
-7.8400E-07,4.55113E-02
-7.8000E-07,4.52160E-02
-7.7600E-07,4.50519E-02
-7.7200E-07,4.52488E-02
-7.6800E-07,4.54292E-02
-7.6400E-07,4.53964E-02
-7.6000E-07,4.52324E-02
-7.5600E-07,4.53144E-02
-7.5200E-07,4.53964E-02
-7.4800E-07,4.51996E-02
-7.4400E-07,4.50355E-02
-7.4000E-07,4.46417E-02
-7.3600E-07,4.41660E-02
-7.3200E-07,4.36081E-02
-7.2800E-07,4.30339E-02
-7.2400E-07,4.28535E-02
-7.2000E-07,4.26730E-02
-7.1600E-07,4.25089E-02
-7.1200E-07,4.25089E-02
-7.0800E-07,4.24925E-02
-7.0400E-07,4.24925E-02
-7.0000E-07,4.24925E-02
-6.9600E-07,4.22300E-02
-6.9200E-07,4.17378E-02
-6.8800E-07,4.11636E-02
-6.8400E-07,4.06386E-02
-6.8000E-07,4.01792E-02
-6.7600E-07,3.96214E-02
-6.7200E-07,3.91949E-02
-6.6800E-07,3.90308E-02
-6.6400E-07,3.88831E-02
-6.6000E-07,3.83581E-02
-6.5600E-07,3.78496E-02
-6.5200E-07,3.75050E-02
-6.4800E-07,3.70456E-02
-6.4400E-07,3.66191E-02
-6.4000E-07,3.63402E-02
-6.3600E-07,3.62089E-02
-6.3200E-07,3.62253E-02
-6.2800E-07,3.61925E-02
-6.2400E-07,3.60613E-02
-6.2000E-07,3.59300E-02
-6.1600E-07,3.57988E-02
-6.1200E-07,3.54542E-02
-6.0800E-07,3.49949E-02
-6.0400E-07,3.49292E-02
-6.0000E-07,3.51261E-02
-5.9600E-07,3.53066E-02
-5.9200E-07,3.53394E-02
-5.8800E-07,3.51425E-02
-5.8400E-07,3.47160E-02
-5.8000E-07,3.42894E-02
-5.7600E-07,3.42566E-02
-5.7200E-07,3.46011E-02
-5.6800E-07,3.46667E-02
-5.6400E-07,3.45027E-02
-5.6000E-07,3.43386E-02
-5.5600E-07,3.41910E-02
-5.5200E-07,3.42894E-02
-5.4800E-07,3.45027E-02
-5.4400E-07,3.46996E-02
-5.4000E-07,3.47488E-02
-5.3600E-07,3.49292E-02
-5.3200E-07,3.52246E-02
-5.2800E-07,3.55035E-02
-5.2400E-07,3.56347E-02
-5.2000E-07,3.56347E-02
-5.1600E-07,3.58972E-02
-5.1200E-07,3.62581E-02
-5.0800E-07,3.64878E-02
-5.0400E-07,3.64714E-02
-5.0000E-07,3.66847E-02
-4.9600E-07,3.70949E-02
-4.9200E-07,3.72589E-02
-4.8800E-07,3.74230E-02
-4.8400E-07,3.79480E-02
-4.8000E-07,3.82925E-02
-4.7600E-07,3.83746E-02
-4.7200E-07,3.85714E-02
-4.6800E-07,3.86535E-02
-4.6400E-07,3.88503E-02
-4.6000E-07,3.91621E-02
-4.5600E-07,3.93261E-02
-4.5200E-07,3.96050E-02
-4.4800E-07,3.98839E-02
-4.4400E-07,4.00152E-02
-4.4000E-07,4.00152E-02
-4.3600E-07,4.00316E-02
-4.3200E-07,4.01628E-02
-4.2800E-07,4.02941E-02
-4.2400E-07,4.05402E-02
-4.2000E-07,4.08847E-02
-4.1600E-07,4.10652E-02
-4.1200E-07,4.11308E-02
-4.0800E-07,4.10816E-02
-4.0400E-07,4.11472E-02
-4.0000E-07,4.13277E-02
-3.9600E-07,4.12456E-02
-3.9200E-07,4.12785E-02
-3.8800E-07,4.13441E-02
-3.8400E-07,4.11472E-02
-3.8000E-07,4.08519E-02
-3.7600E-07,4.08191E-02
-3.7200E-07,4.09175E-02
-3.6800E-07,4.06386E-02
-3.6400E-07,4.03761E-02
-3.6000E-07,4.01464E-02
-3.5600E-07,3.99167E-02
-3.5200E-07,3.97035E-02
-3.4800E-07,3.93753E-02
-3.4400E-07,3.93261E-02
-3.4000E-07,3.90308E-02
-3.3600E-07,3.85222E-02
-3.3200E-07,3.82597E-02
-3.2800E-07,3.79152E-02
-3.2400E-07,3.74886E-02
-3.2000E-07,3.71933E-02
-3.1600E-07,3.66683E-02
-3.1200E-07,3.58152E-02
-3.0800E-07,3.52410E-02
-3.0400E-07,3.49621E-02
-3.0000E-07,3.46831E-02
-2.9600E-07,3.45519E-02
-2.9200E-07,3.43058E-02
-2.8800E-07,3.39449E-02
-2.8400E-07,3.38628E-02
-2.8000E-07,3.37644E-02
-2.7600E-07,3.34363E-02
-2.7200E-07,3.28785E-02
-2.6800E-07,3.23699E-02
-2.6400E-07,3.21238E-02
-2.6000E-07,3.16644E-02
-2.5600E-07,3.09753E-02
-2.5200E-07,3.05652E-02
-2.4800E-07,3.02042E-02
-2.4400E-07,2.96136E-02
-2.4000E-07,2.91706E-02
-2.3600E-07,2.91214E-02
-2.3200E-07,2.88425E-02
-2.2800E-07,2.83175E-02
-2.2400E-07,2.78253E-02
-2.2000E-07,2.72511E-02
-2.1600E-07,2.69558E-02
-2.1200E-07,2.66769E-02
-2.0800E-07,2.61683E-02
-2.0400E-07,2.56925E-02
-2.0000E-07,2.52496E-02
-1.9600E-07,2.48394E-02
-1.9200E-07,2.44292E-02
-1.8800E-07,2.40519E-02
-1.8400E-07,2.37238E-02
-1.8000E-07,2.31496E-02
-1.7600E-07,2.25917E-02
-1.7200E-07,2.21980E-02
-1.6800E-07,2.17058E-02
-1.6400E-07,2.12464E-02
-1.6000E-07,2.09347E-02
-1.5600E-07,2.05081E-02
-1.5200E-07,1.99831E-02
-1.4800E-07,1.95074E-02
-1.4400E-07,1.90480E-02
-1.4000E-07,1.88675E-02
-1.3600E-07,1.87035E-02
-1.3200E-07,1.83097E-02
-1.2800E-07,1.76699E-02
-1.2400E-07,1.73417E-02
-1.2000E-07,1.75058E-02
-1.1600E-07,1.75386E-02
-1.1200E-07,1.74730E-02
-1.0800E-07,1.73910E-02
-1.0400E-07,1.71941E-02
-1.0000E-07,1.70136E-02
-9.6000E-08,1.64722E-02
-9.2000E-08,1.56027E-02
-8.8000E-08,1.51433E-02
-8.4000E-08,1.49300E-02
-8.0000E-08,1.47660E-02
-7.6000E-08,1.47496E-02
-7.2000E-08,1.44542E-02
-6.8000E-08,1.41753E-02
-6.4000E-08,1.41917E-02
-6.0000E-08,1.42246E-02
-5.6000E-08,1.41097E-02
-5.2000E-08,1.40113E-02
-4.8000E-08,1.41589E-02
-4.4000E-08,1.40277E-02
-4.0000E-08,1.35683E-02
-3.6000E-08,1.33714E-02
-3.2000E-08,1.31910E-02
-2.8000E-08,1.30105E-02
-2.4000E-08,1.28464E-02
-2.0000E-08,1.26988E-02
-1.6000E-08,1.25347E-02
-1.2000E-08,1.23871E-02
-8.0000E-09,1.22558E-02
-4.0000E-09,1.18785E-02
6.0000E-22,1.15339E-02
4.0000E-09,1.10910E-02
8.0000E-09,1.06972E-02
1.2000E-08,1.03199E-02
1.6000E-08,9.86049E-03
2.0000E-08,9.53237E-03
2.4000E-08,9.08940E-03
2.8000E-08,8.44955E-03
3.2000E-08,7.94096E-03
3.6000E-08,7.48159E-03
4.0000E-08,6.90737E-03
4.4000E-08,6.51362E-03
4.8000E-08,6.15268E-03
5.2000E-08,5.67690E-03
5.6000E-08,5.10268E-03
6.0000E-08,4.44643E-03
6.4000E-08,3.83940E-03
6.8000E-08,3.13393E-03
7.2000E-08,2.46127E-03
7.6000E-08,1.72299E-03
8.0000E-08,1.00112E-03
8.4000E-08,4.59711E-04
8.8000E-08,-3.24768E-05
9.2000E-08,-2.62164E-04
9.6000E-08,-3.44196E-04
1.0000E-07,-4.26227E-04
1.0400E-07,-6.39508E-04
1.0800E-07,-1.06607E-03
1.1200E-07,-1.45982E-03
1.1600E-07,-1.72232E-03
1.2000E-07,-2.08326E-03
1.2400E-07,-2.67388E-03
1.2800E-07,-3.47779E-03
1.3200E-07,-4.23248E-03
1.3600E-07,-4.69185E-03
1.4000E-07,-5.00357E-03
1.4400E-07,-5.51216E-03
1.4800E-07,-5.90591E-03
1.5200E-07,-6.26685E-03
1.5600E-07,-6.98873E-03
1.6000E-07,-7.64498E-03
1.6400E-07,-7.77623E-03
1.6800E-07,-7.79263E-03
1.7200E-07,-8.07154E-03
1.7600E-07,-8.20279E-03
1.8000E-07,-8.31763E-03
1.8400E-07,-8.77701E-03
1.8800E-07,-9.58091E-03
1.9200E-07,-1.02208E-02
1.9600E-07,-1.06801E-02
2.0000E-07,-1.08934E-02
2.0400E-07,-1.09426E-02
2.0800E-07,-1.11395E-02
2.1200E-07,-1.13200E-02
2.1600E-07,-1.15989E-02
2.2000E-07,-1.20090E-02
2.2400E-07,-1.26325E-02
2.2800E-07,-1.33379E-02
2.3200E-07,-1.37481E-02
2.3600E-07,-1.38794E-02
2.4000E-07,-1.41090E-02
2.4400E-07,-1.42403E-02
2.4800E-07,-1.41090E-02
2.5200E-07,-1.39778E-02
2.5600E-07,-1.39778E-02
2.6000E-07,-1.41090E-02
2.6400E-07,-1.41090E-02
2.6800E-07,-1.42239E-02
2.7200E-07,-1.44864E-02
2.7600E-07,-1.44536E-02
2.8000E-07,-1.43059E-02
2.8400E-07,-1.44044E-02
2.8800E-07,-1.46176E-02
2.9200E-07,-1.48145E-02
2.9600E-07,-1.47653E-02
3.0000E-07,-1.46012E-02
3.0400E-07,-1.44536E-02
3.0800E-07,-1.41911E-02
3.1200E-07,-1.41911E-02
3.1600E-07,-1.43059E-02
3.2000E-07,-1.43059E-02
3.2400E-07,-1.44044E-02
3.2800E-07,-1.46176E-02
3.3200E-07,-1.45848E-02
3.3600E-07,-1.45520E-02
3.4000E-07,-1.45028E-02
3.4400E-07,-1.41254E-02
3.4800E-07,-1.36497E-02
3.5200E-07,-1.34364E-02
3.5600E-07,-1.35020E-02
3.6000E-07,-1.34036E-02
3.6400E-07,-1.33215E-02
3.6800E-07,-1.31083E-02
3.7200E-07,-1.27965E-02
3.7600E-07,-1.27637E-02
3.8000E-07,-1.25997E-02
3.8400E-07,-1.23044E-02
3.8800E-07,-1.21567E-02
3.9200E-07,-1.24028E-02
3.9600E-07,-1.26489E-02
4.0000E-07,-1.26161E-02
4.0400E-07,-1.26981E-02
4.0800E-07,-1.27637E-02
4.1200E-07,-1.23372E-02
4.1600E-07,-1.16973E-02
4.2000E-07,-1.17137E-02
4.2400E-07,-1.17301E-02
4.2800E-07,-1.15004E-02
4.3200E-07,-1.12708E-02
4.3600E-07,-1.09426E-02
4.4000E-07,-1.06473E-02
4.4400E-07,-1.06473E-02
4.4800E-07,-1.06145E-02
4.5200E-07,-1.07129E-02
4.5600E-07,-1.09262E-02
4.6000E-07,-1.08606E-02
4.6400E-07,-1.08114E-02
4.6800E-07,-1.06309E-02
4.7200E-07,-1.03520E-02
4.7600E-07,-1.00895E-02
4.8000E-07,-9.85982E-03
4.8400E-07,-9.76138E-03
4.8800E-07,-9.66295E-03
4.9200E-07,-9.30201E-03
4.9600E-07,-8.97388E-03
5.0000E-07,-8.92466E-03
5.0400E-07,-8.89185E-03
5.0800E-07,-8.97388E-03
5.1200E-07,-9.05591E-03
5.1600E-07,-8.85904E-03
5.2000E-07,-8.94107E-03
5.2400E-07,-9.03951E-03
5.2800E-07,-8.74420E-03
5.3200E-07,-8.46529E-03
5.3600E-07,-8.33404E-03
5.4000E-07,-8.18638E-03
5.4400E-07,-8.05513E-03
5.4800E-07,-7.80904E-03
5.5200E-07,-7.46451E-03
5.5600E-07,-7.36607E-03
5.6000E-07,-7.39888E-03
5.6400E-07,-7.07076E-03
5.6800E-07,-6.64420E-03
5.7200E-07,-6.61138E-03
5.7600E-07,-6.70982E-03
5.8000E-07,-6.66060E-03
5.8400E-07,-6.64420E-03
5.8800E-07,-6.36529E-03
5.9200E-07,-6.08638E-03
5.9600E-07,-5.82388E-03
6.0000E-07,-5.70904E-03
6.0400E-07,-5.72545E-03
6.0800E-07,-5.61060E-03
6.1200E-07,-5.51216E-03
6.1600E-07,-5.28248E-03
6.2000E-07,-5.34810E-03
6.2400E-07,-5.39732E-03
6.2800E-07,-5.20045E-03
6.3200E-07,-5.11841E-03
6.3600E-07,-5.39732E-03
6.4000E-07,-5.67623E-03
6.4400E-07,-5.69263E-03
6.4800E-07,-5.59420E-03
6.5200E-07,-5.38091E-03
6.5600E-07,-5.16763E-03
6.6000E-07,-4.83951E-03
6.6400E-07,-4.77388E-03
6.6800E-07,-5.21685E-03
6.7200E-07,-5.36451E-03
6.7600E-07,-5.39732E-03
6.8000E-07,-5.56138E-03
6.8400E-07,-5.46295E-03
6.8800E-07,-5.34810E-03
6.9200E-07,-5.13482E-03
6.9600E-07,-4.95435E-03
7.0000E-07,-4.88873E-03
7.0400E-07,-4.82310E-03
7.0800E-07,-4.87232E-03
7.1200E-07,-4.80670E-03
7.1600E-07,-4.60982E-03
7.2000E-07,-4.42935E-03
7.2400E-07,-4.52779E-03
7.2800E-07,-4.72466E-03
7.3200E-07,-4.79029E-03
7.3600E-07,-5.10201E-03
7.4000E-07,-5.26607E-03
7.4400E-07,-5.18404E-03
7.4800E-07,-5.23326E-03
7.5200E-07,-5.38091E-03
7.5600E-07,-5.75826E-03
7.6000E-07,-6.00435E-03
7.6400E-07,-5.98795E-03
7.6800E-07,-6.21763E-03
7.7200E-07,-6.56216E-03
7.7600E-07,-6.75904E-03
7.8000E-07,-6.93951E-03
7.8400E-07,-7.00513E-03
7.8800E-07,-6.90670E-03
7.9200E-07,-6.97232E-03
7.9600E-07,-7.03795E-03
8.0000E-07,-7.10357E-03
8.0400E-07,-7.13638E-03
8.0800E-07,-7.05435E-03
8.1200E-07,-7.10357E-03
8.1600E-07,-7.49732E-03
8.2000E-07,-8.02232E-03
8.2400E-07,-8.51451E-03
8.2800E-07,-8.97388E-03
8.3200E-07,-9.28560E-03
8.3600E-07,-9.31841E-03
8.4000E-07,-9.35123E-03
8.4400E-07,-9.23638E-03
8.4800E-07,-9.03951E-03
8.5200E-07,-9.33482E-03
8.5600E-07,-9.87623E-03
8.6000E-07,-1.02536E-02
8.6400E-07,-1.04833E-02
8.6800E-07,-1.06965E-02
8.7200E-07,-1.07786E-02
8.7600E-07,-1.09754E-02
8.8000E-07,-1.10411E-02
8.8400E-07,-1.08442E-02
8.8800E-07,-1.10247E-02
8.9200E-07,-1.13036E-02
8.9600E-07,-1.14676E-02
9.0000E-07,-1.16317E-02
9.0400E-07,-1.17794E-02
9.0800E-07,-1.17958E-02
9.1200E-07,-1.18942E-02
9.1600E-07,-1.21403E-02
9.2000E-07,-1.21239E-02
9.2400E-07,-1.19762E-02
9.2800E-07,-1.18614E-02
9.3200E-07,-1.19762E-02
9.3600E-07,-1.22059E-02
9.4000E-07,-1.24356E-02
9.4400E-07,-1.25504E-02
9.4800E-07,-1.25340E-02
9.5200E-07,-1.27309E-02
9.5600E-07,-1.29278E-02
9.6000E-07,-1.31247E-02
9.6400E-07,-1.32887E-02
9.6800E-07,-1.32067E-02
9.7200E-07,-1.32395E-02
9.7600E-07,-1.36333E-02
9.8000E-07,-1.36497E-02
9.8400E-07,-1.31739E-02
9.8800E-07,-1.29606E-02
9.9200E-07,-1.28950E-02
9.9600E-07,-1.25833E-02
1.0000E-06,-1.25340E-02
1.0040E-06,-1.28622E-02
1.0080E-06,-1.34200E-02
1.0120E-06,-1.39450E-02
1.0160E-06,-1.41747E-02
1.0200E-06,-1.44044E-02
1.0240E-06,-1.46340E-02
1.0280E-06,-1.48309E-02
1.0320E-06,-1.52411E-02
1.0360E-06,-1.55364E-02
1.0400E-06,-1.55528E-02
1.0440E-06,-1.56840E-02
1.0480E-06,-1.56840E-02
1.0520E-06,-1.57004E-02
1.0560E-06,-1.59465E-02
1.0600E-06,-1.62090E-02
1.0640E-06,-1.63239E-02
1.0680E-06,-1.65536E-02
1.0720E-06,-1.68817E-02
1.0760E-06,-1.71770E-02
1.0800E-06,-1.76856E-02
1.0840E-06,-1.81778E-02
1.0880E-06,-1.86372E-02
1.0920E-06,-1.92114E-02
1.0960E-06,-1.96215E-02
1.1000E-06,-1.97528E-02
1.1040E-06,-1.98676E-02
1.1080E-06,-2.02286E-02
1.1120E-06,-2.06715E-02
1.1160E-06,-2.08848E-02
1.1200E-06,-2.08356E-02
1.1240E-06,-2.10161E-02
1.1280E-06,-2.14098E-02
1.1320E-06,-2.17544E-02
1.1360E-06,-2.20497E-02
1.1400E-06,-2.23614E-02
1.1440E-06,-2.25583E-02
1.1480E-06,-2.26403E-02
1.1520E-06,-2.26075E-02
1.1560E-06,-2.26239E-02
1.1600E-06,-2.26567E-02
1.1640E-06,-2.26731E-02
1.1680E-06,-2.25583E-02
1.1720E-06,-2.25583E-02
1.1760E-06,-2.28044E-02
1.1800E-06,-2.28536E-02
1.1840E-06,-2.29684E-02
1.1880E-06,-2.34442E-02
1.1920E-06,-2.39856E-02
1.1960E-06,-2.42645E-02
1.2000E-06,-2.46583E-02
1.2040E-06,-2.53801E-02
1.2080E-06,-2.61020E-02
1.2120E-06,-2.68075E-02
1.2160E-06,-2.72504E-02
1.2200E-06,-2.76934E-02
1.2240E-06,-2.81036E-02
1.2280E-06,-2.83497E-02
1.2320E-06,-2.83661E-02
1.2360E-06,-2.82348E-02
1.2400E-06,-2.84809E-02
1.2440E-06,-2.86778E-02
1.2480E-06,-2.87598E-02
1.2520E-06,-2.92848E-02
1.2560E-06,-3.01379E-02
1.2600E-06,-3.07450E-02
1.2640E-06,-3.10403E-02
1.2680E-06,-3.15489E-02
1.2720E-06,-3.21559E-02
1.2760E-06,-3.28450E-02
1.2800E-06,-3.37309E-02
1.2840E-06,-3.43379E-02
1.2880E-06,-3.48137E-02
1.2920E-06,-3.51583E-02
1.2960E-06,-3.52075E-02
1.3000E-06,-3.53879E-02
1.3040E-06,-3.57817E-02
1.3080E-06,-3.61590E-02
1.3120E-06,-3.65200E-02
1.3160E-06,-3.68809E-02
1.3200E-06,-3.72090E-02
1.3240E-06,-3.74715E-02
1.3280E-06,-3.77176E-02
1.3320E-06,-3.81934E-02
1.3360E-06,-3.87676E-02
1.3400E-06,-3.92106E-02
1.3440E-06,-3.96208E-02
1.3480E-06,-3.99981E-02
1.3520E-06,-4.03426E-02
1.3560E-06,-4.04247E-02
1.3600E-06,-4.04083E-02
1.3640E-06,-4.06379E-02
1.3680E-06,-4.10809E-02
1.3720E-06,-4.17372E-02
1.3760E-06,-4.22294E-02
1.3800E-06,-4.23278E-02
1.3840E-06,-4.23114E-02
1.3880E-06,-4.23114E-02
1.3920E-06,-4.24262E-02
1.3960E-06,-4.27544E-02
1.4000E-06,-4.29512E-02
1.4040E-06,-4.31481E-02
1.4080E-06,-4.34762E-02
1.4120E-06,-4.36731E-02
1.4160E-06,-4.35911E-02
1.4200E-06,-4.35090E-02
1.4240E-06,-4.35583E-02
1.4280E-06,-4.34926E-02
1.4320E-06,-4.35419E-02
1.4360E-06,-4.32465E-02
1.4400E-06,-4.27215E-02
1.4440E-06,-4.22129E-02
1.4480E-06,-4.18356E-02
1.4520E-06,-4.18356E-02
1.4560E-06,-4.19833E-02
1.4600E-06,-4.21473E-02
1.4640E-06,-4.21801E-02
1.4680E-06,-4.20653E-02
1.4720E-06,-4.18520E-02
1.4760E-06,-4.15239E-02
1.4800E-06,-4.12122E-02
1.4840E-06,-4.10645E-02
1.4880E-06,-4.06708E-02
1.4920E-06,-4.03098E-02
1.4960E-06,-4.01950E-02
1.5000E-06,-4.00637E-02
1.5040E-06,-3.95879E-02
1.5080E-06,-3.90465E-02
1.5120E-06,-3.88825E-02
1.5160E-06,-3.87348E-02
1.5200E-06,-3.84723E-02
1.5240E-06,-3.82426E-02
1.5280E-06,-3.78981E-02
1.5320E-06,-3.73239E-02
1.5360E-06,-3.67989E-02
1.5400E-06,-3.63067E-02
1.5440E-06,-3.57161E-02
1.5480E-06,-3.51747E-02
1.5520E-06,-3.44200E-02
1.5560E-06,-3.36817E-02
1.5600E-06,-3.32551E-02
1.5640E-06,-3.24840E-02
1.5680E-06,-3.16309E-02
1.5720E-06,-3.10567E-02
1.5760E-06,-3.04989E-02
1.5800E-06,-3.00067E-02
1.5840E-06,-2.94325E-02
1.5880E-06,-2.87598E-02
1.5920E-06,-2.82512E-02
1.5960E-06,-2.78739E-02
1.6000E-06,-2.74145E-02
1.6040E-06,-2.67254E-02
1.6080E-06,-2.61184E-02
1.6120E-06,-2.55442E-02
1.6160E-06,-2.51012E-02
1.6200E-06,-2.48223E-02
1.6240E-06,-2.40512E-02
1.6280E-06,-2.30997E-02
1.6320E-06,-2.24434E-02
1.6360E-06,-2.19512E-02
1.6400E-06,-2.15903E-02
1.6440E-06,-2.13606E-02
1.6480E-06,-2.09176E-02
1.6520E-06,-2.02778E-02
1.6560E-06,-1.97856E-02
1.6600E-06,-1.93262E-02
1.6640E-06,-1.88833E-02
1.6680E-06,-1.84567E-02
1.6720E-06,-1.79317E-02
1.6760E-06,-1.75708E-02
1.6800E-06,-1.72262E-02
1.6840E-06,-1.70129E-02
1.6880E-06,-1.68325E-02
1.6920E-06,-1.64059E-02
1.6960E-06,-1.62254E-02
1.7000E-06,-1.60942E-02
1.7040E-06,-1.57169E-02
1.7080E-06,-1.56184E-02
1.7120E-06,-1.55200E-02
1.7160E-06,-1.55528E-02
1.7200E-06,-1.57989E-02
1.7240E-06,-1.60614E-02
1.7280E-06,-1.62911E-02
1.7320E-06,-1.61270E-02
1.7360E-06,-1.57497E-02
1.7400E-06,-1.53723E-02
1.7440E-06,-1.52903E-02
1.7480E-06,-1.55692E-02
1.7520E-06,-1.58153E-02
1.7560E-06,-1.59465E-02
1.7600E-06,-1.61926E-02
1.7640E-06,-1.63075E-02
1.7680E-06,-1.61598E-02
1.7720E-06,-1.62747E-02
1.7760E-06,-1.64879E-02
1.7800E-06,-1.65864E-02
1.7840E-06,-1.67997E-02
1.7880E-06,-1.70950E-02
1.7920E-06,-1.72590E-02
1.7960E-06,-1.75215E-02
1.8000E-06,-1.78989E-02
1.8040E-06,-1.78825E-02
1.8080E-06,-1.77512E-02
1.8120E-06,-1.77676E-02
1.8160E-06,-1.77676E-02
1.8200E-06,-1.78989E-02
1.8240E-06,-1.81614E-02
1.8280E-06,-1.83911E-02
1.8320E-06,-1.84895E-02
1.8360E-06,-1.84567E-02
1.8400E-06,-1.82926E-02
1.8440E-06,-1.83911E-02
1.8480E-06,-1.86208E-02
1.8520E-06,-1.87028E-02
1.8560E-06,-1.89161E-02
1.8600E-06,-1.89653E-02
1.8640E-06,-1.90309E-02
1.8680E-06,-1.90965E-02
1.8720E-06,-1.88997E-02
1.8760E-06,-1.89653E-02
1.8800E-06,-1.91622E-02
1.8840E-06,-1.88504E-02
1.8880E-06,-1.84403E-02
1.8920E-06,-1.82926E-02
1.8960E-06,-1.83911E-02
1.9000E-06,-1.84895E-02
1.9040E-06,-1.83090E-02
1.9080E-06,-1.82762E-02
1.9120E-06,-1.83747E-02
1.9160E-06,-1.84895E-02
1.9200E-06,-1.88176E-02
1.9240E-06,-1.90145E-02
1.9280E-06,-1.92114E-02
1.9320E-06,-1.95231E-02
1.9360E-06,-1.95395E-02
1.9400E-06,-1.97036E-02
1.9440E-06,-1.99661E-02
1.9480E-06,-2.00809E-02
1.9520E-06,-2.01958E-02
1.9560E-06,-2.03106E-02
1.9600E-06,-2.02778E-02
1.9640E-06,-2.01301E-02
1.9680E-06,-1.99661E-02
1.9720E-06,-1.98348E-02
1.9760E-06,-1.99497E-02
1.9800E-06,-2.00645E-02
1.9840E-06,-1.99333E-02
1.9880E-06,-2.00809E-02
1.9920E-06,-2.04254E-02
1.9960E-06,-2.07536E-02
2.0000E-06,-2.09504E-02
2.0040E-06,-2.09997E-02
2.0080E-06,-2.09340E-02
2.0120E-06,-2.08520E-02
2.0160E-06,-2.11637E-02
2.0200E-06,-2.14262E-02
2.0240E-06,-2.13114E-02
2.0280E-06,-2.14426E-02
2.0320E-06,-2.14590E-02
2.0360E-06,-2.12458E-02
2.0400E-06,-2.13934E-02
2.0440E-06,-2.17708E-02
2.0480E-06,-2.20004E-02
2.0520E-06,-2.22301E-02
2.0560E-06,-2.27059E-02
2.0600E-06,-2.32637E-02
2.0640E-06,-2.37887E-02
2.0680E-06,-2.41497E-02
2.0720E-06,-2.44942E-02
2.0760E-06,-2.48223E-02
2.0800E-06,-2.51012E-02
2.0840E-06,-2.52489E-02
2.0880E-06,-2.56426E-02
2.0920E-06,-2.62661E-02
2.0960E-06,-2.66106E-02
2.1000E-06,-2.68075E-02
2.1040E-06,-2.70044E-02
2.1080E-06,-2.71848E-02
2.1120E-06,-2.74637E-02
2.1160E-06,-2.77426E-02
2.1200E-06,-2.78739E-02
2.1240E-06,-2.80215E-02
2.1280E-06,-2.81200E-02
2.1320E-06,-2.82184E-02
2.1360E-06,-2.84481E-02
2.1400E-06,-2.87762E-02
2.1440E-06,-2.92192E-02
2.1480E-06,-2.96294E-02
2.1520E-06,-3.00067E-02
2.1560E-06,-3.03512E-02
2.1600E-06,-3.07942E-02
2.1640E-06,-3.10895E-02
2.1680E-06,-3.13848E-02
2.1720E-06,-3.18934E-02
2.1760E-06,-3.21231E-02
2.1800E-06,-3.23364E-02
2.1840E-06,-3.26809E-02
2.1880E-06,-3.31239E-02
2.1920E-06,-3.35176E-02
2.1960E-06,-3.39114E-02
2.2000E-06,-3.43872E-02
2.2040E-06,-3.48301E-02
2.2080E-06,-3.53715E-02
2.2120E-06,-3.59129E-02
2.2160E-06,-3.61590E-02
2.2200E-06,-3.61426E-02
2.2240E-06,-3.59950E-02
2.2280E-06,-3.62411E-02
2.2320E-06,-3.67333E-02
2.2360E-06,-3.71762E-02
2.2400E-06,-3.76028E-02
2.2440E-06,-3.81114E-02
2.2480E-06,-3.87020E-02
2.2520E-06,-3.90137E-02
2.2560E-06,-3.90629E-02
2.2600E-06,-3.89973E-02
2.2640E-06,-3.91778E-02
2.2680E-06,-3.92106E-02
2.2720E-06,-3.91286E-02
2.2760E-06,-3.92762E-02
2.2800E-06,-3.95715E-02
2.2840E-06,-3.99653E-02
2.2880E-06,-3.99653E-02
2.2920E-06,-3.99653E-02
2.2960E-06,-4.02114E-02
2.3000E-06,-4.01786E-02
2.3040E-06,-4.00473E-02
2.3080E-06,-4.00309E-02
2.3120E-06,-4.02606E-02
2.3160E-06,-4.04903E-02
2.3200E-06,-4.05887E-02
2.3240E-06,-4.08184E-02
2.3280E-06,-4.09004E-02
2.3320E-06,-4.09661E-02
2.3360E-06,-4.12942E-02
2.3400E-06,-4.17044E-02
2.3440E-06,-4.20981E-02
2.3480E-06,-4.23278E-02
2.3520E-06,-4.24098E-02
2.3560E-06,-4.24919E-02
2.3600E-06,-4.27051E-02
2.3640E-06,-4.30497E-02
2.3680E-06,-4.34926E-02
2.3720E-06,-4.35419E-02
2.3760E-06,-4.35911E-02
2.3800E-06,-4.38700E-02
2.3840E-06,-4.38864E-02
2.3880E-06,-4.35090E-02
2.3920E-06,-4.31809E-02
2.3960E-06,-4.32301E-02
2.4000E-06,-4.35254E-02
2.4040E-06,-4.39028E-02
2.4080E-06,-4.40012E-02
2.4120E-06,-4.40012E-02
2.4160E-06,-4.41325E-02
2.4200E-06,-4.41161E-02
2.4240E-06,-4.40012E-02
2.4280E-06,-4.38864E-02
2.4320E-06,-4.37879E-02
2.4360E-06,-4.35747E-02
2.4400E-06,-4.33778E-02
2.4440E-06,-4.33122E-02
2.4480E-06,-4.33450E-02
2.4520E-06,-4.32629E-02
2.4560E-06,-4.31809E-02
2.4600E-06,-4.31317E-02
2.4640E-06,-4.28364E-02
2.4680E-06,-4.25411E-02
2.4720E-06,-4.25247E-02
2.4760E-06,-4.25083E-02
2.4800E-06,-4.22294E-02
2.4840E-06,-4.19997E-02
2.4880E-06,-4.20161E-02
2.4920E-06,-4.22786E-02
2.4960E-06,-4.22786E-02
2.5000E-06,-4.19012E-02
2.5040E-06,-4.15239E-02
2.5080E-06,-4.14583E-02
2.5120E-06,-4.13762E-02
2.5160E-06,-4.11794E-02
2.5200E-06,-4.09989E-02
2.5240E-06,-4.08348E-02
2.5280E-06,-4.09169E-02
2.5320E-06,-4.10973E-02
2.5360E-06,-4.11465E-02
2.5400E-06,-4.12122E-02
2.5440E-06,-4.10317E-02
2.5480E-06,-4.09825E-02
2.5520E-06,-4.09333E-02
2.5560E-06,-4.07856E-02
2.5600E-06,-4.07856E-02
2.5640E-06,-4.07692E-02
2.5680E-06,-4.08676E-02
2.5720E-06,-4.07200E-02
2.5760E-06,-4.05723E-02
2.5800E-06,-4.05395E-02
2.5840E-06,-4.05067E-02
2.5880E-06,-4.05067E-02
2.5920E-06,-4.02442E-02
2.5960E-06,-3.97520E-02
2.6000E-06,-3.91942E-02
2.6040E-06,-3.88989E-02
2.6080E-06,-3.87512E-02
2.6120E-06,-3.84723E-02
2.6160E-06,-3.83247E-02
2.6200E-06,-3.82098E-02
2.6240E-06,-3.80950E-02
2.6280E-06,-3.79801E-02
2.6320E-06,-3.77504E-02
2.6360E-06,-3.75536E-02
2.6400E-06,-3.75700E-02
2.6440E-06,-3.76192E-02
2.6480E-06,-3.75536E-02
2.6520E-06,-3.73403E-02
2.6560E-06,-3.67661E-02
2.6600E-06,-3.62575E-02
2.6640E-06,-3.58965E-02
2.6680E-06,-3.56833E-02
2.6720E-06,-3.55848E-02
2.6760E-06,-3.52403E-02
2.6800E-06,-3.48137E-02
2.6840E-06,-3.45184E-02
2.6880E-06,-3.41247E-02
2.6920E-06,-3.38786E-02
2.6960E-06,-3.39114E-02
2.7000E-06,-3.38129E-02
2.7040E-06,-3.37309E-02
2.7080E-06,-3.37637E-02
2.7120E-06,-3.37801E-02
2.7160E-06,-3.37965E-02
2.7200E-06,-3.36817E-02
2.7240E-06,-3.34684E-02
2.7280E-06,-3.32715E-02
2.7320E-06,-3.28286E-02
2.7360E-06,-3.23200E-02
2.7400E-06,-3.20739E-02
2.7440E-06,-3.19426E-02
2.7480E-06,-3.15817E-02
2.7520E-06,-3.13684E-02
2.7560E-06,-3.13028E-02
2.7600E-06,-3.11223E-02
2.7640E-06,-3.11879E-02
2.7680E-06,-3.11387E-02
2.7720E-06,-3.08434E-02
2.7760E-06,-3.05809E-02
2.7800E-06,-3.01872E-02
2.7840E-06,-2.99411E-02
2.7880E-06,-2.98426E-02
2.7920E-06,-2.94981E-02
2.7960E-06,-2.91864E-02
2.8000E-06,-2.90059E-02
2.8040E-06,-2.89567E-02
2.8080E-06,-2.91536E-02
2.8120E-06,-2.90715E-02
2.8160E-06,-2.87762E-02
2.8200E-06,-2.83661E-02
2.8240E-06,-2.81200E-02
2.8280E-06,-2.82348E-02
2.8320E-06,-2.81200E-02
2.8360E-06,-2.77590E-02
2.8400E-06,-2.75458E-02
2.8440E-06,-2.74473E-02
2.8480E-06,-2.73653E-02
2.8520E-06,-2.71684E-02
2.8560E-06,-2.68731E-02
2.8600E-06,-2.66926E-02
2.8640E-06,-2.67911E-02
2.8680E-06,-2.68731E-02
2.8720E-06,-2.68567E-02
2.8760E-06,-2.65778E-02
2.8800E-06,-2.61840E-02
2.8840E-06,-2.59379E-02
2.8880E-06,-2.55934E-02
2.8920E-06,-2.51340E-02
2.8960E-06,-2.50684E-02
2.9000E-06,-2.51340E-02
2.9040E-06,-2.48387E-02
2.9080E-06,-2.45598E-02
2.9120E-06,-2.42973E-02
2.9160E-06,-2.40348E-02
2.9200E-06,-2.36575E-02
2.9240E-06,-2.32145E-02
2.9280E-06,-2.31489E-02
2.9320E-06,-2.30833E-02
2.9360E-06,-2.27879E-02
2.9400E-06,-2.23778E-02
2.9440E-06,-2.21153E-02
2.9480E-06,-2.19840E-02
2.9520E-06,-2.17379E-02
2.9560E-06,-2.16231E-02
2.9600E-06,-2.13934E-02
2.9640E-06,-2.10653E-02
2.9680E-06,-2.07536E-02
2.9720E-06,-2.04747E-02
2.9760E-06,-2.02122E-02
2.9800E-06,-2.00973E-02
2.9840E-06,-2.00973E-02
2.9880E-06,-1.99661E-02
2.9920E-06,-1.98512E-02
2.9960E-06,-1.97200E-02
3.0000E-06,-1.96379E-02
3.0040E-06,-1.96708E-02
3.0080E-06,-1.97036E-02
3.0120E-06,-1.94739E-02
3.0160E-06,-1.94083E-02
3.0200E-06,-1.93262E-02
3.0240E-06,-1.91129E-02
3.0280E-06,-1.90473E-02
3.0320E-06,-1.89653E-02
3.0360E-06,-1.90309E-02
3.0400E-06,-1.87192E-02
3.0440E-06,-1.81778E-02
3.0480E-06,-1.80465E-02
3.0520E-06,-1.81614E-02
3.0560E-06,-1.82434E-02
3.0600E-06,-1.83583E-02
3.0640E-06,-1.84403E-02
3.0680E-06,-1.84075E-02
3.0720E-06,-1.81286E-02
3.0760E-06,-1.78825E-02
3.0800E-06,-1.77676E-02
3.0840E-06,-1.76528E-02
3.0880E-06,-1.76692E-02
3.0920E-06,-1.75544E-02
3.0960E-06,-1.76856E-02
3.1000E-06,-1.81614E-02
3.1040E-06,-1.83911E-02
3.1080E-06,-1.86044E-02
3.1120E-06,-1.90473E-02
3.1160E-06,-1.93426E-02
3.1200E-06,-1.94903E-02
3.1240E-06,-1.97692E-02
3.1280E-06,-2.01465E-02
3.1320E-06,-2.06059E-02
3.1360E-06,-2.09176E-02
3.1400E-06,-2.09669E-02
3.1440E-06,-2.11309E-02
3.1480E-06,-2.11801E-02
3.1520E-06,-2.12294E-02
3.1560E-06,-2.15083E-02
3.1600E-06,-2.17708E-02
3.1640E-06,-2.20004E-02
3.1680E-06,-2.19512E-02
3.1720E-06,-2.18364E-02
3.1760E-06,-2.18200E-02
3.1800E-06,-2.19348E-02
3.1840E-06,-2.20497E-02
3.1880E-06,-2.21481E-02
3.1920E-06,-2.23614E-02
3.1960E-06,-2.25583E-02
3.2000E-06,-2.28864E-02
3.2040E-06,-2.31817E-02
3.2080E-06,-2.34442E-02
3.2120E-06,-2.37067E-02
3.2160E-06,-2.38379E-02
3.2200E-06,-2.38215E-02
3.2240E-06,-2.40676E-02
3.2280E-06,-2.45270E-02
3.2320E-06,-2.47239E-02
3.2360E-06,-2.49208E-02
3.2400E-06,-2.52325E-02
3.2440E-06,-2.53965E-02
3.2480E-06,-2.54294E-02
3.2520E-06,-2.55606E-02
3.2560E-06,-2.59215E-02
3.2600E-06,-2.61676E-02
3.2640E-06,-2.65122E-02
3.2680E-06,-2.70700E-02
3.2720E-06,-2.74637E-02
3.2760E-06,-2.79723E-02
3.2800E-06,-2.83497E-02
3.2840E-06,-2.83169E-02
3.2880E-06,-2.82840E-02
3.2920E-06,-2.85137E-02
3.2960E-06,-2.85958E-02
3.3000E-06,-2.84317E-02
3.3040E-06,-2.84153E-02
3.3080E-06,-2.86286E-02
3.3120E-06,-2.89403E-02
3.3160E-06,-2.91044E-02
3.3200E-06,-2.92848E-02
3.3240E-06,-2.95637E-02
3.3280E-06,-2.97114E-02
3.3320E-06,-2.98426E-02
3.3360E-06,-3.02364E-02
3.3400E-06,-3.04661E-02
3.3440E-06,-3.03184E-02
3.3480E-06,-3.04169E-02
3.3520E-06,-3.07614E-02
3.3560E-06,-3.09254E-02
3.3600E-06,-3.11059E-02
3.3640E-06,-3.12700E-02
3.3680E-06,-3.14340E-02
3.3720E-06,-3.15817E-02
3.3760E-06,-3.17294E-02
3.3800E-06,-3.17458E-02
3.3840E-06,-3.18770E-02
3.3880E-06,-3.22544E-02
3.3920E-06,-3.23528E-02
3.3960E-06,-3.24348E-02
3.4000E-06,-3.27629E-02
3.4040E-06,-3.29598E-02
3.4080E-06,-3.30090E-02
3.4120E-06,-3.31731E-02
3.4160E-06,-3.34684E-02
3.4200E-06,-3.36161E-02
3.4240E-06,-3.36325E-02
3.4280E-06,-3.36653E-02
3.4320E-06,-3.38129E-02
3.4360E-06,-3.39606E-02
3.4400E-06,-3.40919E-02
3.4440E-06,-3.43379E-02
3.4480E-06,-3.44528E-02
3.4520E-06,-3.44036E-02
3.4560E-06,-3.43544E-02
3.4600E-06,-3.45676E-02
3.4640E-06,-3.51419E-02
3.4680E-06,-3.56833E-02
3.4720E-06,-3.60770E-02
3.4760E-06,-3.63067E-02
3.4800E-06,-3.63887E-02
3.4840E-06,-3.64872E-02
3.4880E-06,-3.65856E-02
3.4920E-06,-3.65528E-02
3.4960E-06,-3.67661E-02
3.5000E-06,-3.71926E-02
3.5040E-06,-3.70942E-02
3.5080E-06,-3.70122E-02
3.5120E-06,-3.71762E-02
3.5160E-06,-3.72254E-02
3.5200E-06,-3.71434E-02
3.5240E-06,-3.70614E-02
3.5280E-06,-3.71106E-02
3.5320E-06,-3.74387E-02
3.5360E-06,-3.78325E-02
3.5400E-06,-3.80786E-02
3.5440E-06,-3.81770E-02
3.5480E-06,-3.81770E-02
3.5520E-06,-3.80294E-02
3.5560E-06,-3.81770E-02
3.5600E-06,-3.85544E-02
3.5640E-06,-3.88825E-02
3.5680E-06,-3.90794E-02
3.5720E-06,-3.88989E-02
3.5760E-06,-3.88497E-02
3.5800E-06,-3.89317E-02
3.5840E-06,-3.87512E-02
3.5880E-06,-3.84559E-02
3.5920E-06,-3.82919E-02
3.5960E-06,-3.84067E-02
3.6000E-06,-3.82754E-02
3.6040E-06,-3.81606E-02
3.6080E-06,-3.83903E-02
3.6120E-06,-3.87348E-02
3.6160E-06,-3.90629E-02
3.6200E-06,-3.92434E-02
3.6240E-06,-3.95387E-02
3.6280E-06,-3.96864E-02
3.6320E-06,-3.94731E-02
3.6360E-06,-3.92598E-02
3.6400E-06,-3.90629E-02
3.6440E-06,-3.87676E-02
3.6480E-06,-3.86200E-02
3.6520E-06,-3.86036E-02
3.6560E-06,-3.87020E-02
3.6600E-06,-3.88989E-02
3.6640E-06,-3.88333E-02
3.6680E-06,-3.86528E-02
3.6720E-06,-3.86200E-02
3.6760E-06,-3.87348E-02
3.6800E-06,-3.88333E-02
3.6840E-06,-3.86692E-02
3.6880E-06,-3.83903E-02
3.6920E-06,-3.79965E-02
3.6960E-06,-3.77833E-02
3.7000E-06,-3.78161E-02
3.7040E-06,-3.79473E-02
3.7080E-06,-3.80786E-02
3.7120E-06,-3.79473E-02
3.7160E-06,-3.79637E-02
3.7200E-06,-3.81114E-02
3.7240E-06,-3.79965E-02
3.7280E-06,-3.77669E-02
3.7320E-06,-3.76684E-02
3.7360E-06,-3.77176E-02
3.7400E-06,-3.74879E-02
3.7440E-06,-3.74223E-02
3.7480E-06,-3.74879E-02
3.7520E-06,-3.74223E-02
3.7560E-06,-3.72254E-02
3.7600E-06,-3.69301E-02
3.7640E-06,-3.67661E-02
3.7680E-06,-3.67497E-02
3.7720E-06,-3.67169E-02
3.7760E-06,-3.65692E-02
3.7800E-06,-3.62903E-02
3.7840E-06,-3.60442E-02
3.7880E-06,-3.57817E-02
3.7920E-06,-3.55356E-02
3.7960E-06,-3.56833E-02
3.8000E-06,-3.58473E-02
3.8040E-06,-3.54864E-02
3.8080E-06,-3.50270E-02
3.8120E-06,-3.47481E-02
3.8160E-06,-3.44856E-02
3.8200E-06,-3.42231E-02
3.8240E-06,-3.42231E-02
3.8280E-06,-3.43379E-02
3.8320E-06,-3.44692E-02
3.8360E-06,-3.44528E-02
3.8400E-06,-3.43051E-02
3.8440E-06,-3.41903E-02
3.8480E-06,-3.40590E-02
3.8520E-06,-3.40590E-02
3.8560E-06,-3.38129E-02
3.8600E-06,-3.33372E-02
3.8640E-06,-3.29106E-02
3.8680E-06,-3.25004E-02
3.8720E-06,-3.21231E-02
3.8760E-06,-3.19919E-02
3.8800E-06,-3.19919E-02
3.8840E-06,-3.18934E-02
3.8880E-06,-3.15653E-02
3.8920E-06,-3.09747E-02
3.8960E-06,-3.06465E-02
3.9000E-06,-3.04989E-02
3.9040E-06,-3.02364E-02
3.9080E-06,-2.99903E-02
3.9120E-06,-2.96458E-02
3.9160E-06,-2.95473E-02
3.9200E-06,-2.94653E-02
3.9240E-06,-2.91372E-02
3.9280E-06,-2.86942E-02
3.9320E-06,-2.83004E-02
3.9360E-06,-2.81856E-02
3.9400E-06,-2.79231E-02
3.9440E-06,-2.78083E-02
3.9480E-06,-2.76934E-02
3.9520E-06,-2.74801E-02
3.9560E-06,-2.73981E-02
3.9600E-06,-2.72012E-02
3.9640E-06,-2.70372E-02
3.9680E-06,-2.68731E-02
3.9720E-06,-2.67090E-02
3.9760E-06,-2.66762E-02
3.9800E-06,-2.66434E-02
3.9840E-06,-2.64794E-02
3.9880E-06,-2.64629E-02
3.9920E-06,-2.63317E-02
3.9960E-06,-2.60856E-02
4.0000E-06,-2.60856E-02
4.0040E-06,-2.62169E-02
4.0080E-06,-2.63481E-02
4.0120E-06,-2.64465E-02
4.0160E-06,-2.61840E-02
4.0200E-06,-2.56919E-02
4.0240E-06,-2.55934E-02
4.0280E-06,-2.57411E-02
4.0320E-06,-2.60036E-02
4.0360E-06,-2.60036E-02
4.0400E-06,-2.57739E-02
4.0440E-06,-2.56919E-02
4.0480E-06,-2.53473E-02
4.0520E-06,-2.46583E-02
4.0560E-06,-2.40348E-02
4.0600E-06,-2.35590E-02
4.0640E-06,-2.34770E-02
4.0680E-06,-2.35098E-02
4.0720E-06,-2.35590E-02
4.0760E-06,-2.37067E-02
4.0800E-06,-2.37395E-02
4.0840E-06,-2.36247E-02
4.0880E-06,-2.35262E-02
4.0920E-06,-2.36739E-02
4.0960E-06,-2.38379E-02
4.1000E-06,-2.37395E-02
4.1040E-06,-2.35098E-02
4.1080E-06,-2.32801E-02
4.1120E-06,-2.30997E-02
4.1160E-06,-2.27879E-02
4.1200E-06,-2.25090E-02
4.1240E-06,-2.23614E-02
4.1280E-06,-2.22137E-02
4.1320E-06,-2.19512E-02
4.1360E-06,-2.19512E-02
4.1400E-06,-2.18200E-02
4.1440E-06,-2.14590E-02
4.1480E-06,-2.16067E-02
4.1520E-06,-2.18528E-02
4.1560E-06,-2.17379E-02
4.1600E-06,-2.16395E-02
4.1640E-06,-2.19020E-02
4.1680E-06,-2.21645E-02
4.1720E-06,-2.21645E-02
4.1760E-06,-2.20497E-02
4.1800E-06,-2.19348E-02
4.1840E-06,-2.19348E-02
4.1880E-06,-2.19512E-02
4.1920E-06,-2.18364E-02
4.1960E-06,-2.18364E-02
4.2000E-06,-2.20825E-02
4.2040E-06,-2.21973E-02
4.2080E-06,-2.19512E-02
4.2120E-06,-2.17215E-02
4.2160E-06,-2.18692E-02
4.2200E-06,-2.17544E-02
4.2240E-06,-2.16231E-02
4.2280E-06,-2.19020E-02
4.2320E-06,-2.21645E-02
4.2360E-06,-2.21809E-02
4.2400E-06,-2.19348E-02
4.2440E-06,-2.15739E-02
4.2480E-06,-2.09997E-02
4.2520E-06,-2.07044E-02
4.2560E-06,-2.09176E-02
4.2600E-06,-2.10161E-02
4.2640E-06,-2.10817E-02
4.2680E-06,-2.14919E-02
4.2720E-06,-2.18856E-02
4.2760E-06,-2.19020E-02
4.2800E-06,-2.15411E-02
4.2840E-06,-2.13278E-02
4.2880E-06,-2.13934E-02
4.2920E-06,-2.12129E-02
4.2960E-06,-2.10161E-02
4.3000E-06,-2.08192E-02
4.3040E-06,-2.07372E-02
4.3080E-06,-2.08028E-02
4.3120E-06,-2.07536E-02
4.3160E-06,-2.06059E-02
4.3200E-06,-2.02450E-02
4.3240E-06,-2.00481E-02
4.3280E-06,-1.97036E-02
4.3320E-06,-1.92606E-02
4.3360E-06,-1.91950E-02
4.3400E-06,-1.92278E-02
4.3440E-06,-1.95395E-02
4.3480E-06,-2.02778E-02
4.3520E-06,-2.09833E-02
4.3560E-06,-2.15411E-02
4.3600E-06,-2.17872E-02
4.3640E-06,-2.18200E-02
4.3680E-06,-2.20989E-02
4.3720E-06,-2.22465E-02
4.3760E-06,-2.19512E-02
4.3800E-06,-2.13114E-02
4.3840E-06,-2.04911E-02
4.3880E-06,-1.98348E-02
4.3920E-06,-1.94247E-02
4.3960E-06,-1.89653E-02
4.4000E-06,-1.86208E-02
4.4040E-06,-1.82926E-02
4.4080E-06,-1.80137E-02
4.4120E-06,-1.78661E-02
4.4160E-06,-1.78497E-02
4.4200E-06,-1.79809E-02
4.4240E-06,-1.78497E-02
4.4280E-06,-1.76200E-02
4.4320E-06,-1.74559E-02
4.4360E-06,-1.70294E-02
4.4400E-06,-1.64879E-02
4.4440E-06,-1.60942E-02
4.4480E-06,-1.58645E-02
4.4520E-06,-1.57825E-02
4.4560E-06,-1.57333E-02
4.4600E-06,-1.54215E-02
4.4640E-06,-1.48637E-02
4.4680E-06,-1.44536E-02
4.4720E-06,-1.40762E-02
4.4760E-06,-1.39450E-02
4.4800E-06,-1.36989E-02
4.4840E-06,-1.32559E-02
4.4880E-06,-1.27965E-02
4.4920E-06,-1.22551E-02
4.4960E-06,-1.19762E-02
4.5000E-06,-1.19598E-02
4.5040E-06,-1.18450E-02
4.5080E-06,-1.15169E-02
4.5120E-06,-1.13528E-02
4.5160E-06,-1.11723E-02
4.5200E-06,-1.08770E-02
4.5240E-06,-1.05981E-02
4.5280E-06,-1.01059E-02
4.5320E-06,-9.51529E-03
4.5360E-06,-9.07232E-03
4.5400E-06,-8.64576E-03
4.5440E-06,-8.59654E-03
4.5480E-06,-8.53091E-03
4.5520E-06,-8.12076E-03
4.5560E-06,-7.75982E-03
4.5600E-06,-7.41529E-03
4.5640E-06,-7.07076E-03
4.5680E-06,-6.87388E-03
4.5720E-06,-6.80826E-03
4.5760E-06,-6.49654E-03
4.5800E-06,-6.23404E-03
4.5840E-06,-5.98795E-03
4.5880E-06,-5.64341E-03
4.5920E-06,-5.54498E-03
4.5960E-06,-5.65982E-03
4.6000E-06,-5.41373E-03
4.6040E-06,-4.80670E-03
4.6080E-06,-4.62623E-03
4.6120E-06,-4.69185E-03
4.6160E-06,-4.87232E-03
4.6200E-06,-4.90513E-03
4.6240E-06,-4.69185E-03
4.6280E-06,-4.36373E-03
4.6320E-06,-4.19966E-03
4.6360E-06,-4.31451E-03
4.6400E-06,-4.26529E-03
4.6440E-06,-4.23248E-03
4.6480E-06,-4.18326E-03
4.6520E-06,-4.38013E-03
4.6560E-06,-4.82310E-03
4.6600E-06,-5.10201E-03
4.6640E-06,-5.38091E-03
4.6680E-06,-5.62701E-03
4.6720E-06,-5.72545E-03
4.6760E-06,-6.06998E-03
4.6800E-06,-6.54576E-03
4.6840E-06,-6.72623E-03
4.6880E-06,-6.90670E-03
4.6920E-06,-7.18560E-03
4.6960E-06,-7.44810E-03
4.7000E-06,-7.57935E-03
4.7040E-06,-7.69420E-03
4.7080E-06,-8.05513E-03
4.7120E-06,-8.51451E-03
4.7160E-06,-8.84263E-03
4.7200E-06,-9.00670E-03
4.7240E-06,-9.28560E-03
4.7280E-06,-9.67935E-03
4.7320E-06,-9.92545E-03
4.7360E-06,-1.01551E-02
4.7400E-06,-1.04997E-02
4.7440E-06,-1.09262E-02
4.7480E-06,-1.11887E-02
4.7520E-06,-1.13528E-02
4.7560E-06,-1.13692E-02
4.7600E-06,-1.15169E-02
4.7640E-06,-1.16317E-02
4.7680E-06,-1.17794E-02
4.7720E-06,-1.17958E-02
4.7760E-06,-1.16973E-02
4.7800E-06,-1.18450E-02
4.7840E-06,-1.21075E-02
4.7880E-06,-1.22059E-02
4.7920E-06,-1.21731E-02
4.7960E-06,-1.22715E-02
4.8000E-06,-1.21239E-02
4.8040E-06,-1.19926E-02
4.8080E-06,-1.19926E-02
4.8120E-06,-1.19926E-02
4.8160E-06,-1.17465E-02
4.8200E-06,-1.12708E-02
4.8240E-06,-1.09754E-02
4.8280E-06,-1.05653E-02
4.8320E-06,-1.01715E-02
4.8360E-06,-1.00567E-02
4.8400E-06,-9.95826E-03
4.8440E-06,-9.74498E-03
4.8480E-06,-9.40045E-03
4.8520E-06,-8.84263E-03
4.8560E-06,-8.54732E-03
4.8600E-06,-8.64576E-03
4.8640E-06,-8.62935E-03
4.8680E-06,-8.38326E-03
4.8720E-06,-7.87466E-03
4.8760E-06,-7.53013E-03
4.8800E-06,-7.33326E-03
4.8840E-06,-6.77545E-03
4.8880E-06,-6.15201E-03
4.8920E-06,-5.77466E-03
4.8960E-06,-5.31529E-03
4.9000E-06,-5.01998E-03
4.9040E-06,-5.08560E-03
4.9080E-06,-5.15123E-03
4.9120E-06,-4.97076E-03
4.9160E-06,-4.42935E-03
4.9200E-06,-4.03560E-03
4.9240E-06,-3.65826E-03
4.9280E-06,-3.19888E-03
4.9320E-06,-2.75591E-03
4.9360E-06,-2.23091E-03
4.9400E-06,-1.75513E-03
4.9440E-06,-1.27935E-03
4.9480E-06,-7.37946E-04
4.9520E-06,-1.96539E-04
4.9560E-06,1.97211E-04
4.9600E-06,5.41742E-04
4.9640E-06,7.38617E-04
4.9680E-06,1.18159E-03
4.9720E-06,1.85424E-03
4.9760E-06,2.23159E-03
4.9800E-06,2.34643E-03
4.9840E-06,2.57612E-03
4.9880E-06,3.01909E-03
4.9920E-06,3.57690E-03
4.9960E-06,4.23315E-03
5.0000E-06,4.70893E-03
5.0040E-06,5.26674E-03
5.0080E-06,5.56205E-03
5.0120E-06,5.59487E-03
5.0160E-06,6.00502E-03
5.0200E-06,6.38237E-03
5.0240E-06,6.87455E-03
5.0280E-06,7.07143E-03
5.0320E-06,7.00580E-03
5.0360E-06,7.30112E-03
5.0400E-06,7.58002E-03
5.0440E-06,7.84252E-03
5.0480E-06,8.08862E-03
5.0520E-06,8.33471E-03
5.0560E-06,8.44955E-03
5.0600E-06,8.67924E-03
5.0640E-06,9.00737E-03
5.0680E-06,9.08940E-03
5.0720E-06,9.40112E-03
5.0760E-06,9.56518E-03
5.0800E-06,9.59799E-03
5.0840E-06,9.74565E-03
5.0880E-06,1.00081E-02
5.0920E-06,1.06316E-02
5.0960E-06,1.12058E-02
5.1000E-06,1.13863E-02
5.1040E-06,1.13042E-02
5.1080E-06,1.14683E-02
5.1120E-06,1.19769E-02
5.1160E-06,1.25839E-02
5.1200E-06,1.29285E-02
5.1240E-06,1.29941E-02
5.1280E-06,1.31910E-02
5.1320E-06,1.33714E-02
5.1360E-06,1.36667E-02
5.1400E-06,1.40441E-02
5.1440E-06,1.41589E-02
5.1480E-06,1.43886E-02
5.1520E-06,1.47331E-02
5.1560E-06,1.50449E-02
5.1600E-06,1.54550E-02
5.1640E-06,1.57339E-02
5.1680E-06,1.58816E-02
5.1720E-06,1.61113E-02
5.1760E-06,1.64722E-02
5.1800E-06,1.66855E-02
5.1840E-06,1.67675E-02
5.1880E-06,1.69480E-02
5.1920E-06,1.73746E-02
5.1960E-06,1.77683E-02
5.2000E-06,1.78831E-02
5.2040E-06,1.78831E-02
5.2080E-06,1.79980E-02
5.2120E-06,1.82277E-02
5.2160E-06,1.84738E-02
5.2200E-06,1.88019E-02
5.2240E-06,1.93433E-02
5.2280E-06,1.99831E-02
5.2320E-06,2.04589E-02
5.2360E-06,2.11480E-02
5.2400E-06,2.17878E-02
5.2440E-06,2.21488E-02
5.2480E-06,2.25261E-02
5.2520E-06,2.28706E-02
5.2560E-06,2.36746E-02
5.2600E-06,2.45441E-02
5.2640E-06,2.49871E-02
5.2680E-06,2.54136E-02
5.2720E-06,2.59222E-02
5.2760E-06,2.64144E-02
5.2800E-06,2.68738E-02
5.2840E-06,2.73167E-02
5.2880E-06,2.78417E-02
5.2920E-06,2.83175E-02
5.2960E-06,2.87605E-02
5.3000E-06,2.92035E-02
5.3040E-06,2.94824E-02
5.3080E-06,2.97613E-02
5.3120E-06,3.01386E-02
5.3160E-06,3.03847E-02
5.3200E-06,3.06144E-02
5.3240E-06,3.13035E-02
5.3280E-06,3.20910E-02
5.3320E-06,3.26980E-02
5.3360E-06,3.32558E-02
5.3400E-06,3.36496E-02
5.3440E-06,3.40597E-02
5.3480E-06,3.44371E-02
5.3520E-06,3.48144E-02
5.3560E-06,3.52574E-02
5.3600E-06,3.56839E-02
5.3640E-06,3.60941E-02
5.3680E-06,3.64550E-02
5.3720E-06,3.66847E-02
5.3760E-06,3.65371E-02
5.3800E-06,3.64878E-02
5.3840E-06,3.68324E-02
5.3880E-06,3.74230E-02
5.3920E-06,3.78496E-02
5.3960E-06,3.82433E-02
5.4000E-06,3.88339E-02
5.4040E-06,3.90308E-02
5.4080E-06,3.89652E-02
5.4120E-06,3.90144E-02
5.4160E-06,3.92113E-02
5.4200E-06,3.96542E-02
5.4240E-06,4.00480E-02
5.4280E-06,4.00644E-02
5.4320E-06,4.00644E-02
5.4360E-06,4.03105E-02
5.4400E-06,4.05566E-02
5.4440E-06,4.05238E-02
5.4480E-06,4.06222E-02
5.4520E-06,4.08355E-02
5.4560E-06,4.10652E-02
5.4600E-06,4.12621E-02
5.4640E-06,4.13277E-02
5.4680E-06,4.12621E-02
5.4720E-06,4.11964E-02
5.4760E-06,4.13933E-02
5.4800E-06,4.17214E-02
5.4840E-06,4.18855E-02
5.4880E-06,4.20496E-02
5.4920E-06,4.20660E-02
5.4960E-06,4.20988E-02
5.5000E-06,4.23613E-02
5.5040E-06,4.25910E-02
5.5080E-06,4.25746E-02
5.5120E-06,4.25581E-02
5.5160E-06,4.25581E-02
5.5200E-06,4.24105E-02
5.5240E-06,4.24105E-02
5.5280E-06,4.27714E-02
5.5320E-06,4.31324E-02
5.5360E-06,4.29519E-02
5.5400E-06,4.28206E-02
5.5440E-06,4.26730E-02
5.5480E-06,4.26566E-02
5.5520E-06,4.28699E-02
5.5560E-06,4.29519E-02
5.5600E-06,4.30503E-02
5.5640E-06,4.31160E-02
5.5680E-06,4.29519E-02
5.5720E-06,4.28042E-02
5.5760E-06,4.26566E-02
5.5800E-06,4.25253E-02
5.5840E-06,4.27550E-02
5.5880E-06,4.28371E-02
5.5920E-06,4.24433E-02
5.5960E-06,4.19511E-02
5.6000E-06,4.20003E-02
5.6040E-06,4.24105E-02
5.6080E-06,4.26566E-02
5.6120E-06,4.27550E-02
5.6160E-06,4.24925E-02
5.6200E-06,4.19839E-02
5.6240E-06,4.15081E-02
5.6280E-06,4.11964E-02
5.6320E-06,4.09011E-02
5.6360E-06,4.04746E-02
5.6400E-06,4.02285E-02
5.6440E-06,4.03597E-02
5.6480E-06,4.02285E-02
5.6520E-06,3.98511E-02
5.6560E-06,3.96542E-02
5.6600E-06,3.93261E-02
5.6640E-06,3.92605E-02
5.6680E-06,3.94574E-02
5.6720E-06,3.96378E-02
5.6760E-06,3.95558E-02
5.6800E-06,3.93589E-02
5.6840E-06,3.94246E-02
5.6880E-06,3.94902E-02
5.6920E-06,3.91785E-02
5.6960E-06,3.88667E-02
5.7000E-06,3.87027E-02
5.7040E-06,3.84566E-02
5.7080E-06,3.82105E-02
5.7120E-06,3.80956E-02
5.7160E-06,3.81449E-02
5.7200E-06,3.78988E-02
5.7240E-06,3.75542E-02
5.7280E-06,3.73902E-02
5.7320E-06,3.70949E-02
5.7360E-06,3.67011E-02
5.7400E-06,3.64386E-02
5.7440E-06,3.62910E-02
5.7480E-06,3.61761E-02
5.7520E-06,3.60449E-02
5.7560E-06,3.59300E-02
5.7600E-06,3.60777E-02
5.7640E-06,3.61105E-02
5.7680E-06,3.59956E-02
5.7720E-06,3.57660E-02
5.7760E-06,3.54214E-02
5.7800E-06,3.53558E-02
5.7840E-06,3.52902E-02
5.7880E-06,3.49785E-02
5.7920E-06,3.44371E-02
5.7960E-06,3.40433E-02
5.8000E-06,3.36496E-02
5.8040E-06,3.31902E-02
5.8080E-06,3.28785E-02
5.8120E-06,3.27144E-02
5.8160E-06,3.26652E-02
5.8200E-06,3.30097E-02
5.8240E-06,3.33378E-02
5.8280E-06,3.35183E-02
5.8320E-06,3.35675E-02
5.8360E-06,3.33542E-02
5.8400E-06,3.31574E-02
5.8440E-06,3.28621E-02
5.8480E-06,3.24519E-02
5.8520E-06,3.24191E-02
5.8560E-06,3.25175E-02
5.8600E-06,3.25011E-02
5.8640E-06,3.23371E-02
5.8680E-06,3.23206E-02
5.8720E-06,3.25667E-02
5.8760E-06,3.27800E-02
5.8800E-06,3.28621E-02
5.8840E-06,3.28128E-02
5.8880E-06,3.27636E-02
5.8920E-06,3.27308E-02
5.8960E-06,3.26816E-02
5.9000E-06,3.25011E-02
5.9040E-06,3.25831E-02
5.9080E-06,3.29113E-02
5.9120E-06,3.32230E-02
5.9160E-06,3.35019E-02
5.9200E-06,3.34035E-02
5.9240E-06,3.34363E-02
5.9280E-06,3.36988E-02
5.9320E-06,3.36167E-02
5.9360E-06,3.36660E-02
5.9400E-06,3.37972E-02
5.9440E-06,3.40433E-02
5.9480E-06,3.42894E-02
5.9520E-06,3.43878E-02
5.9560E-06,3.47324E-02
5.9600E-06,3.50441E-02
5.9640E-06,3.49785E-02
5.9680E-06,3.48964E-02
5.9720E-06,3.47324E-02
5.9760E-06,3.45683E-02
5.9800E-06,3.47652E-02
5.9840E-06,3.49785E-02
5.9880E-06,3.52902E-02
5.9920E-06,3.54542E-02
5.9960E-06,3.54871E-02
6.0000E-06,3.58972E-02
6.0040E-06,3.63894E-02
6.0080E-06,3.64878E-02
6.0120E-06,3.66027E-02
6.0160E-06,3.67996E-02
6.0200E-06,3.70128E-02
6.0240E-06,3.72097E-02
6.0280E-06,3.72753E-02
6.0320E-06,3.74394E-02
6.0360E-06,3.77183E-02
6.0400E-06,3.79972E-02
6.0440E-06,3.81285E-02
6.0480E-06,3.80300E-02
6.0520E-06,3.80300E-02
6.0560E-06,3.82761E-02
6.0600E-06,3.82597E-02
6.0640E-06,3.82597E-02
6.0680E-06,3.82433E-02
6.0720E-06,3.80136E-02
6.0760E-06,3.80300E-02
6.0800E-06,3.81613E-02
6.0840E-06,3.82761E-02
6.0880E-06,3.83746E-02
6.0920E-06,3.84730E-02
6.0960E-06,3.88175E-02
6.1000E-06,3.90144E-02
6.1040E-06,3.90800E-02
6.1080E-06,3.91456E-02
6.1120E-06,3.92113E-02
6.1160E-06,3.95066E-02
6.1200E-06,3.95394E-02
6.1240E-06,3.94574E-02
6.1280E-06,3.93917E-02
6.1320E-06,3.94410E-02
6.1360E-06,3.97199E-02
6.1400E-06,3.99988E-02
6.1440E-06,4.01300E-02
6.1480E-06,3.99824E-02
6.1520E-06,3.98511E-02
6.1560E-06,3.98839E-02
6.1600E-06,3.99003E-02
6.1640E-06,4.01628E-02
6.1680E-06,4.03925E-02
6.1720E-06,4.04581E-02
6.1760E-06,4.05402E-02
6.1800E-06,4.05074E-02
6.1840E-06,4.07371E-02
6.1880E-06,4.10652E-02
6.1920E-06,4.13769E-02
6.1960E-06,4.15574E-02
6.2000E-06,4.17214E-02
6.2040E-06,4.18527E-02
6.2080E-06,4.20988E-02
6.2120E-06,4.24597E-02
6.2160E-06,4.25417E-02
6.2200E-06,4.27714E-02
6.2240E-06,4.29847E-02
6.2280E-06,4.31652E-02
6.2320E-06,4.33456E-02
6.2360E-06,4.32472E-02
6.2400E-06,4.31652E-02
6.2440E-06,4.30831E-02
6.2480E-06,4.30175E-02
6.2520E-06,4.29519E-02
6.2560E-06,4.31488E-02
6.2600E-06,4.34441E-02
6.2640E-06,4.37230E-02
6.2680E-06,4.39855E-02
6.2720E-06,4.42480E-02
6.2760E-06,4.43628E-02
6.2800E-06,4.43628E-02
6.2840E-06,4.44613E-02
6.2880E-06,4.45433E-02
6.2920E-06,4.47402E-02
6.2960E-06,4.50683E-02
6.3000E-06,4.54785E-02
6.3040E-06,4.58886E-02
6.3080E-06,4.61675E-02
6.3120E-06,4.64136E-02
6.3160E-06,4.65121E-02
6.3200E-06,4.65941E-02
6.3240E-06,4.69386E-02
6.3280E-06,4.73652E-02
6.3320E-06,4.76441E-02
6.3360E-06,4.78902E-02
6.3400E-06,4.82019E-02
6.3440E-06,4.87433E-02
6.3480E-06,4.95964E-02
6.3520E-06,5.02035E-02
6.3560E-06,5.05972E-02
6.3600E-06,5.06628E-02
6.3640E-06,5.02527E-02
6.3680E-06,4.98425E-02
6.3720E-06,4.96785E-02
6.3760E-06,4.97113E-02
6.3800E-06,4.97113E-02
6.3840E-06,4.99410E-02
6.3880E-06,5.02527E-02
6.3920E-06,5.04167E-02
6.3960E-06,5.10566E-02
6.4000E-06,5.17785E-02
6.4040E-06,5.21066E-02
6.4080E-06,5.26808E-02
6.4120E-06,5.33535E-02
6.4160E-06,5.37308E-02
6.4200E-06,5.42394E-02
6.4240E-06,5.46167E-02
6.4280E-06,5.47644E-02
6.4320E-06,5.49121E-02
6.4360E-06,5.50105E-02
6.4400E-06,5.53550E-02
6.4440E-06,5.56175E-02
6.4480E-06,5.58472E-02
6.4520E-06,5.59785E-02
6.4560E-06,5.62081E-02
6.4600E-06,5.67988E-02
6.4640E-06,5.73402E-02
6.4680E-06,5.78160E-02
6.4720E-06,5.81605E-02
6.4760E-06,5.84066E-02
6.4800E-06,5.86527E-02
6.4840E-06,5.89152E-02
6.4880E-06,5.93581E-02
6.4920E-06,6.01128E-02
6.4960E-06,6.07035E-02
6.5000E-06,6.11628E-02
6.5040E-06,6.17206E-02
6.5080E-06,6.22621E-02
6.5120E-06,6.25246E-02
6.5160E-06,6.26066E-02
6.5200E-06,6.29019E-02
6.5240E-06,6.31972E-02
6.5280E-06,6.33613E-02
6.5320E-06,6.34269E-02
6.5360E-06,6.37058E-02
6.5400E-06,6.43292E-02
6.5440E-06,6.49363E-02
6.5480E-06,6.55269E-02
6.5520E-06,6.58222E-02
6.5560E-06,6.57238E-02
6.5600E-06,6.58550E-02
6.5640E-06,6.64785E-02
6.5680E-06,6.69378E-02
6.5720E-06,6.73808E-02
6.5760E-06,6.78074E-02
6.5800E-06,6.79550E-02
6.5840E-06,6.82011E-02
6.5880E-06,6.85785E-02
6.5920E-06,6.90378E-02
6.5960E-06,6.94808E-02
6.6000E-06,6.96777E-02
6.6040E-06,6.97433E-02
6.6080E-06,6.98089E-02
6.6120E-06,7.01042E-02
6.6160E-06,7.04980E-02
6.6200E-06,7.07277E-02
6.6240E-06,7.07277E-02
6.6280E-06,7.04980E-02
6.6320E-06,7.02683E-02
6.6360E-06,7.00550E-02
6.6400E-06,6.98417E-02
6.6440E-06,6.97433E-02
6.6480E-06,6.98089E-02
6.6520E-06,6.98746E-02
6.6560E-06,6.98089E-02
6.6600E-06,6.96121E-02
6.6640E-06,6.92839E-02
6.6680E-06,6.91035E-02
6.6720E-06,6.90706E-02
6.6760E-06,6.89230E-02
6.6800E-06,6.86933E-02
6.6840E-06,6.84800E-02
6.6880E-06,6.81355E-02
6.6920E-06,6.75613E-02
6.6960E-06,6.69214E-02
6.7000E-06,6.64292E-02
6.7040E-06,6.62324E-02
6.7080E-06,6.57730E-02
6.7120E-06,6.52152E-02
6.7160E-06,6.46902E-02
6.7200E-06,6.42144E-02
6.7240E-06,6.40011E-02
6.7280E-06,6.35581E-02
6.7320E-06,6.32792E-02
6.7360E-06,6.31316E-02
6.7400E-06,6.28855E-02
6.7440E-06,6.26394E-02
6.7480E-06,6.21636E-02
6.7520E-06,6.16058E-02
6.7560E-06,6.08347E-02
6.7600E-06,6.02277E-02
6.7640E-06,5.96535E-02
6.7680E-06,5.88660E-02
6.7720E-06,5.81277E-02
6.7760E-06,5.75206E-02
6.7800E-06,5.70941E-02
6.7840E-06,5.68152E-02
6.7880E-06,5.65363E-02
6.7920E-06,5.59292E-02
6.7960E-06,5.52402E-02
6.8000E-06,5.46003E-02
6.8040E-06,5.38621E-02
6.8080E-06,5.34191E-02
6.8120E-06,5.31238E-02
6.8160E-06,5.28449E-02
6.8200E-06,5.24675E-02
6.8240E-06,5.18769E-02
6.8280E-06,5.14503E-02
6.8320E-06,5.11550E-02
6.8360E-06,5.06300E-02
6.8400E-06,5.01214E-02
6.8440E-06,4.95144E-02
6.8480E-06,4.90878E-02
6.8520E-06,4.90386E-02
6.8560E-06,4.88746E-02
6.8600E-06,4.87269E-02
6.8640E-06,4.85956E-02
6.8680E-06,4.85792E-02
6.8720E-06,4.84480E-02
6.8760E-06,4.78410E-02
6.8800E-06,4.73980E-02
6.8840E-06,4.71027E-02
6.8880E-06,4.65449E-02
6.8920E-06,4.61511E-02
6.8960E-06,4.59214E-02
6.9000E-06,4.56917E-02
6.9040E-06,4.52488E-02
6.9080E-06,4.47074E-02
6.9120E-06,4.45761E-02
6.9160E-06,4.44449E-02
6.9200E-06,4.42972E-02
6.9240E-06,4.45433E-02
6.9280E-06,4.46089E-02
6.9320E-06,4.45761E-02
6.9360E-06,4.46581E-02
6.9400E-06,4.48550E-02
6.9440E-06,4.49371E-02
6.9480E-06,4.46417E-02
6.9520E-06,4.43464E-02
6.9560E-06,4.43300E-02
6.9600E-06,4.41988E-02
6.9640E-06,4.39527E-02
6.9680E-06,4.38378E-02
6.9720E-06,4.37558E-02
6.9760E-06,4.36738E-02
6.9800E-06,4.35589E-02
6.9840E-06,4.33456E-02
6.9880E-06,4.31488E-02
6.9920E-06,4.31980E-02
6.9960E-06,4.32800E-02
7.0000E-06,4.32144E-02
7.0040E-06,4.30175E-02
7.0080E-06,4.28535E-02
7.0120E-06,4.29191E-02
7.0160E-06,4.30011E-02
7.0200E-06,4.31816E-02
7.0240E-06,4.33621E-02
7.0280E-06,4.32800E-02
7.0320E-06,4.34441E-02
7.0360E-06,4.36081E-02
7.0400E-06,4.35097E-02
7.0440E-06,4.34277E-02
7.0480E-06,4.33456E-02
7.0520E-06,4.33785E-02
7.0560E-06,4.36574E-02
7.0600E-06,4.40511E-02
7.0640E-06,4.41988E-02
7.0680E-06,4.42152E-02
7.0720E-06,4.43464E-02
7.0760E-06,4.45925E-02
7.0800E-06,4.45597E-02
7.0840E-06,4.41660E-02
7.0880E-06,4.38050E-02
7.0920E-06,4.38214E-02
7.0960E-06,4.38378E-02
7.1000E-06,4.36081E-02
7.1040E-06,4.34113E-02
7.1080E-06,4.33128E-02
7.1120E-06,4.33621E-02
7.1160E-06,4.35261E-02
7.1200E-06,4.37886E-02
7.1240E-06,4.38050E-02
7.1280E-06,4.36902E-02
7.1320E-06,4.37394E-02
7.1360E-06,4.38706E-02
7.1400E-06,4.40183E-02
7.1440E-06,4.42644E-02
7.1480E-06,4.47566E-02
7.1520E-06,4.51011E-02
7.1560E-06,4.51831E-02
7.1600E-06,4.53636E-02
7.1640E-06,4.55277E-02
7.1680E-06,4.55605E-02
7.1720E-06,4.57246E-02
7.1760E-06,4.58886E-02
7.1800E-06,4.59050E-02
7.1840E-06,4.57738E-02
7.1880E-06,4.55441E-02
7.1920E-06,4.53472E-02
7.1960E-06,4.53964E-02
7.2000E-06,4.58066E-02
7.2040E-06,4.61839E-02
7.2080E-06,4.64300E-02
7.2120E-06,4.66597E-02
7.2160E-06,4.69714E-02
7.2200E-06,4.72831E-02
7.2240E-06,4.71847E-02
7.2280E-06,4.71355E-02
7.2320E-06,4.72175E-02
7.2360E-06,4.73980E-02
7.2400E-06,4.77917E-02
7.2440E-06,4.79394E-02
7.2480E-06,4.78246E-02
7.2520E-06,4.78410E-02
7.2560E-06,4.79722E-02
7.2600E-06,4.82347E-02
7.2640E-06,4.84644E-02
7.2680E-06,4.85464E-02
7.2720E-06,4.88910E-02
7.2760E-06,4.93339E-02
7.2800E-06,4.93831E-02
7.2840E-06,4.94324E-02
7.2880E-06,4.97277E-02
7.2920E-06,4.98753E-02
7.2960E-06,5.01542E-02
7.3000E-06,5.06300E-02
7.3040E-06,5.09581E-02
7.3080E-06,5.12535E-02
7.3120E-06,5.17785E-02
7.3160E-06,5.21558E-02
7.3200E-06,5.25003E-02
7.3240E-06,5.29597E-02
7.3280E-06,5.33863E-02
7.3320E-06,5.39113E-02
7.3360E-06,5.42886E-02
7.3400E-06,5.45347E-02
7.3440E-06,5.46331E-02
7.3480E-06,5.47152E-02
7.3520E-06,5.51581E-02
7.3560E-06,5.58144E-02
7.3600E-06,5.61917E-02
7.3640E-06,5.62902E-02
7.3680E-06,5.65363E-02
7.3720E-06,5.69792E-02
7.3760E-06,5.72910E-02
7.3800E-06,5.73402E-02
7.3840E-06,5.76191E-02
7.3880E-06,5.79800E-02
7.3920E-06,5.82261E-02
7.3960E-06,5.85871E-02
7.4000E-06,5.89152E-02
7.4040E-06,5.92269E-02
7.4080E-06,5.95386E-02
7.4120E-06,5.97191E-02
7.4160E-06,5.97355E-02
7.4200E-06,5.97519E-02
7.4240E-06,6.01456E-02
7.4280E-06,6.05066E-02
7.4320E-06,6.10972E-02
7.4360E-06,6.19011E-02
7.4400E-06,6.22949E-02
7.4440E-06,6.26558E-02
7.4480E-06,6.27706E-02
7.4520E-06,6.26066E-02
7.4560E-06,6.27050E-02
7.4600E-06,6.30496E-02
7.4640E-06,6.33613E-02
7.4680E-06,6.37714E-02
7.4720E-06,6.41652E-02
7.4760E-06,6.45425E-02
7.4800E-06,6.47722E-02
7.4840E-06,6.49691E-02
7.4880E-06,6.52808E-02
7.4920E-06,6.53464E-02
7.4960E-06,6.54941E-02
7.5000E-06,6.56253E-02
7.5040E-06,6.56417E-02
7.5080E-06,6.58058E-02
7.5120E-06,6.61996E-02
7.5160E-06,6.66917E-02
7.5200E-06,6.70363E-02
7.5240E-06,6.72331E-02
7.5280E-06,6.74300E-02
7.5320E-06,6.75941E-02
7.5360E-06,6.76433E-02
7.5400E-06,6.76761E-02
7.5440E-06,6.76925E-02
7.5480E-06,6.76105E-02
7.5520E-06,6.77746E-02
7.5560E-06,6.79386E-02
7.5600E-06,6.79550E-02
7.5640E-06,6.81027E-02
7.5680E-06,6.82503E-02
7.5720E-06,6.84964E-02
7.5760E-06,6.88574E-02
7.5800E-06,6.93003E-02
7.5840E-06,6.94808E-02
7.5880E-06,6.92839E-02
7.5920E-06,6.91035E-02
7.5960E-06,6.92839E-02
7.6000E-06,6.94808E-02
7.6040E-06,6.94152E-02
7.6080E-06,6.95956E-02
7.6120E-06,6.96449E-02
7.6160E-06,6.96941E-02
7.6200E-06,6.98417E-02
7.6240E-06,6.99894E-02
7.6280E-06,7.01371E-02
7.6320E-06,7.02683E-02
7.6360E-06,7.01371E-02
7.6400E-06,6.98910E-02
7.6440E-06,6.97925E-02
7.6480E-06,6.97105E-02
7.6520E-06,6.97433E-02
7.6560E-06,6.96777E-02
7.6600E-06,6.97105E-02
7.6640E-06,6.97433E-02
7.6680E-06,6.96613E-02
7.6720E-06,6.95792E-02
7.6760E-06,6.95136E-02
7.6800E-06,6.96941E-02
7.6840E-06,6.96121E-02
7.6880E-06,6.92839E-02
7.6920E-06,6.91035E-02
7.6960E-06,6.90706E-02
7.7000E-06,6.91527E-02
7.7040E-06,6.92347E-02
7.7080E-06,6.92839E-02
7.7120E-06,6.91199E-02
7.7160E-06,6.92183E-02
7.7200E-06,6.95464E-02
7.7240E-06,6.96121E-02
7.7280E-06,6.95300E-02
7.7320E-06,6.93496E-02
7.7360E-06,6.89394E-02
7.7400E-06,6.85456E-02
7.7440E-06,6.82996E-02
7.7480E-06,6.78402E-02
7.7520E-06,6.73808E-02
7.7560E-06,6.72167E-02
7.7600E-06,6.71839E-02
7.7640E-06,6.70035E-02
7.7680E-06,6.65769E-02
7.7720E-06,6.63308E-02
7.7760E-06,6.63472E-02
7.7800E-06,6.62324E-02
7.7840E-06,6.61175E-02
7.7880E-06,6.62488E-02
7.7920E-06,6.61503E-02
7.7960E-06,6.56910E-02
7.8000E-06,6.53792E-02
7.8040E-06,6.50839E-02
7.8080E-06,6.46738E-02
7.8120E-06,6.45261E-02
7.8160E-06,6.46410E-02
7.8200E-06,6.46410E-02
7.8240E-06,6.45097E-02
7.8280E-06,6.42636E-02
7.8320E-06,6.39191E-02
7.8360E-06,6.37058E-02
7.8400E-06,6.37550E-02
7.8440E-06,6.35417E-02
7.8480E-06,6.33613E-02
7.8520E-06,6.30824E-02
7.8560E-06,6.24425E-02
7.8600E-06,6.22949E-02
7.8640E-06,6.22949E-02
7.8680E-06,6.21800E-02
7.8720E-06,6.20816E-02
7.8760E-06,6.16058E-02
7.8800E-06,6.10480E-02
7.8840E-06,6.06378E-02
7.8880E-06,6.03753E-02
7.8920E-06,6.01456E-02
7.8960E-06,5.98011E-02
7.9000E-06,5.94730E-02
7.9040E-06,5.94074E-02
7.9080E-06,5.95878E-02
7.9120E-06,5.92761E-02
7.9160E-06,5.87183E-02
7.9200E-06,5.85706E-02
7.9240E-06,5.85542E-02
7.9280E-06,5.84230E-02
7.9320E-06,5.84230E-02
7.9360E-06,5.81769E-02
7.9400E-06,5.77175E-02
7.9440E-06,5.75206E-02
7.9480E-06,5.73238E-02
7.9520E-06,5.72581E-02
7.9560E-06,5.73238E-02
7.9600E-06,5.73730E-02
7.9640E-06,5.74386E-02
7.9680E-06,5.75206E-02
7.9720E-06,5.74550E-02
7.9760E-06,5.72746E-02
7.9800E-06,5.71105E-02
7.9840E-06,5.71925E-02
7.9880E-06,5.72581E-02
7.9920E-06,5.70941E-02
7.9960E-06,5.69300E-02
8.0000E-06,5.70449E-02
8.0040E-06,5.70121E-02
8.0080E-06,5.66019E-02
8.0120E-06,5.63558E-02
8.0160E-06,5.63558E-02
8.0200E-06,5.63722E-02
8.0240E-06,5.62738E-02
8.0280E-06,5.61753E-02
8.0320E-06,5.59621E-02
8.0360E-06,5.56175E-02
8.0400E-06,5.50433E-02
8.0440E-06,5.43871E-02
8.0480E-06,5.40261E-02
8.0520E-06,5.40425E-02
8.0560E-06,5.40589E-02
8.0600E-06,5.38456E-02
8.0640E-06,5.37636E-02
8.0680E-06,5.36816E-02
8.0720E-06,5.33371E-02
8.0760E-06,5.29105E-02
8.0800E-06,5.26480E-02
8.0840E-06,5.28777E-02
8.0880E-06,5.31074E-02
8.0920E-06,5.28285E-02
8.0960E-06,5.24511E-02
8.1000E-06,5.20738E-02
8.1040E-06,5.18441E-02
8.1080E-06,5.17621E-02
8.1120E-06,5.16800E-02
8.1160E-06,5.14831E-02
8.1200E-06,5.10566E-02
8.1240E-06,5.06628E-02
8.1280E-06,5.02855E-02
8.1320E-06,4.99246E-02
8.1360E-06,4.95964E-02
8.1400E-06,4.93996E-02
8.1440E-06,4.94816E-02
8.1480E-06,4.93011E-02
8.1520E-06,4.91371E-02
8.1560E-06,4.90878E-02
8.1600E-06,4.89238E-02
8.1640E-06,4.86449E-02
8.1680E-06,4.83824E-02
8.1720E-06,4.84972E-02
8.1760E-06,4.86121E-02
8.1800E-06,4.83660E-02
8.1840E-06,4.80050E-02
8.1880E-06,4.77753E-02
8.1920E-06,4.75621E-02
8.1960E-06,4.74800E-02
8.2000E-06,4.76277E-02
8.2040E-06,4.76605E-02
8.2080E-06,4.75785E-02
8.2120E-06,4.73652E-02
8.2160E-06,4.71683E-02
8.2200E-06,4.71027E-02
8.2240E-06,4.71847E-02
8.2280E-06,4.72503E-02
8.2320E-06,4.73160E-02
8.2360E-06,4.73652E-02
8.2400E-06,4.74144E-02
8.2440E-06,4.74636E-02
8.2480E-06,4.73980E-02
8.2520E-06,4.73160E-02
8.2560E-06,4.71191E-02
8.2600E-06,4.69386E-02
8.2640E-06,4.68894E-02
8.2680E-06,4.68402E-02
8.2720E-06,4.69386E-02
8.2760E-06,4.70371E-02
8.2800E-06,4.69878E-02
8.2840E-06,4.70535E-02
8.2880E-06,4.70042E-02
8.2920E-06,4.70863E-02
8.2960E-06,4.73816E-02
8.3000E-06,4.75621E-02
8.3040E-06,4.77261E-02
8.3080E-06,4.77425E-02
8.3120E-06,4.76441E-02
8.3160E-06,4.76769E-02
8.3200E-06,4.79558E-02
8.3240E-06,4.80871E-02
8.3280E-06,4.82019E-02
8.3320E-06,4.84316E-02
8.3360E-06,4.84152E-02
8.3400E-06,4.83988E-02
8.3440E-06,4.86449E-02
8.3480E-06,4.91206E-02
8.3520E-06,4.94324E-02
8.3560E-06,4.94652E-02
8.3600E-06,4.94980E-02
8.3640E-06,4.95472E-02
8.3680E-06,4.95636E-02
8.3720E-06,4.95964E-02
8.3760E-06,4.98753E-02
8.3800E-06,5.02691E-02
8.3840E-06,5.04988E-02
8.3880E-06,5.04988E-02
8.3920E-06,5.04660E-02
8.3960E-06,5.05808E-02
8.4000E-06,5.04331E-02
8.4040E-06,5.02855E-02
8.4080E-06,5.01542E-02
8.4120E-06,5.01542E-02
8.4160E-06,5.02855E-02
8.4200E-06,5.03839E-02
8.4240E-06,5.07449E-02
8.4280E-06,5.10730E-02
8.4320E-06,5.13847E-02
8.4360E-06,5.16964E-02
8.4400E-06,5.18441E-02
8.4440E-06,5.17456E-02
8.4480E-06,5.15160E-02
8.4520E-06,5.16800E-02
8.4560E-06,5.20738E-02
8.4600E-06,5.24347E-02
8.4640E-06,5.27792E-02
8.4680E-06,5.29925E-02
8.4720E-06,5.34191E-02
8.4760E-06,5.39441E-02
8.4800E-06,5.40753E-02
8.4840E-06,5.44363E-02
8.4880E-06,5.47808E-02
8.4920E-06,5.46331E-02
8.4960E-06,5.46167E-02
8.5000E-06,5.48300E-02
8.5040E-06,5.49121E-02
8.5080E-06,5.48628E-02
8.5120E-06,5.49613E-02
8.5160E-06,5.50269E-02
8.5200E-06,5.50925E-02
8.5240E-06,5.51581E-02
8.5280E-06,5.52074E-02
8.5320E-06,5.53878E-02
8.5360E-06,5.55519E-02
8.5400E-06,5.57160E-02
8.5440E-06,5.57488E-02
8.5480E-06,5.58964E-02
8.5520E-06,5.60441E-02
8.5560E-06,5.61589E-02
8.5600E-06,5.65199E-02
8.5640E-06,5.67167E-02
8.5680E-06,5.68972E-02
8.5720E-06,5.69792E-02
8.5760E-06,5.70449E-02
8.5800E-06,5.73566E-02
8.5840E-06,5.75371E-02
8.5880E-06,5.76847E-02
8.5920E-06,5.79636E-02
8.5960E-06,5.82097E-02
8.6000E-06,5.81933E-02
8.6040E-06,5.79472E-02
8.6080E-06,5.79636E-02
8.6120E-06,5.83574E-02
8.6160E-06,5.87347E-02
8.6200E-06,5.89316E-02
8.6240E-06,5.92433E-02
8.6280E-06,5.96863E-02
8.6320E-06,6.00800E-02
8.6360E-06,6.06871E-02
8.6400E-06,6.15074E-02
8.6440E-06,6.19175E-02
8.6480E-06,6.19339E-02
8.6520E-06,6.20652E-02
8.6560E-06,6.21800E-02
8.6600E-06,6.21800E-02
8.6640E-06,6.21800E-02
8.6680E-06,6.24261E-02
8.6720E-06,6.27706E-02
8.6760E-06,6.28527E-02
8.6800E-06,6.26886E-02
8.6840E-06,6.29183E-02
8.6880E-06,6.33613E-02
8.6920E-06,6.32956E-02
8.6960E-06,6.32464E-02
8.7000E-06,6.34597E-02
8.7040E-06,6.36238E-02
8.7080E-06,6.37878E-02
8.7120E-06,6.40503E-02
8.7160E-06,6.41980E-02
8.7200E-06,6.40667E-02
8.7240E-06,6.41816E-02
8.7280E-06,6.44113E-02
8.7320E-06,6.46410E-02
8.7360E-06,6.48542E-02
8.7400E-06,6.49199E-02
8.7440E-06,6.48871E-02
8.7480E-06,6.49691E-02
8.7520E-06,6.51824E-02
8.7560E-06,6.52644E-02
8.7600E-06,6.54613E-02
8.7640E-06,6.57566E-02
8.7680E-06,6.58058E-02
8.7720E-06,6.58386E-02
8.7760E-06,6.58714E-02
8.7800E-06,6.55269E-02
8.7840E-06,6.50675E-02
8.7880E-06,6.48871E-02
8.7920E-06,6.46081E-02
8.7960E-06,6.43456E-02
8.8000E-06,6.45917E-02
8.8040E-06,6.46738E-02
8.8080E-06,6.46574E-02
8.8120E-06,6.47394E-02
8.8160E-06,6.49691E-02
8.8200E-06,6.51660E-02
8.8240E-06,6.52152E-02
8.8280E-06,6.51660E-02
8.8320E-06,6.51003E-02
8.8360E-06,6.51660E-02
8.8400E-06,6.51167E-02
8.8440E-06,6.49527E-02
8.8480E-06,6.49199E-02
8.8520E-06,6.48871E-02
8.8560E-06,6.48871E-02
8.8600E-06,6.50839E-02
8.8640E-06,6.53956E-02
8.8680E-06,6.55761E-02
8.8720E-06,6.53956E-02
8.8760E-06,6.50839E-02
8.8800E-06,6.47886E-02
8.8840E-06,6.46574E-02
8.8880E-06,6.47722E-02
8.8920E-06,6.50019E-02
8.8960E-06,6.51988E-02
8.9000E-06,6.51496E-02
8.9040E-06,6.52480E-02
8.9080E-06,6.53300E-02
8.9120E-06,6.51660E-02
8.9160E-06,6.51167E-02
8.9200E-06,6.50675E-02
8.9240E-06,6.49035E-02
8.9280E-06,6.47558E-02
8.9320E-06,6.47394E-02
8.9360E-06,6.48542E-02
8.9400E-06,6.50839E-02
8.9440E-06,6.52808E-02
8.9480E-06,6.53300E-02
8.9520E-06,6.52644E-02
8.9560E-06,6.52152E-02
8.9600E-06,6.53956E-02
8.9640E-06,6.55925E-02
8.9680E-06,6.54941E-02
8.9720E-06,6.53136E-02
8.9760E-06,6.49035E-02
8.9800E-06,6.45097E-02
8.9840E-06,6.43785E-02
8.9880E-06,6.42308E-02
8.9920E-06,6.42636E-02
8.9960E-06,6.43785E-02
9.0000E-06,6.46246E-02
9.0040E-06,6.46246E-02
9.0080E-06,6.46081E-02
9.0120E-06,6.45753E-02
9.0160E-06,6.43292E-02
9.0200E-06,6.41980E-02
9.0240E-06,6.39683E-02
9.0280E-06,6.36238E-02
9.0320E-06,6.31972E-02
9.0360E-06,6.26558E-02
9.0400E-06,6.22785E-02
9.0440E-06,6.19339E-02
9.0480E-06,6.15894E-02
9.0520E-06,6.14089E-02
9.0560E-06,6.10808E-02
9.0600E-06,6.06542E-02
9.0640E-06,6.03917E-02
9.0680E-06,6.03917E-02
9.0720E-06,6.02769E-02
9.0760E-06,5.99324E-02
9.0800E-06,5.95878E-02
9.0840E-06,5.93746E-02
9.0880E-06,5.91941E-02
9.0920E-06,5.88988E-02
9.0960E-06,5.85050E-02
9.1000E-06,5.82425E-02
9.1040E-06,5.81441E-02
9.1080E-06,5.78980E-02
9.1120E-06,5.75371E-02
9.1160E-06,5.69792E-02
9.1200E-06,5.67167E-02
9.1240E-06,5.64706E-02
9.1280E-06,5.62246E-02
9.1320E-06,5.62410E-02
9.1360E-06,5.62738E-02
9.1400E-06,5.60441E-02
9.1440E-06,5.55683E-02
9.1480E-06,5.54699E-02
9.1520E-06,5.56339E-02
9.1560E-06,5.55683E-02
9.1600E-06,5.52566E-02
9.1640E-06,5.52074E-02
9.1680E-06,5.54042E-02
9.1720E-06,5.53550E-02
9.1760E-06,5.49449E-02
9.1800E-06,5.45511E-02
9.1840E-06,5.42886E-02
9.1880E-06,5.39277E-02
9.1920E-06,5.35996E-02
9.1960E-06,5.32714E-02
9.2000E-06,5.30910E-02
9.2040E-06,5.30417E-02
9.2080E-06,5.30089E-02
9.2120E-06,5.30910E-02
9.2160E-06,5.34027E-02
9.2200E-06,5.36980E-02
9.2240E-06,5.37472E-02
9.2280E-06,5.36652E-02
9.2320E-06,5.32222E-02
9.2360E-06,5.29269E-02
9.2400E-06,5.28941E-02
9.2440E-06,5.27300E-02
9.2480E-06,5.24675E-02
9.2520E-06,5.23363E-02
9.2560E-06,5.24675E-02
9.2600E-06,5.27300E-02
9.2640E-06,5.29433E-02
9.2680E-06,5.30417E-02
9.2720E-06,5.28777E-02
9.2760E-06,5.25988E-02
9.2800E-06,5.24675E-02
9.2840E-06,5.22050E-02
9.2880E-06,5.19425E-02
9.2920E-06,5.18277E-02
9.2960E-06,5.17292E-02
9.3000E-06,5.15324E-02
9.3040E-06,5.12206E-02
9.3080E-06,5.07941E-02
9.3120E-06,5.05152E-02
9.3160E-06,5.02527E-02
9.3200E-06,5.00230E-02
9.3240E-06,5.01706E-02
9.3280E-06,5.03019E-02
9.3320E-06,5.01706E-02
9.3360E-06,4.99081E-02
9.3400E-06,4.98097E-02
9.3440E-06,4.97113E-02
9.3480E-06,4.94980E-02
9.3520E-06,4.94160E-02
9.3560E-06,4.93503E-02
9.3600E-06,4.92847E-02
9.3640E-06,4.91042E-02
9.3680E-06,4.89402E-02
9.3720E-06,4.90222E-02
9.3760E-06,4.91042E-02
9.3800E-06,4.90550E-02
9.3840E-06,4.90058E-02
9.3880E-06,4.90878E-02
9.3920E-06,4.90386E-02
9.3960E-06,4.89894E-02
9.4000E-06,4.89566E-02
9.4040E-06,4.89074E-02
9.4080E-06,4.88746E-02
9.4120E-06,4.85628E-02
9.4160E-06,4.83167E-02
9.4200E-06,4.83331E-02
9.4240E-06,4.82019E-02
9.4280E-06,4.79722E-02
9.4320E-06,4.78574E-02
9.4360E-06,4.78738E-02
9.4400E-06,4.80214E-02
9.4440E-06,4.80214E-02
9.4480E-06,4.81691E-02
9.4520E-06,4.83003E-02
9.4560E-06,4.81691E-02
9.4600E-06,4.82839E-02
9.4640E-06,4.82511E-02
9.4680E-06,4.82511E-02
9.4720E-06,4.83988E-02
9.4760E-06,4.82839E-02
9.4800E-06,4.82839E-02
9.4840E-06,4.85464E-02
9.4880E-06,4.87597E-02
9.4920E-06,4.88253E-02
9.4960E-06,4.88910E-02
9.5000E-06,4.87597E-02
9.5040E-06,4.85300E-02
9.5080E-06,4.85464E-02
9.5120E-06,4.83003E-02
9.5160E-06,4.82019E-02
9.5200E-06,4.84644E-02
9.5240E-06,4.83824E-02
9.5280E-06,4.81855E-02
9.5320E-06,4.81035E-02
9.5360E-06,4.79722E-02
9.5400E-06,4.75949E-02
9.5440E-06,4.73816E-02
9.5480E-06,4.75292E-02
9.5520E-06,4.78738E-02
9.5560E-06,4.82675E-02
9.5600E-06,4.83660E-02
9.5640E-06,4.84808E-02
9.5680E-06,4.88089E-02
9.5720E-06,4.89894E-02
9.5760E-06,4.87269E-02
9.5800E-06,4.85956E-02
9.5840E-06,4.85628E-02
9.5880E-06,4.82347E-02
9.5920E-06,4.78081E-02
9.5960E-06,4.71191E-02
9.6000E-06,4.64792E-02
9.6040E-06,4.59542E-02
9.6080E-06,4.55605E-02
9.6120E-06,4.52980E-02
9.6160E-06,4.48386E-02
9.6200E-06,4.43136E-02
9.6240E-06,4.40839E-02
9.6280E-06,4.38542E-02
9.6320E-06,4.36410E-02
9.6360E-06,4.34277E-02
9.6400E-06,4.32308E-02
9.6440E-06,4.31980E-02
9.6480E-06,4.30503E-02
9.6520E-06,4.27714E-02
9.6560E-06,4.25253E-02
9.6600E-06,4.22628E-02
9.6640E-06,4.20331E-02
9.6680E-06,4.16886E-02
9.6720E-06,4.12456E-02
9.6760E-06,4.08355E-02
9.6800E-06,4.05566E-02
9.6840E-06,4.05074E-02
9.6880E-06,4.05894E-02
9.6920E-06,4.04417E-02
9.6960E-06,4.02941E-02
9.7000E-06,4.04253E-02
9.7040E-06,4.03925E-02
9.7080E-06,4.01464E-02
9.7120E-06,3.97855E-02
9.7160E-06,3.93425E-02
9.7200E-06,3.88175E-02
9.7240E-06,3.82269E-02
9.7280E-06,3.77675E-02
9.7320E-06,3.74558E-02
9.7360E-06,3.70128E-02
9.7400E-06,3.66027E-02
9.7440E-06,3.62253E-02
9.7480E-06,3.58644E-02
9.7520E-06,3.56675E-02
9.7560E-06,3.55691E-02
9.7600E-06,3.53394E-02
9.7640E-06,3.50113E-02
9.7680E-06,3.46996E-02
9.7720E-06,3.44206E-02
9.7760E-06,3.42894E-02
9.7800E-06,3.43878E-02
9.7840E-06,3.44699E-02
9.7880E-06,3.45519E-02
9.7920E-06,3.46175E-02
9.7960E-06,3.45847E-02
9.8000E-06,3.43222E-02
9.8040E-06,3.40597E-02
9.8080E-06,3.41910E-02
9.8120E-06,3.44206E-02
9.8160E-06,3.42566E-02
9.8200E-06,3.40105E-02
9.8240E-06,3.39941E-02
9.8280E-06,3.39777E-02
9.8320E-06,3.39449E-02
9.8360E-06,3.39285E-02
9.8400E-06,3.39285E-02
9.8440E-06,3.39285E-02
9.8480E-06,3.39449E-02
9.8520E-06,3.39613E-02
9.8560E-06,3.43550E-02
9.8600E-06,3.47980E-02
9.8640E-06,3.49785E-02
9.8680E-06,3.52574E-02
9.8720E-06,3.56511E-02
9.8760E-06,3.57496E-02
9.8800E-06,3.57331E-02
9.8840E-06,3.58644E-02
9.8880E-06,3.58644E-02
9.8920E-06,3.60121E-02
9.8960E-06,3.62417E-02
9.9000E-06,3.64714E-02
9.9040E-06,3.67996E-02
9.9080E-06,3.69800E-02
9.9120E-06,3.72753E-02
9.9160E-06,3.75378E-02
9.9200E-06,3.76855E-02
9.9240E-06,3.78167E-02
9.9280E-06,3.80628E-02
9.9320E-06,3.84074E-02
9.9360E-06,3.87519E-02
9.9400E-06,3.91621E-02
9.9440E-06,3.94246E-02
9.9480E-06,3.95722E-02
9.9520E-06,3.98347E-02
9.9560E-06,4.02121E-02
9.9600E-06,4.04417E-02
9.9640E-06,4.03105E-02
9.9680E-06,4.04253E-02
9.9720E-06,4.07699E-02
9.9760E-06,4.07535E-02
9.9800E-06,4.08519E-02
9.9840E-06,4.10488E-02
9.9880E-06,4.11308E-02
9.9920E-06,4.10652E-02
9.9960E-06,4.08847E-02
1.0000E-05,4.09667E-02
1.0004E-05,4.11472E-02
1.0008E-05,4.11964E-02
1.0012E-05,4.13605E-02
1.0016E-05,4.16722E-02
1.0020E-05,4.19511E-02
1.0024E-05,4.22136E-02
1.0028E-05,4.23449E-02
1.0032E-05,4.20988E-02
1.0036E-05,4.21316E-02
1.0040E-05,4.21644E-02
1.0044E-05,4.20496E-02
1.0048E-05,4.21972E-02
1.0052E-05,4.18691E-02
1.0056E-05,4.14097E-02
1.0060E-05,4.12456E-02
1.0064E-05,4.08355E-02
1.0068E-05,4.02121E-02
1.0072E-05,3.97363E-02
1.0076E-05,3.94081E-02
1.0080E-05,3.91128E-02
1.0084E-05,3.87027E-02
1.0088E-05,3.83089E-02
1.0092E-05,3.79644E-02
1.0096E-05,3.75050E-02
1.0100E-05,3.70785E-02
1.0104E-05,3.66847E-02
1.0108E-05,3.62910E-02
1.0112E-05,3.59464E-02
1.0116E-05,3.57496E-02
1.0120E-05,3.53066E-02
1.0124E-05,3.46175E-02
1.0128E-05,3.42566E-02
1.0132E-05,3.38956E-02
1.0136E-05,3.35347E-02
1.0140E-05,3.33378E-02
1.0144E-05,3.29277E-02
1.0148E-05,3.24355E-02
1.0152E-05,3.19433E-02
1.0156E-05,3.13691E-02
1.0160E-05,3.08277E-02
1.0164E-05,3.03191E-02
1.0168E-05,2.98269E-02
1.0172E-05,2.96136E-02
1.0176E-05,2.96464E-02
1.0180E-05,2.94496E-02
1.0184E-05,2.88917E-02
1.0188E-05,2.83667E-02
1.0192E-05,2.80058E-02
1.0196E-05,2.76613E-02
1.0200E-05,2.72019E-02
1.0204E-05,2.67589E-02
1.0208E-05,2.66277E-02
1.0212E-05,2.61191E-02
1.0216E-05,2.54136E-02
1.0220E-05,2.48722E-02
1.0224E-05,2.45769E-02
1.0228E-05,2.44292E-02
1.0232E-05,2.40355E-02
1.0236E-05,2.36746E-02
1.0240E-05,2.33300E-02
1.0244E-05,2.28871E-02
1.0248E-05,2.24769E-02
1.0252E-05,2.23292E-02
1.0256E-05,2.20667E-02
1.0260E-05,2.17222E-02
1.0264E-05,2.15089E-02
1.0268E-05,2.12956E-02
1.0272E-05,2.10988E-02
1.0276E-05,2.06722E-02
1.0280E-05,2.01636E-02
1.0284E-05,1.99339E-02
1.0288E-05,1.97206E-02
1.0292E-05,1.92613E-02
1.0296E-05,1.89660E-02
1.0300E-05,1.87855E-02
1.0304E-05,1.83753E-02
1.0308E-05,1.78831E-02
1.0312E-05,1.74074E-02
1.0316E-05,1.68496E-02
1.0320E-05,1.65542E-02
1.0324E-05,1.66691E-02
1.0328E-05,1.65050E-02
1.0332E-05,1.60128E-02
1.0336E-05,1.56519E-02
1.0340E-05,1.53238E-02
1.0344E-05,1.50285E-02
1.0348E-05,1.49956E-02
1.0352E-05,1.49464E-02
1.0356E-05,1.48972E-02
1.0360E-05,1.47496E-02
1.0364E-05,1.46183E-02
1.0368E-05,1.44871E-02
1.0372E-05,1.41097E-02
1.0376E-05,1.38800E-02
1.0380E-05,1.36831E-02
1.0384E-05,1.32402E-02
1.0388E-05,1.28136E-02
1.0392E-05,1.23050E-02
1.0396E-05,1.16980E-02
1.0400E-05,1.12222E-02
1.0404E-05,1.09105E-02
1.0408E-05,1.08777E-02
1.0412E-05,1.08613E-02
1.0416E-05,1.07136E-02
1.0420E-05,1.04675E-02
1.0424E-05,9.99174E-03
1.0428E-05,9.66362E-03
1.0432E-05,9.33549E-03
1.0436E-05,8.92534E-03
1.0440E-05,8.51518E-03
1.0444E-05,8.15424E-03
1.0448E-05,7.90815E-03
1.0452E-05,7.54721E-03
1.0456E-05,6.87455E-03
1.0460E-05,6.34955E-03
1.0464E-05,5.98862E-03
1.0468E-05,5.39799E-03
1.0472E-05,4.85659E-03
1.0476E-05,4.34799E-03
1.0480E-05,3.75737E-03
1.0484E-05,3.31440E-03
1.0488E-05,2.90424E-03
1.0492E-05,2.51049E-03
1.0496E-05,2.37924E-03
1.0500E-05,2.26440E-03
1.0504E-05,1.77221E-03
1.0508E-05,1.08315E-03
1.0512E-05,2.95648E-04
1.0516E-05,-5.57477E-04
1.0520E-05,-1.23013E-03
1.0524E-05,-1.73873E-03
1.0528E-05,-2.11607E-03
1.0532E-05,-2.57545E-03
1.0536E-05,-3.13326E-03
1.0540E-05,-3.42857E-03
1.0544E-05,-3.93716E-03
1.0548E-05,-4.42935E-03
1.0552E-05,-4.64263E-03
1.0556E-05,-5.10201E-03
1.0560E-05,-5.43013E-03
1.0564E-05,-5.84029E-03
1.0568E-05,-6.20123E-03
1.0572E-05,-6.28326E-03
1.0576E-05,-6.72623E-03
1.0580E-05,-7.15279E-03
1.0584E-05,-7.43170E-03
1.0588E-05,-7.84185E-03
1.0592E-05,-8.12076E-03
1.0596E-05,-8.35045E-03
1.0600E-05,-8.79341E-03
1.0604E-05,-9.35123E-03
1.0608E-05,-9.74498E-03
1.0612E-05,-9.87623E-03
1.0616E-05,-9.74498E-03
1.0620E-05,-9.38404E-03
1.0624E-05,-9.17076E-03
1.0628E-05,-9.33482E-03
1.0632E-05,-9.49888E-03
1.0636E-05,-9.76138E-03
1.0640E-05,-1.00239E-02
1.0644E-05,-1.01551E-02
1.0648E-05,-1.04012E-02
1.0652E-05,-1.05161E-02
1.0656E-05,-1.06145E-02
1.0660E-05,-1.10575E-02
1.0664E-05,-1.15989E-02
1.0668E-05,-1.17301E-02
1.0672E-05,-1.17465E-02
1.0676E-05,-1.17629E-02
1.0680E-05,-1.18942E-02
1.0684E-05,-1.22715E-02
1.0688E-05,-1.24848E-02
1.0692E-05,-1.26817E-02
1.0696E-05,-1.30098E-02
1.0700E-05,-1.31903E-02
1.0704E-05,-1.31083E-02
1.0708E-05,-1.31411E-02
1.0712E-05,-1.34528E-02
1.0716E-05,-1.37317E-02
1.0720E-05,-1.38629E-02
1.0724E-05,-1.36497E-02
1.0728E-05,-1.34528E-02
1.0732E-05,-1.37481E-02
1.0736E-05,-1.40106E-02
1.0740E-05,-1.40106E-02
1.0744E-05,-1.39122E-02
1.0748E-05,-1.36989E-02
1.0752E-05,-1.35020E-02
1.0756E-05,-1.31903E-02
1.0760E-05,-1.32231E-02
1.0764E-05,-1.35348E-02
1.0768E-05,-1.36989E-02
1.0772E-05,-1.36169E-02
1.0776E-05,-1.30590E-02
1.0780E-05,-1.27801E-02
1.0784E-05,-1.28622E-02
1.0788E-05,-1.25669E-02
1.0792E-05,-1.20583E-02
1.0796E-05,-1.20583E-02
1.0800E-05,-1.24356E-02
1.0804E-05,-1.25504E-02
1.0808E-05,-1.24192E-02
1.0812E-05,-1.24028E-02
1.0816E-05,-1.25012E-02
1.0820E-05,-1.25669E-02
1.0824E-05,-1.25176E-02
1.0828E-05,-1.23700E-02
1.0832E-05,-1.22059E-02
1.0836E-05,-1.20911E-02
1.0840E-05,-1.19762E-02
1.0844E-05,-1.17465E-02
1.0848E-05,-1.11559E-02
1.0852E-05,-1.07294E-02
1.0856E-05,-1.04340E-02
1.0860E-05,-1.00567E-02
1.0864E-05,-1.00567E-02
1.0868E-05,-1.00567E-02
1.0872E-05,-1.00567E-02
1.0876E-05,-1.03028E-02
1.0880E-05,-1.04176E-02
1.0884E-05,-1.02700E-02
1.0888E-05,-1.00075E-02
1.0892E-05,-9.77779E-03
1.0896E-05,-9.67935E-03
1.0900E-05,-9.69576E-03
1.0904E-05,-9.72857E-03
1.0908E-05,-9.64654E-03
1.0912E-05,-9.56451E-03
1.0916E-05,-9.48248E-03
1.0920E-05,-9.28560E-03
1.0924E-05,-9.10513E-03
1.0928E-05,-9.03951E-03
1.0932E-05,-8.97388E-03
1.0936E-05,-8.79341E-03
1.0940E-05,-8.64576E-03
1.0944E-05,-8.38326E-03
1.0948E-05,-8.10435E-03
1.0952E-05,-7.84185E-03
1.0956E-05,-7.59576E-03
1.0960E-05,-7.36607E-03
1.0964E-05,-7.15279E-03
1.0968E-05,-7.10357E-03
1.0972E-05,-6.90670E-03
1.0976E-05,-6.72623E-03
1.0980E-05,-6.67701E-03
1.0984E-05,-6.54576E-03
1.0988E-05,-6.15201E-03
1.0992E-05,-5.75826E-03
1.0996E-05,-5.62701E-03
1.1000E-05,-5.52857E-03
1.1004E-05,-5.43013E-03
1.1008E-05,-5.46295E-03
1.1012E-05,-5.26607E-03
1.1016E-05,-5.05279E-03
1.1020E-05,-4.98716E-03
1.1024E-05,-4.92154E-03
1.1028E-05,-4.97076E-03
1.1032E-05,-5.16763E-03
1.1036E-05,-5.10201E-03
1.1040E-05,-4.90513E-03
1.1044E-05,-5.08560E-03
1.1048E-05,-5.00357E-03
1.1052E-05,-4.80670E-03
1.1056E-05,-4.74107E-03
1.1060E-05,-4.56060E-03
1.1064E-05,-4.16685E-03
1.1068E-05,-3.90435E-03
1.1072E-05,-3.77310E-03
1.1076E-05,-3.41216E-03
1.1080E-05,-3.31373E-03
1.1084E-05,-3.46138E-03
1.1088E-05,-3.46138E-03
1.1092E-05,-3.34654E-03
1.1096E-05,-3.52701E-03
1.1100E-05,-3.55982E-03
1.1104E-05,-3.31373E-03
1.1108E-05,-3.21529E-03
1.1112E-05,-3.11685E-03
1.1116E-05,-3.14966E-03
1.1120E-05,-3.29732E-03
1.1124E-05,-3.57623E-03
1.1128E-05,-3.93716E-03
1.1132E-05,-4.28170E-03
1.1136E-05,-4.51138E-03
1.1140E-05,-4.47857E-03
1.1144E-05,-4.57701E-03
1.1148E-05,-4.77388E-03
1.1152E-05,-4.82310E-03
1.1156E-05,-5.01998E-03
1.1160E-05,-5.20045E-03
1.1164E-05,-5.21685E-03
1.1168E-05,-5.38091E-03
1.1172E-05,-5.75826E-03
1.1176E-05,-6.26685E-03
1.1180E-05,-6.49654E-03
1.1184E-05,-6.43091E-03
1.1188E-05,-6.49654E-03
1.1192E-05,-6.69341E-03
1.1196E-05,-6.89029E-03
1.1200E-05,-7.05435E-03
1.1204E-05,-7.34966E-03
1.1208E-05,-7.53013E-03
1.1212E-05,-7.66138E-03
1.1216E-05,-7.89107E-03
1.1220E-05,-8.00591E-03
1.1224E-05,-8.25201E-03
1.1228E-05,-8.82623E-03
1.1232E-05,-9.13795E-03
1.1236E-05,-9.31841E-03
1.1240E-05,-9.61373E-03
1.1244E-05,-9.61373E-03
1.1248E-05,-9.76138E-03
1.1252E-05,-9.90904E-03
1.1256E-05,-9.81060E-03
1.1260E-05,-9.58091E-03
1.1264E-05,-9.71216E-03
1.1268E-05,-9.84341E-03
1.1272E-05,-9.84341E-03
1.1276E-05,-9.95826E-03
1.1280E-05,-1.02044E-02
1.1284E-05,-1.05489E-02
1.1288E-05,-1.07622E-02
1.1292E-05,-1.10903E-02
1.1296E-05,-1.12708E-02
1.1300E-05,-1.11887E-02
1.1304E-05,-1.13528E-02
1.1308E-05,-1.18778E-02
1.1312E-05,-1.22551E-02
1.1316E-05,-1.23536E-02
1.1320E-05,-1.24356E-02
1.1324E-05,-1.25176E-02
1.1328E-05,-1.27145E-02
1.1332E-05,-1.30426E-02
1.1336E-05,-1.30919E-02
1.1340E-05,-1.30098E-02
1.1344E-05,-1.30426E-02
1.1348E-05,-1.29606E-02
1.1352E-05,-1.30262E-02
1.1356E-05,-1.29442E-02
1.1360E-05,-1.26325E-02
1.1364E-05,-1.24520E-02
1.1368E-05,-1.24192E-02
1.1372E-05,-1.27473E-02
1.1376E-05,-1.30590E-02
1.1380E-05,-1.31247E-02
1.1384E-05,-1.30754E-02
1.1388E-05,-1.31247E-02
1.1392E-05,-1.34200E-02
1.1396E-05,-1.34528E-02
1.1400E-05,-1.33379E-02
1.1404E-05,-1.32559E-02
1.1408E-05,-1.31739E-02
1.1412E-05,-1.33379E-02
1.1416E-05,-1.34856E-02
1.1420E-05,-1.35184E-02
1.1424E-05,-1.36497E-02
1.1428E-05,-1.39286E-02
1.1432E-05,-1.40598E-02
1.1436E-05,-1.40434E-02
1.1440E-05,-1.42731E-02
1.1444E-05,-1.46176E-02
1.1448E-05,-1.49622E-02
1.1452E-05,-1.53887E-02
1.1456E-05,-1.56840E-02
1.1460E-05,-1.58317E-02
1.1464E-05,-1.58317E-02
1.1468E-05,-1.58153E-02
1.1472E-05,-1.60450E-02
1.1476E-05,-1.64059E-02
1.1480E-05,-1.66192E-02
1.1484E-05,-1.66684E-02
1.1488E-05,-1.68653E-02
1.1492E-05,-1.71934E-02
1.1496E-05,-1.77348E-02
1.1500E-05,-1.81122E-02
1.1504E-05,-1.80958E-02
1.1508E-05,-1.82106E-02
1.1512E-05,-1.83090E-02
1.1516E-05,-1.83911E-02
1.1520E-05,-1.87356E-02
1.1524E-05,-1.90637E-02
1.1528E-05,-1.92278E-02
1.1532E-05,-1.93590E-02
1.1536E-05,-1.97200E-02
1.1540E-05,-2.02614E-02
1.1544E-05,-2.09012E-02
1.1548E-05,-2.15083E-02
1.1552E-05,-2.20004E-02
1.1556E-05,-2.23942E-02
1.1560E-05,-2.27879E-02
1.1564E-05,-2.30340E-02
1.1568E-05,-2.30340E-02
1.1572E-05,-2.30504E-02
1.1576E-05,-2.29192E-02
1.1580E-05,-2.26239E-02
1.1584E-05,-2.23450E-02
1.1588E-05,-2.22629E-02
1.1592E-05,-2.25254E-02
1.1596E-05,-2.28864E-02
1.1600E-05,-2.33622E-02
1.1604E-05,-2.39200E-02
1.1608E-05,-2.43137E-02
1.1612E-05,-2.45926E-02
1.1616E-05,-2.48879E-02
1.1620E-05,-2.53309E-02
1.1624E-05,-2.57575E-02
1.1628E-05,-2.59215E-02
1.1632E-05,-2.62004E-02
1.1636E-05,-2.64629E-02
1.1640E-05,-2.68075E-02
1.1644E-05,-2.73653E-02
1.1648E-05,-2.75294E-02
1.1652E-05,-2.75294E-02
1.1656E-05,-2.77919E-02
1.1660E-05,-2.82512E-02
1.1664E-05,-2.86778E-02
1.1668E-05,-2.89895E-02
1.1672E-05,-2.92848E-02
1.1676E-05,-2.96622E-02
1.1680E-05,-3.03676E-02
1.1684E-05,-3.10239E-02
1.1688E-05,-3.14340E-02
1.1692E-05,-3.19426E-02
1.1696E-05,-3.24348E-02
1.1700E-05,-3.30090E-02
1.1704E-05,-3.36981E-02
1.1708E-05,-3.41903E-02
1.1712E-05,-3.45348E-02
1.1716E-05,-3.47481E-02
1.1720E-05,-3.50926E-02
1.1724E-05,-3.55192E-02
1.1728E-05,-3.60278E-02
1.1732E-05,-3.62411E-02
1.1736E-05,-3.65692E-02
1.1740E-05,-3.71106E-02
1.1744E-05,-3.73731E-02
1.1748E-05,-3.76520E-02
1.1752E-05,-3.80458E-02
1.1756E-05,-3.84067E-02
1.1760E-05,-3.87348E-02
1.1764E-05,-3.91778E-02
1.1768E-05,-3.96208E-02
1.1772E-05,-3.97848E-02
1.1776E-05,-3.99325E-02
1.1780E-05,-4.02770E-02
1.1784E-05,-4.06051E-02
1.1788E-05,-4.08020E-02
1.1792E-05,-4.07364E-02
1.1796E-05,-4.10645E-02
1.1800E-05,-4.15075E-02
1.1804E-05,-4.17700E-02
1.1808E-05,-4.20325E-02
1.1812E-05,-4.21309E-02
1.1816E-05,-4.23934E-02
1.1820E-05,-4.25247E-02
1.1824E-05,-4.23934E-02
1.1828E-05,-4.23934E-02
1.1832E-05,-4.24919E-02
1.1836E-05,-4.23442E-02
1.1840E-05,-4.21145E-02
1.1844E-05,-4.19012E-02
1.1848E-05,-4.14419E-02
1.1852E-05,-4.12450E-02
1.1856E-05,-4.14090E-02
1.1860E-05,-4.12122E-02
1.1864E-05,-4.08020E-02
1.1868E-05,-4.05395E-02
1.1872E-05,-4.01622E-02
1.1876E-05,-3.98176E-02
1.1880E-05,-3.99653E-02
1.1884E-05,-3.98669E-02
1.1888E-05,-3.95387E-02
1.1892E-05,-3.93747E-02
1.1896E-05,-3.91122E-02
1.1900E-05,-3.87184E-02
1.1904E-05,-3.82262E-02
1.1908E-05,-3.78653E-02
1.1912E-05,-3.75536E-02
1.1916E-05,-3.71270E-02
1.1920E-05,-3.67333E-02
1.1924E-05,-3.64708E-02
1.1928E-05,-3.64708E-02
1.1932E-05,-3.64708E-02
1.1936E-05,-3.60934E-02
1.1940E-05,-3.56504E-02
1.1944E-05,-3.52239E-02
1.1948E-05,-3.45676E-02
1.1952E-05,-3.40919E-02
1.1956E-05,-3.38950E-02
1.1960E-05,-3.34520E-02
1.1964E-05,-3.27794E-02
1.1968E-05,-3.24020E-02
1.1972E-05,-3.21723E-02
1.1976E-05,-3.17129E-02
1.1980E-05,-3.11387E-02
1.1984E-05,-3.05973E-02
1.1988E-05,-2.99739E-02
1.1992E-05,-2.93833E-02
1.1996E-05,-2.88419E-02


==> Experiment Results/TRC05.CSV <==
[s],QMA[V]
-1.2000E-05,6.22785E-02
-1.1996E-05,6.24097E-02
-1.1992E-05,6.25246E-02
-1.1988E-05,6.25246E-02
-1.1984E-05,6.27542E-02
-1.1980E-05,6.33449E-02
-1.1976E-05,6.40175E-02
-1.1972E-05,6.42964E-02
-1.1968E-05,6.40503E-02
-1.1964E-05,6.38042E-02
-1.1960E-05,6.38371E-02
-1.1956E-05,6.40011E-02
-1.1952E-05,6.42636E-02
-1.1948E-05,6.43621E-02
-1.1944E-05,6.44769E-02
-1.1940E-05,6.45753E-02
-1.1936E-05,6.45917E-02
-1.1932E-05,6.45917E-02
-1.1928E-05,6.44605E-02
-1.1924E-05,6.43292E-02
-1.1920E-05,6.41980E-02
-1.1916E-05,6.40831E-02
-1.1912E-05,6.39683E-02
-1.1908E-05,6.39847E-02
-1.1904E-05,6.40011E-02
-1.1900E-05,6.41488E-02
-1.1896E-05,6.41488E-02
-1.1892E-05,6.37878E-02
-1.1888E-05,6.35746E-02
-1.1884E-05,6.35089E-02
-1.1880E-05,6.35746E-02
-1.1876E-05,6.35089E-02
-1.1872E-05,6.33121E-02
-1.1868E-05,6.33777E-02
-1.1864E-05,6.35581E-02
-1.1860E-05,6.37222E-02
-1.1856E-05,6.38699E-02
-1.1852E-05,6.39027E-02
-1.1848E-05,6.36894E-02
-1.1844E-05,6.36074E-02
-1.1840E-05,6.35253E-02
-1.1836E-05,6.32136E-02
-1.1832E-05,6.31808E-02
-1.1828E-05,6.32792E-02
-1.1824E-05,6.31152E-02
-1.1820E-05,6.29347E-02
-1.1816E-05,6.26558E-02
-1.1812E-05,6.22785E-02
-1.1808E-05,6.21800E-02
-1.1804E-05,6.20652E-02
-1.1800E-05,6.18519E-02
-1.1796E-05,6.15238E-02
-1.1792E-05,6.12285E-02
-1.1788E-05,6.09331E-02
-1.1784E-05,6.07527E-02
-1.1780E-05,6.08511E-02
-1.1776E-05,6.09496E-02
-1.1772E-05,6.09331E-02
-1.1768E-05,6.07691E-02
-1.1764E-05,6.06378E-02
-1.1760E-05,6.05230E-02
-1.1756E-05,6.05230E-02
-1.1752E-05,6.02933E-02
-1.1748E-05,5.98011E-02
-1.1744E-05,5.94894E-02
-1.1740E-05,5.91613E-02
-1.1736E-05,5.88660E-02
-1.1732E-05,5.87019E-02
-1.1728E-05,5.84558E-02
-1.1724E-05,5.83410E-02
-1.1720E-05,5.82261E-02
-1.1716E-05,5.78652E-02
-1.1712E-05,5.77831E-02
-1.1708E-05,5.77011E-02
-1.1704E-05,5.77503E-02
-1.1700E-05,5.79308E-02
-1.1696E-05,5.77175E-02
-1.1692E-05,5.73894E-02
-1.1688E-05,5.72089E-02
-1.1684E-05,5.70449E-02
-1.1680E-05,5.70121E-02
-1.1676E-05,5.72089E-02
-1.1672E-05,5.71597E-02
-1.1668E-05,5.67660E-02
-1.1664E-05,5.64871E-02
-1.1660E-05,5.63722E-02
-1.1656E-05,5.63722E-02
-1.1652E-05,5.63722E-02
-1.1648E-05,5.63722E-02
-1.1644E-05,5.61425E-02
-1.1640E-05,5.57980E-02
-1.1636E-05,5.57160E-02
-1.1632E-05,5.55027E-02
-1.1628E-05,5.53058E-02
-1.1624E-05,5.53714E-02
-1.1620E-05,5.54206E-02
-1.1616E-05,5.52238E-02
-1.1612E-05,5.46824E-02
-1.1608E-05,5.43214E-02
-1.1604E-05,5.43214E-02
-1.1600E-05,5.43214E-02
-1.1596E-05,5.39605E-02
-1.1592E-05,5.36160E-02
-1.1588E-05,5.35175E-02
-1.1584E-05,5.34683E-02
-1.1580E-05,5.34191E-02
-1.1576E-05,5.35996E-02
-1.1572E-05,5.40097E-02
-1.1568E-05,5.41574E-02
-1.1564E-05,5.40589E-02
-1.1560E-05,5.38456E-02
-1.1556E-05,5.36160E-02
-1.1552E-05,5.34027E-02
-1.1548E-05,5.31074E-02
-1.1544E-05,5.29597E-02
-1.1540E-05,5.32878E-02
-1.1536E-05,5.33699E-02
-1.1532E-05,5.33042E-02
-1.1528E-05,5.35996E-02
-1.1524E-05,5.36488E-02
-1.1520E-05,5.35667E-02
-1.1516E-05,5.32550E-02
-1.1512E-05,5.28285E-02
-1.1508E-05,5.25496E-02
-1.1504E-05,5.22871E-02
-1.1500E-05,5.22706E-02
-1.1496E-05,5.18933E-02
-1.1492E-05,5.15488E-02
-1.1488E-05,5.15980E-02
-1.1484E-05,5.12699E-02
-1.1480E-05,5.08433E-02
-1.1476E-05,5.05480E-02
-1.1472E-05,5.04003E-02
-1.1468E-05,5.04003E-02
-1.1464E-05,5.03839E-02
-1.1460E-05,5.03839E-02
-1.1456E-05,5.05152E-02
-1.1452E-05,5.05152E-02
-1.1448E-05,5.04988E-02
-1.1444E-05,5.04824E-02
-1.1440E-05,5.03511E-02
-1.1436E-05,5.03675E-02
-1.1432E-05,5.02527E-02
-1.1428E-05,5.01378E-02
-1.1424E-05,5.03019E-02
-1.1420E-05,5.05644E-02
-1.1416E-05,5.05316E-02
-1.1412E-05,5.01542E-02
-1.1408E-05,4.99081E-02
-1.1404E-05,4.99410E-02
-1.1400E-05,4.98589E-02
-1.1396E-05,4.97605E-02
-1.1392E-05,4.95636E-02
-1.1388E-05,4.93339E-02
-1.1384E-05,4.92519E-02
-1.1380E-05,4.91699E-02
-1.1376E-05,4.91206E-02
-1.1372E-05,4.90550E-02
-1.1368E-05,4.92683E-02
-1.1364E-05,4.94488E-02
-1.1360E-05,4.93667E-02
-1.1356E-05,4.93011E-02
-1.1352E-05,4.93503E-02
-1.1348E-05,4.95308E-02
-1.1344E-05,4.97113E-02
-1.1340E-05,4.96292E-02
-1.1336E-05,4.95472E-02
-1.1332E-05,4.93503E-02
-1.1328E-05,4.91699E-02
-1.1324E-05,4.92027E-02
-1.1320E-05,4.92519E-02
-1.1316E-05,4.90550E-02
-1.1312E-05,4.86449E-02
-1.1308E-05,4.84152E-02
-1.1304E-05,4.81855E-02
-1.1300E-05,4.80871E-02
-1.1296E-05,4.82511E-02
-1.1292E-05,4.84152E-02
-1.1288E-05,4.84644E-02
-1.1284E-05,4.82347E-02
-1.1280E-05,4.81199E-02
-1.1276E-05,4.81035E-02
-1.1272E-05,4.78574E-02
-1.1268E-05,4.77261E-02
-1.1264E-05,4.75949E-02
-1.1260E-05,4.75785E-02
-1.1256E-05,4.78574E-02
-1.1252E-05,4.82183E-02
-1.1248E-05,4.84808E-02
-1.1244E-05,4.86941E-02
-1.1240E-05,4.86449E-02
-1.1236E-05,4.80542E-02
-1.1232E-05,4.73652E-02
-1.1228E-05,4.67910E-02
-1.1224E-05,4.63316E-02
-1.1220E-05,4.57410E-02
-1.1216E-05,4.51996E-02
-1.1212E-05,4.47730E-02
-1.1208E-05,4.45925E-02
-1.1204E-05,4.45105E-02
-1.1200E-05,4.43300E-02
-1.1196E-05,4.41660E-02
-1.1192E-05,4.40511E-02
-1.1188E-05,4.40839E-02
-1.1184E-05,4.39855E-02
-1.1180E-05,4.37558E-02
-1.1176E-05,4.36574E-02
-1.1172E-05,4.34605E-02
-1.1168E-05,4.31652E-02
-1.1164E-05,4.27386E-02
-1.1160E-05,4.24761E-02
-1.1156E-05,4.23449E-02
-1.1152E-05,4.22136E-02
-1.1148E-05,4.18855E-02
-1.1144E-05,4.12128E-02
-1.1140E-05,4.08027E-02
-1.1136E-05,4.05402E-02
-1.1132E-05,4.05074E-02
-1.1128E-05,4.04746E-02
-1.1124E-05,4.03433E-02
-1.1120E-05,4.00808E-02
-1.1116E-05,3.98347E-02
-1.1112E-05,3.98675E-02
-1.1108E-05,4.00152E-02
-1.1104E-05,3.97527E-02
-1.1100E-05,3.91621E-02
-1.1096E-05,3.87519E-02
-1.1092E-05,3.83910E-02
-1.1088E-05,3.83089E-02
-1.1084E-05,3.80956E-02
-1.1080E-05,3.78824E-02
-1.1076E-05,3.74394E-02
-1.1072E-05,3.69144E-02
-1.1068E-05,3.68652E-02
-1.1064E-05,3.67011E-02
-1.1060E-05,3.62910E-02
-1.1056E-05,3.60449E-02
-1.1052E-05,3.57988E-02
-1.1048E-05,3.54542E-02
-1.1044E-05,3.51425E-02
-1.1040E-05,3.49621E-02
-1.1036E-05,3.50277E-02
-1.1032E-05,3.50933E-02
-1.1028E-05,3.51425E-02
-1.1024E-05,3.50605E-02
-1.1020E-05,3.48636E-02
-1.1016E-05,3.45683E-02
-1.1012E-05,3.44206E-02
-1.1008E-05,3.46503E-02
-1.1004E-05,3.48472E-02
-1.1000E-05,3.47980E-02
-1.0996E-05,3.43878E-02
-1.0992E-05,3.39941E-02
-1.0988E-05,3.36167E-02
-1.0984E-05,3.35019E-02
-1.0980E-05,3.38956E-02
-1.0976E-05,3.42730E-02
-1.0972E-05,3.42402E-02
-1.0968E-05,3.41089E-02
-1.0964E-05,3.41253E-02
-1.0960E-05,3.42402E-02
-1.0956E-05,3.44699E-02
-1.0952E-05,3.45519E-02
-1.0948E-05,3.44863E-02
-1.0944E-05,3.45683E-02
-1.0940E-05,3.46667E-02
-1.0936E-05,3.47160E-02
-1.0932E-05,3.50113E-02
-1.0928E-05,3.54214E-02
-1.0924E-05,3.55527E-02
-1.0920E-05,3.53230E-02
-1.0916E-05,3.50933E-02
-1.0912E-05,3.51589E-02
-1.0908E-05,3.56839E-02
-1.0904E-05,3.63074E-02
-1.0900E-05,3.65206E-02
-1.0896E-05,3.67175E-02
-1.0892E-05,3.71605E-02
-1.0888E-05,3.76855E-02
-1.0884E-05,3.79316E-02
-1.0880E-05,3.81613E-02
-1.0876E-05,3.84894E-02
-1.0872E-05,3.88011E-02
-1.0868E-05,3.91128E-02
-1.0864E-05,3.90472E-02
-1.0860E-05,3.89652E-02
-1.0856E-05,3.95066E-02
-1.0852E-05,4.01628E-02
-1.0848E-05,4.04089E-02
-1.0844E-05,4.06386E-02
-1.0840E-05,4.09831E-02
-1.0836E-05,4.11800E-02
-1.0832E-05,4.13605E-02
-1.0828E-05,4.17871E-02
-1.0824E-05,4.20660E-02
-1.0820E-05,4.20824E-02
-1.0816E-05,4.22136E-02
-1.0812E-05,4.24597E-02
-1.0808E-05,4.26730E-02
-1.0804E-05,4.26402E-02
-1.0800E-05,4.23777E-02
-1.0796E-05,4.22300E-02
-1.0792E-05,4.22300E-02
-1.0788E-05,4.21152E-02
-1.0784E-05,4.17706E-02
-1.0780E-05,4.13277E-02
-1.0776E-05,4.11308E-02
-1.0772E-05,4.12292E-02
-1.0768E-05,4.11964E-02
-1.0764E-05,4.10324E-02
-1.0760E-05,4.06222E-02
-1.0756E-05,4.02449E-02
-1.0752E-05,4.00152E-02
-1.0748E-05,3.96706E-02
-1.0744E-05,3.92277E-02
-1.0740E-05,3.89324E-02
-1.0736E-05,3.86699E-02
-1.0732E-05,3.81777E-02
-1.0728E-05,3.78496E-02
-1.0724E-05,3.75050E-02
-1.0720E-05,3.70621E-02
-1.0716E-05,3.66847E-02
-1.0712E-05,3.63074E-02
-1.0708E-05,3.58644E-02
-1.0704E-05,3.54050E-02
-1.0700E-05,3.49785E-02
-1.0696E-05,3.44535E-02
-1.0692E-05,3.40761E-02
-1.0688E-05,3.36331E-02
-1.0684E-05,3.33378E-02
-1.0680E-05,3.32722E-02
-1.0676E-05,3.31081E-02
-1.0672E-05,3.26980E-02
-1.0668E-05,3.22058E-02
-1.0664E-05,3.17464E-02
-1.0660E-05,3.12871E-02
-1.0656E-05,3.08769E-02
-1.0652E-05,3.03519E-02
-1.0648E-05,2.97449E-02
-1.0644E-05,2.90394E-02
-1.0640E-05,2.86292E-02
-1.0636E-05,2.81206E-02
-1.0632E-05,2.74152E-02
-1.0628E-05,2.69886E-02
-1.0624E-05,2.67097E-02
-1.0620E-05,2.64472E-02
-1.0616E-05,2.62011E-02
-1.0612E-05,2.57253E-02
-1.0608E-05,2.52496E-02
-1.0604E-05,2.48230E-02
-1.0600E-05,2.42980E-02
-1.0596E-05,2.37894E-02
-1.0592E-05,2.34449E-02
-1.0588E-05,2.31167E-02
-1.0584E-05,2.26738E-02
-1.0580E-05,2.24113E-02
-1.0576E-05,2.20339E-02
-1.0572E-05,2.14269E-02
-1.0568E-05,2.08527E-02
-1.0564E-05,2.05738E-02
-1.0560E-05,2.02949E-02
-1.0556E-05,2.01636E-02
-1.0552E-05,2.01472E-02
-1.0548E-05,1.99011E-02
-1.0544E-05,1.95566E-02
-1.0540E-05,1.92121E-02
-1.0536E-05,1.91628E-02
-1.0532E-05,1.93761E-02
-1.0528E-05,1.92941E-02
-1.0524E-05,1.89988E-02
-1.0520E-05,1.88183E-02
-1.0516E-05,1.86542E-02
-1.0512E-05,1.81456E-02
-1.0508E-05,1.77847E-02
-1.0504E-05,1.76863E-02
-1.0500E-05,1.74730E-02
-1.0496E-05,1.72597E-02
-1.0492E-05,1.69644E-02
-1.0488E-05,1.66527E-02
-1.0484E-05,1.65050E-02
-1.0480E-05,1.63738E-02
-1.0476E-05,1.61113E-02
-1.0472E-05,1.59964E-02
-1.0468E-05,1.58652E-02
-1.0464E-05,1.53894E-02
-1.0460E-05,1.49628E-02
-1.0456E-05,1.49464E-02
-1.0452E-05,1.50285E-02
-1.0448E-05,1.47496E-02
-1.0444E-05,1.44706E-02
-1.0440E-05,1.42081E-02
-1.0436E-05,1.36011E-02
-1.0432E-05,1.30433E-02
-1.0428E-05,1.26167E-02
-1.0424E-05,1.20917E-02
-1.0420E-05,1.14683E-02
-1.0416E-05,1.10253E-02
-1.0412E-05,1.06152E-02
-1.0408E-05,9.97534E-03
-1.0404E-05,9.64721E-03
-1.0400E-05,9.69643E-03
-1.0396E-05,9.49955E-03
-1.0392E-05,9.05659E-03
-1.0388E-05,8.54799E-03
-1.0384E-05,7.80971E-03
-1.0380E-05,7.12065E-03
-1.0376E-05,6.71049E-03
-1.0372E-05,6.44799E-03
-1.0368E-05,6.07065E-03
-1.0364E-05,5.48002E-03
-1.0360E-05,5.05346E-03
-1.0356E-05,4.65971E-03
-1.0352E-05,4.26596E-03
-1.0348E-05,4.29877E-03
-1.0344E-05,4.06909E-03
-1.0340E-05,3.60971E-03
-1.0336E-05,3.16674E-03
-1.0332E-05,2.74018E-03
-1.0328E-05,2.33002E-03
-1.0324E-05,1.83784E-03
-1.0320E-05,1.37846E-03
-1.0316E-05,9.51898E-04
-1.0312E-05,5.58148E-04
-1.0308E-05,2.95648E-04
-1.0304E-05,4.95545E-05
-1.0300E-05,-2.94977E-04
-1.0296E-05,-7.54352E-04
-1.0292E-05,-1.18091E-03
-1.0288E-05,-1.45982E-03
-1.0284E-05,-1.82076E-03
-1.0280E-05,-2.31295E-03
-1.0276E-05,-2.78873E-03
-1.0272E-05,-3.11685E-03
-1.0268E-05,-3.26451E-03
-1.0264E-05,-3.52701E-03
-1.0260E-05,-4.03560E-03
-1.0256E-05,-4.64263E-03
-1.0252E-05,-5.31529E-03
-1.0248E-05,-5.97154E-03
-1.0244E-05,-6.34888E-03
-1.0240E-05,-6.66060E-03
-1.0236E-05,-6.97232E-03
-1.0232E-05,-7.26763E-03
-1.0228E-05,-7.66138E-03
-1.0224E-05,-7.79263E-03
-1.0220E-05,-7.92388E-03
-1.0216E-05,-8.41607E-03
-1.0212E-05,-9.00670E-03
-1.0208E-05,-9.54810E-03
-1.0204E-05,-9.82701E-03
-1.0200E-05,-1.00731E-02
-1.0196E-05,-1.05653E-02
-1.0192E-05,-1.10247E-02
-1.0188E-05,-1.15825E-02
-1.0184E-05,-1.19762E-02
-1.0180E-05,-1.19926E-02
-1.0176E-05,-1.18614E-02
-1.0172E-05,-1.17465E-02
-1.0168E-05,-1.18778E-02
-1.0164E-05,-1.22715E-02
-1.0160E-05,-1.26161E-02
-1.0156E-05,-1.29278E-02
-1.0152E-05,-1.33379E-02
-1.0148E-05,-1.37317E-02
-1.0144E-05,-1.39942E-02
-1.0140E-05,-1.41254E-02
-1.0136E-05,-1.41254E-02
-1.0132E-05,-1.41254E-02
-1.0128E-05,-1.42239E-02
-1.0124E-05,-1.44864E-02
-1.0120E-05,-1.43387E-02
-1.0116E-05,-1.44372E-02
-1.0112E-05,-1.46504E-02
-1.0108E-05,-1.46176E-02
-1.0104E-05,-1.46012E-02
-1.0100E-05,-1.46833E-02
-1.0096E-05,-1.50114E-02
-1.0092E-05,-1.53067E-02
-1.0088E-05,-1.54544E-02
-1.0084E-05,-1.53723E-02
-1.0080E-05,-1.54215E-02
-1.0076E-05,-1.54544E-02
-1.0072E-05,-1.52575E-02
-1.0068E-05,-1.50442E-02
-1.0064E-05,-1.49786E-02
-1.0060E-05,-1.49294E-02
-1.0056E-05,-1.48801E-02
-1.0052E-05,-1.47325E-02
-1.0048E-05,-1.45848E-02
-1.0044E-05,-1.46833E-02
-1.0040E-05,-1.48965E-02
-1.0036E-05,-1.48473E-02
-1.0032E-05,-1.48145E-02
-1.0028E-05,-1.48965E-02
-1.0024E-05,-1.50114E-02
-1.0020E-05,-1.49622E-02
-1.0016E-05,-1.50278E-02
-1.0012E-05,-1.50770E-02
-1.0008E-05,-1.46504E-02
-1.0004E-05,-1.42403E-02
-1.0000E-05,-1.38629E-02
-9.9960E-06,-1.35020E-02
-9.9920E-06,-1.31739E-02
-9.9880E-06,-1.28622E-02
-9.9840E-06,-1.26981E-02
-9.9800E-06,-1.25340E-02
-9.9760E-06,-1.23700E-02
-9.9720E-06,-1.23372E-02
-9.9680E-06,-1.20747E-02
-9.9640E-06,-1.16973E-02
-9.9600E-06,-1.14840E-02
-9.9560E-06,-1.11723E-02
-9.9520E-06,-1.11067E-02
-9.9480E-06,-1.11887E-02
-9.9440E-06,-1.07622E-02
-9.9400E-06,-1.02372E-02
-9.9360E-06,-9.99107E-03
-9.9320E-06,-9.64654E-03
-9.9280E-06,-9.20357E-03
-9.9240E-06,-9.00670E-03
-9.9200E-06,-9.07232E-03
-9.9160E-06,-8.99029E-03
-9.9120E-06,-8.69498E-03
-9.9080E-06,-8.53091E-03
-9.9040E-06,-8.25201E-03
-9.9000E-06,-8.00591E-03
-9.8960E-06,-8.00591E-03
-9.8920E-06,-7.89107E-03
-9.8880E-06,-7.90748E-03
-9.8840E-06,-8.16998E-03
-9.8800E-06,-8.53091E-03
-9.8760E-06,-8.85904E-03
-9.8720E-06,-8.94107E-03
-9.8680E-06,-8.89185E-03
-9.8640E-06,-8.82623E-03
-9.8600E-06,-8.66216E-03
-9.8560E-06,-8.64576E-03
-9.8520E-06,-8.62935E-03
-9.8480E-06,-8.46529E-03
-9.8440E-06,-8.07154E-03
-9.8400E-06,-7.69420E-03
-9.8360E-06,-7.69420E-03
-9.8320E-06,-7.72701E-03
-9.8280E-06,-7.53013E-03
-9.8240E-06,-7.33326E-03
-9.8200E-06,-7.36607E-03
-9.8160E-06,-7.28404E-03
-9.8120E-06,-7.18560E-03
-9.8080E-06,-7.10357E-03
-9.8040E-06,-6.66060E-03
-9.8000E-06,-6.26685E-03
-9.7960E-06,-5.88951E-03
-9.7920E-06,-5.64341E-03
-9.7880E-06,-5.77466E-03
-9.7840E-06,-5.92232E-03
-9.7800E-06,-6.05357E-03
-9.7760E-06,-6.18482E-03
-9.7720E-06,-6.06998E-03
-9.7680E-06,-5.69263E-03
-9.7640E-06,-5.59420E-03
-9.7600E-06,-5.85670E-03
-9.7560E-06,-5.97154E-03
-9.7520E-06,-5.95513E-03
-9.7480E-06,-5.93873E-03
-9.7440E-06,-5.82388E-03
-9.7400E-06,-5.84029E-03
-9.7360E-06,-5.95513E-03
-9.7320E-06,-5.82388E-03
-9.7280E-06,-5.70904E-03
-9.7240E-06,-5.72545E-03
-9.7200E-06,-5.74185E-03
-9.7160E-06,-5.61060E-03
-9.7120E-06,-5.47935E-03
-9.7080E-06,-5.51216E-03
-9.7040E-06,-5.41373E-03
-9.7000E-06,-5.43013E-03
-9.6960E-06,-5.57779E-03
-9.6920E-06,-5.72545E-03
-9.6880E-06,-5.62701E-03
-9.6840E-06,-5.62701E-03
-9.6800E-06,-6.00435E-03
-9.6760E-06,-6.23404E-03
-9.6720E-06,-6.57857E-03
-9.6680E-06,-6.77545E-03
-9.6640E-06,-6.72623E-03
-9.6600E-06,-6.80826E-03
-9.6560E-06,-6.85748E-03
-9.6520E-06,-6.92310E-03
-9.6480E-06,-6.97232E-03
-9.6440E-06,-6.90670E-03
-9.6400E-06,-7.08716E-03
-9.6360E-06,-7.38248E-03
-9.6320E-06,-7.56295E-03
-9.6280E-06,-7.71060E-03
-9.6240E-06,-7.95670E-03
-9.6200E-06,-8.18638E-03
-9.6160E-06,-8.16998E-03
-9.6120E-06,-8.02232E-03
-9.6080E-06,-7.87466E-03
-9.6040E-06,-7.87466E-03
-9.6000E-06,-8.00591E-03
-9.5960E-06,-8.10435E-03
-9.5920E-06,-8.21920E-03
-9.5880E-06,-8.20279E-03
-9.5840E-06,-8.28482E-03
-9.5800E-06,-8.49810E-03
-9.5760E-06,-8.71138E-03
-9.5720E-06,-8.90826E-03
-9.5680E-06,-9.20357E-03
-9.5640E-06,-9.48248E-03
-9.5600E-06,-9.74498E-03
-9.5560E-06,-1.00075E-02
-9.5520E-06,-1.02536E-02
-9.5480E-06,-1.07458E-02
-9.5440E-06,-1.10575E-02
-9.5400E-06,-1.11067E-02
-9.5360E-06,-1.10411E-02
-9.5320E-06,-1.09919E-02
-9.5280E-06,-1.09426E-02
-9.5240E-06,-1.10083E-02
-9.5200E-06,-1.11887E-02
-9.5160E-06,-1.14840E-02
-9.5120E-06,-1.18778E-02
-9.5080E-06,-1.22551E-02
-9.5040E-06,-1.26161E-02
-9.5000E-06,-1.29442E-02
-9.4960E-06,-1.31411E-02
-9.4920E-06,-1.31739E-02
-9.4880E-06,-1.32231E-02
-9.4840E-06,-1.32559E-02
-9.4800E-06,-1.36661E-02
-9.4760E-06,-1.40434E-02
-9.4720E-06,-1.41419E-02
-9.4680E-06,-1.41254E-02
-9.4640E-06,-1.39942E-02
-9.4600E-06,-1.38794E-02
-9.4560E-06,-1.38794E-02
-9.4520E-06,-1.39942E-02
-9.4480E-06,-1.39942E-02
-9.4440E-06,-1.41254E-02
-9.4400E-06,-1.44864E-02
-9.4360E-06,-1.48145E-02
-9.4320E-06,-1.51098E-02
-9.4280E-06,-1.51590E-02
-9.4240E-06,-1.50770E-02
-9.4200E-06,-1.50934E-02
-9.4160E-06,-1.51426E-02
-9.4120E-06,-1.51919E-02
-9.4080E-06,-1.52411E-02
-9.4040E-06,-1.55036E-02
-9.4000E-06,-1.57661E-02
-9.3960E-06,-1.60286E-02
-9.3920E-06,-1.62747E-02
-9.3880E-06,-1.62747E-02
-9.3840E-06,-1.63731E-02
-9.3800E-06,-1.65864E-02
-9.3760E-06,-1.65372E-02
-9.3720E-06,-1.64879E-02
-9.3680E-06,-1.65864E-02
-9.3640E-06,-1.68161E-02
-9.3600E-06,-1.72590E-02
-9.3560E-06,-1.74231E-02
-9.3520E-06,-1.73247E-02
-9.3480E-06,-1.73739E-02
-9.3440E-06,-1.73903E-02
-9.3400E-06,-1.74231E-02
-9.3360E-06,-1.75708E-02
-9.3320E-06,-1.79481E-02
-9.3280E-06,-1.83090E-02
-9.3240E-06,-1.83911E-02
-9.3200E-06,-1.83747E-02
-9.3160E-06,-1.83583E-02
-9.3120E-06,-1.84567E-02
-9.3080E-06,-1.87684E-02
-9.3040E-06,-1.90637E-02
-9.3000E-06,-1.92278E-02
-9.2960E-06,-1.95067E-02
-9.2920E-06,-1.96379E-02
-9.2880E-06,-1.95395E-02
-9.2840E-06,-1.96708E-02
-9.2800E-06,-1.99333E-02
-9.2760E-06,-2.00317E-02
-9.2720E-06,-2.03270E-02
-9.2680E-06,-2.08520E-02
-9.2640E-06,-2.13606E-02
-9.2600E-06,-2.17544E-02
-9.2560E-06,-2.19184E-02
-9.2520E-06,-2.20661E-02
-9.2480E-06,-2.23614E-02
-9.2440E-06,-2.26403E-02
-9.2400E-06,-2.29028E-02
-9.2360E-06,-2.31325E-02
-9.2320E-06,-2.32145E-02
-9.2280E-06,-2.32473E-02
-9.2240E-06,-2.33786E-02
-9.2200E-06,-2.38379E-02
-9.2160E-06,-2.43465E-02
-9.2120E-06,-2.48223E-02
-9.2080E-06,-2.55114E-02
-9.2040E-06,-2.63317E-02
-9.2000E-06,-2.71192E-02
-9.1960E-06,-2.78903E-02
-9.1920E-06,-2.83825E-02
-9.1880E-06,-2.86122E-02
-9.1840E-06,-2.88419E-02
-9.1800E-06,-2.89239E-02
-9.1760E-06,-2.91372E-02
-9.1720E-06,-2.93012E-02
-9.1680E-06,-2.94653E-02
-9.1640E-06,-2.95965E-02
-9.1600E-06,-2.98590E-02
-9.1560E-06,-3.03184E-02
-9.1520E-06,-3.08762E-02
-9.1480E-06,-3.15325E-02
-9.1440E-06,-3.21395E-02
-9.1400E-06,-3.23692E-02
-9.1360E-06,-3.25661E-02
-9.1320E-06,-3.30911E-02
-9.1280E-06,-3.35833E-02
-9.1240E-06,-3.38294E-02
-9.1200E-06,-3.39442E-02
-9.1160E-06,-3.41083E-02
-9.1120E-06,-3.41247E-02
-9.1080E-06,-3.43708E-02
-9.1040E-06,-3.49450E-02
-9.1000E-06,-3.54864E-02
-9.0960E-06,-3.57653E-02
-9.0920E-06,-3.59294E-02
-9.0880E-06,-3.58309E-02
-9.0840E-06,-3.59458E-02
-9.0800E-06,-3.65364E-02
-9.0760E-06,-3.69465E-02
-9.0720E-06,-3.73403E-02
-9.0680E-06,-3.79801E-02
-9.0640E-06,-3.87184E-02
-9.0600E-06,-3.91614E-02
-9.0560E-06,-3.93254E-02
-9.0520E-06,-3.94731E-02
-9.0480E-06,-3.96208E-02
-9.0440E-06,-3.96536E-02
-9.0400E-06,-3.98176E-02
-9.0360E-06,-4.01950E-02
-9.0320E-06,-4.07692E-02
-9.0280E-06,-4.12122E-02
-9.0240E-06,-4.16387E-02
-9.0200E-06,-4.21801E-02
-9.0160E-06,-4.23114E-02
-9.0120E-06,-4.21801E-02
-9.0080E-06,-4.22786E-02
-9.0040E-06,-4.26067E-02
-9.0000E-06,-4.27051E-02
-8.9960E-06,-4.26887E-02
-8.9920E-06,-4.24426E-02
-8.9880E-06,-4.23278E-02
-8.9840E-06,-4.24590E-02
-8.9800E-06,-4.23278E-02
-8.9760E-06,-4.20981E-02
-8.9720E-06,-4.17700E-02
-8.9680E-06,-4.15731E-02
-8.9640E-06,-4.16387E-02
-8.9600E-06,-4.16879E-02
-8.9560E-06,-4.16059E-02
-8.9520E-06,-4.15239E-02
-8.9480E-06,-4.14747E-02
-8.9440E-06,-4.12942E-02
-8.9400E-06,-4.10153E-02
-8.9360E-06,-4.08512E-02
-8.9320E-06,-4.09661E-02
-8.9280E-06,-4.09497E-02
-8.9240E-06,-4.08020E-02
-8.9200E-06,-4.05559E-02
-8.9160E-06,-4.00801E-02
-8.9120E-06,-3.97684E-02
-8.9080E-06,-3.98176E-02
-8.9040E-06,-3.96208E-02
-8.9000E-06,-3.93090E-02
-8.8960E-06,-3.88989E-02
-8.8920E-06,-3.84067E-02
-8.8880E-06,-3.79309E-02
-8.8840E-06,-3.74879E-02
-8.8800E-06,-3.70614E-02
-8.8760E-06,-3.65364E-02
-8.8720E-06,-3.60442E-02
-8.8680E-06,-3.56012E-02
-8.8640E-06,-3.50598E-02
-8.8600E-06,-3.44200E-02
-8.8560E-06,-3.39442E-02
-8.8520E-06,-3.32551E-02
-8.8480E-06,-3.24676E-02
-8.8440E-06,-3.17622E-02
-8.8400E-06,-3.12044E-02
-8.8360E-06,-3.04333E-02
-8.8320E-06,-2.94489E-02
-8.8280E-06,-2.88911E-02
-8.8240E-06,-2.82348E-02
-8.8200E-06,-2.74965E-02
-8.8160E-06,-2.69387E-02
-8.8120E-06,-2.62825E-02
-8.8080E-06,-2.57739E-02
-8.8040E-06,-2.55606E-02
-8.8000E-06,-2.51176E-02
-8.7960E-06,-2.45762E-02
-8.7920E-06,-2.41989E-02
-8.7880E-06,-2.37395E-02
-8.7840E-06,-2.29356E-02
-8.7800E-06,-2.21481E-02
-8.7760E-06,-2.17872E-02
-8.7720E-06,-2.13114E-02
-8.7680E-06,-2.08848E-02
-8.7640E-06,-2.09504E-02
-8.7600E-06,-2.09012E-02
-8.7560E-06,-2.04911E-02
-8.7520E-06,-2.02286E-02
-8.7480E-06,-1.99825E-02
-8.7440E-06,-1.97528E-02
-8.7400E-06,-1.93919E-02
-8.7360E-06,-1.89325E-02
-8.7320E-06,-1.87356E-02
-8.7280E-06,-1.85551E-02
-8.7240E-06,-1.82762E-02
-8.7200E-06,-1.78989E-02
-8.7160E-06,-1.76528E-02
-8.7120E-06,-1.74395E-02
-8.7080E-06,-1.72426E-02
-8.7040E-06,-1.69309E-02
-8.7000E-06,-1.65044E-02
-8.6960E-06,-1.63567E-02
-8.6920E-06,-1.61926E-02
-8.6880E-06,-1.60450E-02
-8.6840E-06,-1.56840E-02
-8.6800E-06,-1.55856E-02
-8.6760E-06,-1.57169E-02
-8.6720E-06,-1.54708E-02
-8.6680E-06,-1.52739E-02
-8.6640E-06,-1.54379E-02
-8.6600E-06,-1.54708E-02
-8.6560E-06,-1.53723E-02
-8.6520E-06,-1.54215E-02
-8.6480E-06,-1.55856E-02
-8.6440E-06,-1.60942E-02
-8.6400E-06,-1.62254E-02
-8.6360E-06,-1.62090E-02
-8.6320E-06,-1.65700E-02
-8.6280E-06,-1.66684E-02
-8.6240E-06,-1.67340E-02
-8.6200E-06,-1.69309E-02
-8.6160E-06,-1.71114E-02
-8.6120E-06,-1.72919E-02
-8.6080E-06,-1.73247E-02
-8.6040E-06,-1.74887E-02
-8.6000E-06,-1.75051E-02
-8.5960E-06,-1.72590E-02
-8.5920E-06,-1.72754E-02
-8.5880E-06,-1.74395E-02
-8.5840E-06,-1.77184E-02
-8.5800E-06,-1.80794E-02
-8.5760E-06,-1.83090E-02
-8.5720E-06,-1.86536E-02
-8.5680E-06,-1.88669E-02
-8.5640E-06,-1.90637E-02
-8.5600E-06,-1.92278E-02
-8.5560E-06,-1.91622E-02
-8.5520E-06,-1.90801E-02
-8.5480E-06,-1.88833E-02
-8.5440E-06,-1.86044E-02
-8.5400E-06,-1.84567E-02
-8.5360E-06,-1.86536E-02
-8.5320E-06,-1.88504E-02
-8.5280E-06,-1.88997E-02
-8.5240E-06,-1.90801E-02
-8.5200E-06,-1.92442E-02
-8.5160E-06,-1.95395E-02
-8.5120E-06,-1.96708E-02
-8.5080E-06,-1.97856E-02
-8.5040E-06,-1.99004E-02
-8.5000E-06,-1.97692E-02
-8.4960E-06,-1.96708E-02
-8.4920E-06,-1.98020E-02
-8.4880E-06,-2.00645E-02
-8.4840E-06,-2.00317E-02
-8.4800E-06,-2.01465E-02
-8.4760E-06,-2.01465E-02
-8.4720E-06,-1.99989E-02
-8.4680E-06,-1.99989E-02
-8.4640E-06,-1.98840E-02
-8.4600E-06,-1.97528E-02
-8.4560E-06,-1.96215E-02
-8.4520E-06,-1.93919E-02
-8.4480E-06,-1.91622E-02
-8.4440E-06,-1.90801E-02
-8.4400E-06,-1.91294E-02
-8.4360E-06,-1.90473E-02
-8.4320E-06,-1.87028E-02
-8.4280E-06,-1.85223E-02
-8.4240E-06,-1.88504E-02
-8.4200E-06,-1.94083E-02
-8.4160E-06,-1.98184E-02
-8.4120E-06,-1.99333E-02
-8.4080E-06,-1.98020E-02
-8.4040E-06,-2.00317E-02
-8.4000E-06,-2.02614E-02
-8.3960E-06,-2.01137E-02
-8.3920E-06,-2.02286E-02
-8.3880E-06,-2.04583E-02
-8.3840E-06,-2.04419E-02
-8.3800E-06,-2.05239E-02
-8.3760E-06,-2.06059E-02
-8.3720E-06,-2.04419E-02
-8.3680E-06,-2.04090E-02
-8.3640E-06,-2.05075E-02
-8.3600E-06,-2.07044E-02
-8.3560E-06,-2.10161E-02
-8.3520E-06,-2.12950E-02
-8.3480E-06,-2.16887E-02
-8.3440E-06,-2.20661E-02
-8.3400E-06,-2.22958E-02
-8.3360E-06,-2.25254E-02
-8.3320E-06,-2.29684E-02
-8.3280E-06,-2.35098E-02
-8.3240E-06,-2.38872E-02
-8.3200E-06,-2.41169E-02
-8.3160E-06,-2.42481E-02
-8.3120E-06,-2.43629E-02
-8.3080E-06,-2.43301E-02
-8.3040E-06,-2.44286E-02
-8.3000E-06,-2.48715E-02
-8.2960E-06,-2.52817E-02
-8.2920E-06,-2.55606E-02
-8.2880E-06,-2.59379E-02
-8.2840E-06,-2.64137E-02
-8.2800E-06,-2.67419E-02
-8.2760E-06,-2.69387E-02
-8.2720E-06,-2.72504E-02
-8.2680E-06,-2.77754E-02
-8.2640E-06,-2.83661E-02
-8.2600E-06,-2.88090E-02
-8.2560E-06,-2.92356E-02
-8.2520E-06,-2.95145E-02
-8.2480E-06,-2.96622E-02
-8.2440E-06,-3.01544E-02
-8.2400E-06,-3.07614E-02
-8.2360E-06,-3.11879E-02
-8.2320E-06,-3.15981E-02
-8.2280E-06,-3.19590E-02
-8.2240E-06,-3.21887E-02
-8.2200E-06,-3.25169E-02
-8.2160E-06,-3.29598E-02
-8.2120E-06,-3.32551E-02
-8.2080E-06,-3.35340E-02
-8.2040E-06,-3.36817E-02
-8.2000E-06,-3.37965E-02
-8.1960E-06,-3.40426E-02
-8.1920E-06,-3.43872E-02
-8.1880E-06,-3.46004E-02
-8.1840E-06,-3.46989E-02
-8.1800E-06,-3.51419E-02
-8.1760E-06,-3.58309E-02
-8.1720E-06,-3.65856E-02
-8.1680E-06,-3.69137E-02
-8.1640E-06,-3.71270E-02
-8.1600E-06,-3.75700E-02
-8.1560E-06,-3.78325E-02
-8.1520E-06,-3.79473E-02
-8.1480E-06,-3.80622E-02
-8.1440E-06,-3.86692E-02
-8.1400E-06,-3.94731E-02
-8.1360E-06,-3.98669E-02
-8.1320E-06,-4.01129E-02
-8.1280E-06,-4.03262E-02
-8.1240E-06,-4.04247E-02
-8.1200E-06,-4.05395E-02
-8.1160E-06,-4.06215E-02
-8.1120E-06,-4.05887E-02
-8.1080E-06,-4.05395E-02
-8.1040E-06,-4.06379E-02
-8.1000E-06,-4.04739E-02
-8.0960E-06,-4.05887E-02
-8.0920E-06,-4.08020E-02
-8.0880E-06,-4.07528E-02
-8.0840E-06,-4.08512E-02
-8.0800E-06,-4.11629E-02
-8.0760E-06,-4.15567E-02
-8.0720E-06,-4.18192E-02
-8.0680E-06,-4.20653E-02
-8.0640E-06,-4.21801E-02
-8.0600E-06,-4.24262E-02
-8.0560E-06,-4.26395E-02
-8.0520E-06,-4.27215E-02
-8.0480E-06,-4.30661E-02
-8.0440E-06,-4.32629E-02
-8.0400E-06,-4.33122E-02
-8.0360E-06,-4.35911E-02
-8.0320E-06,-4.37551E-02
-8.0280E-06,-4.36567E-02
-8.0240E-06,-4.36731E-02
-8.0200E-06,-4.36731E-02
-8.0160E-06,-4.35911E-02
-8.0120E-06,-4.34926E-02
-8.0080E-06,-4.32794E-02
-8.0040E-06,-4.30825E-02
-8.0000E-06,-4.30333E-02
-7.9960E-06,-4.29676E-02
-7.9920E-06,-4.29184E-02
-7.9880E-06,-4.29840E-02
-7.9840E-06,-4.31809E-02
-7.9800E-06,-4.32629E-02
-7.9760E-06,-4.31973E-02
-7.9720E-06,-4.32465E-02
-7.9680E-06,-4.33122E-02
-7.9640E-06,-4.33614E-02
-7.9600E-06,-4.32958E-02
-7.9560E-06,-4.30989E-02
-7.9520E-06,-4.31809E-02
-7.9480E-06,-4.33614E-02
-7.9440E-06,-4.32958E-02
-7.9400E-06,-4.30989E-02
-7.9360E-06,-4.31809E-02
-7.9320E-06,-4.31481E-02
-7.9280E-06,-4.29512E-02
-7.9240E-06,-4.27708E-02
-7.9200E-06,-4.26231E-02
-7.9160E-06,-4.25903E-02
-7.9120E-06,-4.25739E-02
-7.9080E-06,-4.24262E-02
-7.9040E-06,-4.21637E-02
-7.9000E-06,-4.18192E-02
-7.8960E-06,-4.14747E-02
-7.8920E-06,-4.14090E-02
-7.8880E-06,-4.14583E-02
-7.8840E-06,-4.15239E-02
-7.8800E-06,-4.13106E-02
-7.8760E-06,-4.09989E-02
-7.8720E-06,-4.08512E-02
-7.8680E-06,-4.08184E-02
-7.8640E-06,-4.08184E-02
-7.8600E-06,-4.05395E-02
-7.8560E-06,-4.01458E-02
-7.8520E-06,-4.00473E-02
-7.8480E-06,-4.00637E-02
-7.8440E-06,-4.00801E-02
-7.8400E-06,-4.03262E-02
-7.8360E-06,-4.04575E-02
-7.8320E-06,-4.02934E-02
-7.8280E-06,-3.98997E-02
-7.8240E-06,-3.96864E-02
-7.8200E-06,-3.96044E-02
-7.8160E-06,-3.94075E-02
-7.8120E-06,-3.94403E-02
-7.8080E-06,-3.93747E-02
-7.8040E-06,-3.91778E-02
-7.8000E-06,-3.87512E-02
-7.7960E-06,-3.82262E-02
-7.7920E-06,-3.79801E-02
-7.7880E-06,-3.78817E-02
-7.7840E-06,-3.77833E-02
-7.7800E-06,-3.75536E-02
-7.7760E-06,-3.74879E-02
-7.7720E-06,-3.75536E-02
-7.7680E-06,-3.74715E-02
-7.7640E-06,-3.71434E-02
-7.7600E-06,-3.68481E-02
-7.7560E-06,-3.64215E-02
-7.7520E-06,-3.59129E-02
-7.7480E-06,-3.56669E-02
-7.7440E-06,-3.56997E-02
-7.7400E-06,-3.58473E-02
-7.7360E-06,-3.56504E-02
-7.7320E-06,-3.50762E-02
-7.7280E-06,-3.47973E-02
-7.7240E-06,-3.47809E-02
-7.7200E-06,-3.47645E-02
-7.7160E-06,-3.46004E-02
-7.7120E-06,-3.45840E-02
-7.7080E-06,-3.44364E-02
-7.7040E-06,-3.40754E-02
-7.7000E-06,-3.39606E-02
-7.6960E-06,-3.38458E-02
-7.6920E-06,-3.36325E-02
-7.6880E-06,-3.33044E-02
-7.6840E-06,-3.31075E-02
-7.6800E-06,-3.31731E-02
-7.6760E-06,-3.32387E-02
-7.6720E-06,-3.31895E-02
-7.6680E-06,-3.28942E-02
-7.6640E-06,-3.26317E-02
-7.6600E-06,-3.23856E-02
-7.6560E-06,-3.21231E-02
-7.6520E-06,-3.21395E-02
-7.6480E-06,-3.21559E-02
-7.6440E-06,-3.20575E-02
-7.6400E-06,-3.19426E-02
-7.6360E-06,-3.18114E-02
-7.6320E-06,-3.17129E-02
-7.6280E-06,-3.13848E-02
-7.6240E-06,-3.09419E-02
-7.6200E-06,-3.07778E-02
-7.6160E-06,-3.06137E-02
-7.6120E-06,-3.03512E-02
-7.6080E-06,-2.99739E-02
-7.6040E-06,-2.97442E-02
-7.6000E-06,-2.96458E-02
-7.5960E-06,-2.94489E-02
-7.5920E-06,-2.92356E-02
-7.5880E-06,-2.91700E-02
-7.5840E-06,-2.89895E-02
-7.5800E-06,-2.85794E-02
-7.5760E-06,-2.82184E-02
-7.5720E-06,-2.79559E-02
-7.5680E-06,-2.78411E-02
-7.5640E-06,-2.74965E-02
-7.5600E-06,-2.72997E-02
-7.5560E-06,-2.73489E-02
-7.5520E-06,-2.71684E-02
-7.5480E-06,-2.69879E-02
-7.5440E-06,-2.68239E-02
-7.5400E-06,-2.65286E-02
-7.5360E-06,-2.63973E-02
-7.5320E-06,-2.62661E-02
-7.5280E-06,-2.58887E-02
-7.5240E-06,-2.55442E-02
-7.5200E-06,-2.53473E-02
-7.5160E-06,-2.53965E-02
-7.5120E-06,-2.53145E-02
-7.5080E-06,-2.48879E-02
-7.5040E-06,-2.47239E-02
-7.5000E-06,-2.47075E-02
-7.4960E-06,-2.46747E-02
-7.4920E-06,-2.45106E-02
-7.4880E-06,-2.42153E-02
-7.4840E-06,-2.42317E-02
-7.4800E-06,-2.41169E-02
-7.4760E-06,-2.37559E-02
-7.4720E-06,-2.34114E-02
-7.4680E-06,-2.33458E-02
-7.4640E-06,-2.32801E-02
-7.4600E-06,-2.32309E-02
-7.4560E-06,-2.32965E-02
-7.4520E-06,-2.33458E-02
-7.4480E-06,-2.35262E-02
-7.4440E-06,-2.35754E-02
-7.4400E-06,-2.33622E-02
-7.4360E-06,-2.30340E-02
-7.4320E-06,-2.28536E-02
-7.4280E-06,-2.27879E-02
-7.4240E-06,-2.26239E-02
-7.4200E-06,-2.22137E-02
-7.4160E-06,-2.16887E-02
-7.4120E-06,-2.14754E-02
-7.4080E-06,-2.13934E-02
-7.4040E-06,-2.13114E-02
-7.4000E-06,-2.13606E-02
-7.3960E-06,-2.12786E-02
-7.3920E-06,-2.10817E-02
-7.3880E-06,-2.08028E-02
-7.3840E-06,-2.06387E-02
-7.3800E-06,-2.06059E-02
-7.3760E-06,-2.04419E-02
-7.3720E-06,-2.02942E-02
-7.3680E-06,-2.02614E-02
-7.3640E-06,-2.02450E-02
-7.3600E-06,-1.99989E-02
-7.3560E-06,-1.96379E-02
-7.3520E-06,-1.95395E-02
-7.3480E-06,-1.94575E-02
-7.3440E-06,-1.93754E-02
-7.3400E-06,-1.93919E-02
-7.3360E-06,-1.92934E-02
-7.3320E-06,-1.94575E-02
-7.3280E-06,-1.97364E-02
-7.3240E-06,-1.98512E-02
-7.3200E-06,-2.00809E-02
-7.3160E-06,-2.00809E-02
-7.3120E-06,-2.00809E-02
-7.3080E-06,-2.01958E-02
-7.3040E-06,-1.99497E-02
-7.3000E-06,-1.97036E-02
-7.2960E-06,-1.98512E-02
-7.2920E-06,-2.00973E-02
-7.2880E-06,-1.98348E-02
-7.2840E-06,-1.97200E-02
-7.2800E-06,-1.98676E-02
-7.2760E-06,-1.96379E-02
-7.2720E-06,-1.94083E-02
-7.2680E-06,-1.94575E-02
-7.2640E-06,-1.96051E-02
-7.2600E-06,-2.00973E-02
-7.2560E-06,-2.07864E-02
-7.2520E-06,-2.10981E-02
-7.2480E-06,-2.11309E-02
-7.2440E-06,-2.11801E-02
-7.2400E-06,-2.12294E-02
-7.2360E-06,-2.13770E-02
-7.2320E-06,-2.16559E-02
-7.2280E-06,-2.19348E-02
-7.2240E-06,-2.20497E-02
-7.2200E-06,-2.19184E-02
-7.2160E-06,-2.17872E-02
-7.2120E-06,-2.17872E-02
-7.2080E-06,-2.20497E-02
-7.2040E-06,-2.24106E-02
-7.2000E-06,-2.26403E-02
-7.1960E-06,-2.29684E-02
-7.1920E-06,-2.31489E-02
-7.1880E-06,-2.31981E-02
-7.1840E-06,-2.34770E-02
-7.1800E-06,-2.38708E-02
-7.1760E-06,-2.42481E-02
-7.1720E-06,-2.45926E-02
-7.1680E-06,-2.51669E-02
-7.1640E-06,-2.56919E-02
-7.1600E-06,-2.55934E-02
-7.1560E-06,-2.54950E-02
-7.1520E-06,-2.58723E-02
-7.1480E-06,-2.61184E-02
-7.1440E-06,-2.61020E-02
-7.1400E-06,-2.62169E-02
-7.1360E-06,-2.65942E-02
-7.1320E-06,-2.70372E-02
-7.1280E-06,-2.74473E-02
-7.1240E-06,-2.73489E-02
-7.1200E-06,-2.71520E-02
-7.1160E-06,-2.74637E-02
-7.1120E-06,-2.77754E-02
-7.1080E-06,-2.79067E-02
-7.1040E-06,-2.80215E-02
-7.1000E-06,-2.81200E-02
-7.0960E-06,-2.83497E-02
-7.0920E-06,-2.83169E-02
-7.0880E-06,-2.82840E-02
-7.0840E-06,-2.87434E-02
-7.0800E-06,-2.91700E-02
-7.0760E-06,-2.93504E-02
-7.0720E-06,-2.95145E-02
-7.0680E-06,-2.96458E-02
-7.0640E-06,-2.97770E-02
-7.0600E-06,-3.00231E-02
-7.0560E-06,-3.01379E-02
-7.0520E-06,-3.01379E-02
-7.0480E-06,-3.02528E-02
-7.0440E-06,-3.04661E-02
-7.0400E-06,-3.06794E-02
-7.0360E-06,-3.08762E-02
-7.0320E-06,-3.07942E-02
-7.0280E-06,-3.06301E-02
-7.0240E-06,-3.07286E-02
-7.0200E-06,-3.08106E-02
-7.0160E-06,-3.09911E-02
-7.0120E-06,-3.14176E-02
-7.0080E-06,-3.15817E-02
-7.0040E-06,-3.15981E-02
-7.0000E-06,-3.17458E-02
-6.9960E-06,-3.19919E-02
-6.9920E-06,-3.22215E-02
-6.9880E-06,-3.22051E-02
-6.9840E-06,-3.25497E-02
-6.9800E-06,-3.31403E-02
-6.9760E-06,-3.33044E-02
-6.9720E-06,-3.33372E-02
-6.9680E-06,-3.31403E-02
-6.9640E-06,-3.30583E-02
-6.9600E-06,-3.32387E-02
-6.9560E-06,-3.33864E-02
-6.9520E-06,-3.34192E-02
-6.9480E-06,-3.34520E-02
-6.9440E-06,-3.37309E-02
-6.9400E-06,-3.39934E-02
-6.9360E-06,-3.42395E-02
-6.9320E-06,-3.43544E-02
-6.9280E-06,-3.46989E-02
-6.9240E-06,-3.51254E-02
-6.9200E-06,-3.54044E-02
-6.9160E-06,-3.55684E-02
-6.9120E-06,-3.58309E-02
-6.9080E-06,-3.62411E-02
-6.9040E-06,-3.62411E-02
-6.9000E-06,-3.61098E-02
-6.8960E-06,-3.62083E-02
-6.8920E-06,-3.64215E-02
-6.8880E-06,-3.67661E-02
-6.8840E-06,-3.72254E-02
-6.8800E-06,-3.75208E-02
-6.8760E-06,-3.77997E-02
-6.8720E-06,-3.80622E-02
-6.8680E-06,-3.81934E-02
-6.8640E-06,-3.83247E-02
-6.8600E-06,-3.84395E-02
-6.8560E-06,-3.85215E-02
-6.8520E-06,-3.86036E-02
-6.8480E-06,-3.85708E-02
-6.8440E-06,-3.86528E-02
-6.8400E-06,-3.90958E-02
-6.8360E-06,-3.95059E-02
-6.8320E-06,-3.95387E-02
-6.8280E-06,-3.95879E-02
-6.8240E-06,-3.97684E-02
-6.8200E-06,-3.97848E-02
-6.8160E-06,-3.96700E-02
-6.8120E-06,-3.95879E-02
-6.8080E-06,-3.93911E-02
-6.8040E-06,-3.91942E-02
-6.8000E-06,-3.92434E-02
-6.7960E-06,-3.92926E-02
-6.7920E-06,-3.90958E-02
-6.7880E-06,-3.89153E-02
-6.7840E-06,-3.88825E-02
-6.7800E-06,-3.88333E-02
-6.7760E-06,-3.89153E-02
-6.7720E-06,-3.90958E-02
-6.7680E-06,-3.90301E-02
-6.7640E-06,-3.87348E-02
-6.7600E-06,-3.84559E-02
-6.7560E-06,-3.80622E-02
-6.7520E-06,-3.74387E-02
-6.7480E-06,-3.72419E-02
-6.7440E-06,-3.74223E-02
-6.7400E-06,-3.75700E-02
-6.7360E-06,-3.77176E-02
-6.7320E-06,-3.77504E-02
-6.7280E-06,-3.77833E-02
-6.7240E-06,-3.77833E-02
-6.7200E-06,-3.77833E-02
-6.7160E-06,-3.76520E-02
-6.7120E-06,-3.74387E-02
-6.7080E-06,-3.72583E-02
-6.7040E-06,-3.70778E-02
-6.7000E-06,-3.67661E-02
-6.6960E-06,-3.62411E-02
-6.6920E-06,-3.57489E-02
-6.6880E-06,-3.58801E-02
-6.6840E-06,-3.60278E-02
-6.6800E-06,-3.55684E-02
-6.6760E-06,-3.52403E-02
-6.6720E-06,-3.54044E-02
-6.6680E-06,-3.54536E-02
-6.6640E-06,-3.52731E-02
-6.6600E-06,-3.50762E-02
-6.6560E-06,-3.48958E-02
-6.6520E-06,-3.47317E-02
-6.6480E-06,-3.46825E-02
-6.6440E-06,-3.46661E-02
-6.6400E-06,-3.47645E-02
-6.6360E-06,-3.49778E-02
-6.6320E-06,-3.51747E-02
-6.6280E-06,-3.56012E-02
-6.6240E-06,-3.60114E-02
-6.6200E-06,-3.61262E-02
-6.6160E-06,-3.61262E-02
-6.6120E-06,-3.60114E-02
-6.6080E-06,-3.58965E-02
-6.6040E-06,-3.57981E-02
-6.6000E-06,-3.53551E-02
-6.5960E-06,-3.47973E-02
-6.5920E-06,-3.45184E-02
-6.5880E-06,-3.45020E-02
-6.5840E-06,-3.43544E-02
-6.5800E-06,-3.42231E-02
-6.5760E-06,-3.40919E-02
-6.5720E-06,-3.37473E-02
-6.5680E-06,-3.35340E-02
-6.5640E-06,-3.33208E-02
-6.5600E-06,-3.31567E-02
-6.5560E-06,-3.32223E-02
-6.5520E-06,-3.31567E-02
-6.5480E-06,-3.30911E-02
-6.5440E-06,-3.29106E-02
-6.5400E-06,-3.27301E-02
-6.5360E-06,-3.25825E-02
-6.5320E-06,-3.23200E-02
-6.5280E-06,-3.21887E-02
-6.5240E-06,-3.20575E-02
-6.5200E-06,-3.18114E-02
-6.5160E-06,-3.18278E-02
-6.5120E-06,-3.18278E-02
-6.5080E-06,-3.18442E-02
-6.5040E-06,-3.18770E-02
-6.5000E-06,-3.15161E-02
-6.4960E-06,-3.14340E-02
-6.4920E-06,-3.15981E-02
-6.4880E-06,-3.17622E-02
-6.4840E-06,-3.16637E-02
-6.4800E-06,-3.13028E-02
-6.4760E-06,-3.10075E-02
-6.4720E-06,-3.07122E-02
-6.4680E-06,-3.04169E-02
-6.4640E-06,-3.05317E-02
-6.4600E-06,-3.06465E-02
-6.4560E-06,-3.02528E-02
-6.4520E-06,-3.00067E-02
-6.4480E-06,-2.97606E-02
-6.4440E-06,-2.96622E-02
-6.4400E-06,-2.97114E-02
-6.4360E-06,-2.94817E-02
-6.4320E-06,-2.90223E-02
-6.4280E-06,-2.88583E-02
-6.4240E-06,-2.91864E-02
-6.4200E-06,-2.92520E-02
-6.4160E-06,-2.89239E-02
-6.4120E-06,-2.88911E-02
-6.4080E-06,-2.88419E-02
-6.4040E-06,-2.84317E-02
-6.4000E-06,-2.81692E-02
-6.3960E-06,-2.80379E-02
-6.3920E-06,-2.76770E-02
-6.3880E-06,-2.71192E-02
-6.3840E-06,-2.69223E-02
-6.3800E-06,-2.66106E-02
-6.3760E-06,-2.60856E-02
-6.3720E-06,-2.58395E-02
-6.3680E-06,-2.58559E-02
-6.3640E-06,-2.57411E-02
-6.3600E-06,-2.56426E-02
-6.3560E-06,-2.56754E-02
-6.3520E-06,-2.54458E-02
-6.3480E-06,-2.51012E-02
-6.3440E-06,-2.47895E-02
-6.3400E-06,-2.43794E-02
-6.3360E-06,-2.38872E-02
-6.3320E-06,-2.35262E-02
-6.3280E-06,-2.31817E-02
-6.3240E-06,-2.31161E-02
-6.3200E-06,-2.31653E-02
-6.3160E-06,-2.31161E-02
-6.3120E-06,-2.33129E-02
-6.3080E-06,-2.36247E-02
-6.3040E-06,-2.35098E-02
-6.3000E-06,-2.31817E-02
-6.2960E-06,-2.31325E-02
-6.2920E-06,-2.31817E-02
-6.2880E-06,-2.31161E-02
-6.2840E-06,-2.31981E-02
-6.2800E-06,-2.32309E-02
-6.2760E-06,-2.31653E-02
-6.2720E-06,-2.30997E-02
-6.2680E-06,-2.30340E-02
-6.2640E-06,-2.28536E-02
-6.2600E-06,-2.26895E-02
-6.2560E-06,-2.26567E-02
-6.2520E-06,-2.24926E-02
-6.2480E-06,-2.22137E-02
-6.2440E-06,-2.20989E-02
-6.2400E-06,-2.21153E-02
-6.2360E-06,-2.19840E-02
-6.2320E-06,-2.19676E-02
-6.2280E-06,-2.20989E-02
-6.2240E-06,-2.19676E-02
-6.2200E-06,-2.20989E-02
-6.2160E-06,-2.22137E-02
-6.2120E-06,-2.21973E-02
-6.2080E-06,-2.19512E-02
-6.2040E-06,-2.12294E-02
-6.2000E-06,-2.09176E-02
-6.1960E-06,-2.08520E-02
-6.1920E-06,-2.07864E-02
-6.1880E-06,-2.07372E-02
-6.1840E-06,-2.06879E-02
-6.1800E-06,-2.06551E-02
-6.1760E-06,-2.06223E-02
-6.1720E-06,-2.07208E-02
-6.1680E-06,-2.09340E-02
-6.1640E-06,-2.11309E-02
-6.1600E-06,-2.10817E-02
-6.1560E-06,-2.07700E-02
-6.1520E-06,-2.07208E-02
-6.1480E-06,-2.10325E-02
-6.1440E-06,-2.13442E-02
-6.1400E-06,-2.14919E-02
-6.1360E-06,-2.13934E-02
-6.1320E-06,-2.12950E-02
-6.1280E-06,-2.14426E-02
-6.1240E-06,-2.16067E-02
-6.1200E-06,-2.13934E-02
-6.1160E-06,-2.10817E-02
-6.1120E-06,-2.10325E-02
-6.1080E-06,-2.10817E-02
-6.1040E-06,-2.12294E-02
-6.1000E-06,-2.12458E-02
-6.0960E-06,-2.12786E-02
-6.0920E-06,-2.14590E-02
-6.0880E-06,-2.15411E-02
-6.0840E-06,-2.15083E-02
-6.0800E-06,-2.13442E-02
-6.0760E-06,-2.10653E-02
-6.0720E-06,-2.07864E-02
-6.0680E-06,-2.07372E-02
-6.0640E-06,-2.08848E-02
-6.0600E-06,-2.10653E-02
-6.0560E-06,-2.10817E-02
-6.0520E-06,-2.13770E-02
-6.0480E-06,-2.19676E-02
-6.0440E-06,-2.22137E-02
-6.0400E-06,-2.19840E-02
-6.0360E-06,-2.16723E-02
-6.0320E-06,-2.15083E-02
-6.0280E-06,-2.15247E-02
-6.0240E-06,-2.12950E-02
-6.0200E-06,-2.05895E-02
-6.0160E-06,-1.99004E-02
-6.0120E-06,-1.95723E-02
-6.0080E-06,-1.93262E-02
-6.0040E-06,-1.90965E-02
-6.0000E-06,-1.87520E-02
-5.9960E-06,-1.82106E-02
-5.9920E-06,-1.78333E-02
-5.9880E-06,-1.74723E-02
-5.9840E-06,-1.68653E-02
-5.9800E-06,-1.64551E-02
-5.9760E-06,-1.64551E-02
-5.9720E-06,-1.62254E-02
-5.9680E-06,-1.57333E-02
-5.9640E-06,-1.54051E-02
-5.9600E-06,-1.50770E-02
-5.9560E-06,-1.47817E-02
-5.9520E-06,-1.43879E-02
-5.9480E-06,-1.37973E-02
-5.9440E-06,-1.31247E-02
-5.9400E-06,-1.27145E-02
-5.9360E-06,-1.26653E-02
-5.9320E-06,-1.26161E-02
-5.9280E-06,-1.24684E-02
-5.9240E-06,-1.21895E-02
-5.9200E-06,-1.16973E-02
-5.9160E-06,-1.13364E-02
-5.9120E-06,-1.11231E-02
-5.9080E-06,-1.08934E-02
-5.9040E-06,-1.08442E-02
-5.9000E-06,-1.07950E-02
-5.8960E-06,-1.04176E-02
-5.8920E-06,-9.94185E-03
-5.8880E-06,-9.49888E-03
-5.8840E-06,-9.18716E-03
-5.8800E-06,-9.02310E-03
-5.8760E-06,-8.74420E-03
-5.8720E-06,-8.36685E-03
-5.8680E-06,-8.12076E-03
-5.8640E-06,-8.12076E-03
-5.8600E-06,-7.72701E-03
-5.8560E-06,-7.34966E-03
-5.8520E-06,-7.00513E-03
-5.8480E-06,-6.72623E-03
-5.8440E-06,-6.56216E-03
-5.8400E-06,-6.15201E-03
-5.8360E-06,-6.02076E-03
-5.8320E-06,-6.11920E-03
-5.8280E-06,-6.11920E-03
-5.8240E-06,-5.98795E-03
-5.8200E-06,-5.61060E-03
-5.8160E-06,-5.38091E-03
-5.8120E-06,-5.39732E-03
-5.8080E-06,-5.16763E-03
-5.8040E-06,-5.06920E-03
-5.8000E-06,-4.98716E-03
-5.7960E-06,-4.52779E-03
-5.7920E-06,-4.46216E-03
-5.7880E-06,-4.87232E-03
-5.7840E-06,-5.13482E-03
-5.7800E-06,-5.18404E-03
-5.7760E-06,-5.34810E-03
-5.7720E-06,-5.51216E-03
-5.7680E-06,-5.51216E-03
-5.7640E-06,-5.75826E-03
-5.7600E-06,-6.00435E-03
-5.7560E-06,-5.85670E-03
-5.7520E-06,-5.61060E-03
-5.7480E-06,-5.74185E-03
-5.7440E-06,-6.21763E-03
-5.7400E-06,-6.51295E-03
-5.7360E-06,-6.92310E-03
-5.7320E-06,-7.57935E-03
-5.7280E-06,-7.80904E-03
-5.7240E-06,-7.90748E-03
-5.7200E-06,-8.13716E-03
-5.7160E-06,-8.23560E-03
-5.7120E-06,-8.31763E-03
-5.7080E-06,-8.39966E-03
-5.7040E-06,-8.59654E-03
-5.7000E-06,-8.79341E-03
-5.6960E-06,-8.84263E-03
-5.6920E-06,-9.15435E-03
-5.6880E-06,-9.54810E-03
-5.6840E-06,-9.81060E-03
-5.6800E-06,-1.00567E-02
-5.6760E-06,-1.01551E-02
-5.6720E-06,-1.01387E-02
-5.6680E-06,-1.02372E-02
-5.6640E-06,-1.03356E-02
-5.6600E-06,-1.05325E-02
-5.6560E-06,-1.08278E-02
-5.6520E-06,-1.13528E-02
-5.6480E-06,-1.18778E-02
-5.6440E-06,-1.22387E-02
-5.6400E-06,-1.26981E-02
-5.6360E-06,-1.30262E-02
-5.6320E-06,-1.32231E-02
-5.6280E-06,-1.30098E-02
-5.6240E-06,-1.29606E-02
-5.6200E-06,-1.30262E-02
-5.6160E-06,-1.30919E-02
-5.6120E-06,-1.32723E-02
-5.6080E-06,-1.33051E-02
-5.6040E-06,-1.32231E-02
-5.6000E-06,-1.30098E-02
-5.5960E-06,-1.29442E-02
-5.5920E-06,-1.28786E-02
-5.5880E-06,-1.25669E-02
-5.5840E-06,-1.23044E-02
-5.5800E-06,-1.23044E-02
-5.5760E-06,-1.24192E-02
-5.5720E-06,-1.23044E-02
-5.5680E-06,-1.19270E-02
-5.5640E-06,-1.15825E-02
-5.5600E-06,-1.12708E-02
-5.5560E-06,-1.11067E-02
-5.5520E-06,-1.10575E-02
-5.5480E-06,-1.07786E-02
-5.5440E-06,-1.02700E-02
-5.5400E-06,-9.89263E-03
-5.5360E-06,-9.92545E-03
-5.5320E-06,-9.92545E-03
-5.5280E-06,-9.56451E-03
-5.5240E-06,-9.13795E-03
-5.5200E-06,-8.61295E-03
-5.5160E-06,-8.12076E-03
-5.5120E-06,-7.77623E-03
-5.5080E-06,-7.43170E-03
-5.5040E-06,-7.00513E-03
-5.5000E-06,-6.57857E-03
-5.4960E-06,-6.44732E-03
-5.4920E-06,-6.18482E-03
-5.4880E-06,-5.82388E-03
-5.4840E-06,-5.23326E-03
-5.4800E-06,-4.56060E-03
-5.4760E-06,-4.06841E-03
-5.4720E-06,-3.46138E-03
-5.4680E-06,-2.77232E-03
-5.4640E-06,-2.24732E-03
-5.4600E-06,-2.09966E-03
-5.4560E-06,-1.98482E-03
-5.4520E-06,-1.73873E-03
-5.4480E-06,-1.37779E-03
-5.4440E-06,-1.08248E-03
-5.4400E-06,-6.72321E-04
-5.4360E-06,-4.88830E-05
-5.4320E-06,5.58148E-04
-5.4280E-06,1.00112E-03
-5.4240E-06,1.32924E-03
-5.4200E-06,1.62455E-03
-5.4160E-06,1.75580E-03
-5.4120E-06,1.88705E-03
-5.4080E-06,2.37924E-03
-5.4040E-06,2.83862E-03
-5.4000E-06,2.92065E-03
-5.3960E-06,2.98627E-03
-5.3920E-06,3.42924E-03
-5.3880E-06,3.95424E-03
-5.3840E-06,4.31518E-03
-5.3800E-06,4.65971E-03
-5.3760E-06,4.98784E-03
-5.3720E-06,5.41440E-03
-5.3680E-06,5.85737E-03
-5.3640E-06,6.25112E-03
-5.3600E-06,6.72690E-03
-5.3560E-06,7.03862E-03
-5.3520E-06,7.10424E-03
-5.3480E-06,7.05502E-03
-5.3440E-06,7.36674E-03
-5.3400E-06,7.66205E-03
-5.3360E-06,7.58002E-03
-5.3320E-06,7.85893E-03
-5.3280E-06,8.35112E-03
-5.3240E-06,8.82690E-03
-5.3200E-06,9.02377E-03
-5.3160E-06,9.08940E-03
-5.3120E-06,9.38471E-03
-5.3080E-06,9.66362E-03
-5.3040E-06,1.00574E-02
-5.3000E-06,1.04511E-02
-5.2960E-06,1.04511E-02
-5.2920E-06,1.06480E-02
-5.2880E-06,1.12058E-02
-5.2840E-06,1.16160E-02
-5.2800E-06,1.19933E-02
-5.2760E-06,1.21246E-02
-5.2720E-06,1.22394E-02
-5.2680E-06,1.24691E-02
-5.2640E-06,1.24363E-02
-5.2600E-06,1.26496E-02
-5.2560E-06,1.32238E-02
-5.2520E-06,1.38800E-02
-5.2480E-06,1.45035E-02
-5.2440E-06,1.49464E-02
-5.2400E-06,1.53894E-02
-5.2360E-06,1.57996E-02
-5.2320E-06,1.62917E-02
-5.2280E-06,1.67511E-02
-5.2240E-06,1.72925E-02
-5.2200E-06,1.75714E-02
-5.2160E-06,1.73581E-02
-5.2120E-06,1.74074E-02
-5.2080E-06,1.76699E-02
-5.2040E-06,1.79160E-02
-5.2000E-06,1.81621E-02
-5.1960E-06,1.83917E-02
-5.1920E-06,1.88511E-02
-5.1880E-06,1.92777E-02
-5.1840E-06,1.94417E-02
-5.1800E-06,1.97042E-02
-5.1760E-06,2.03113E-02
-5.1720E-06,2.09183E-02
-5.1680E-06,2.14433E-02
-5.1640E-06,2.20667E-02
-5.1600E-06,2.24441E-02
-5.1560E-06,2.29035E-02
-5.1520E-06,2.33464E-02
-5.1480E-06,2.38714E-02
-5.1440E-06,2.46097E-02
-5.1400E-06,2.51839E-02
-5.1360E-06,2.57253E-02
-5.1320E-06,2.60863E-02
-5.1280E-06,2.62831E-02
-5.1240E-06,2.66113E-02
-5.1200E-06,2.71691E-02
-5.1160E-06,2.77105E-02
-5.1120E-06,2.79566E-02
-5.1080E-06,2.81699E-02
-5.1040E-06,2.87605E-02
-5.1000E-06,2.93347E-02
-5.0960E-06,2.97449E-02
-5.0920E-06,3.04996E-02
-5.0880E-06,3.13199E-02
-5.0840E-06,3.19761E-02
-5.0800E-06,3.25831E-02
-5.0760E-06,3.31738E-02
-5.0720E-06,3.36003E-02
-5.0680E-06,3.40105E-02
-5.0640E-06,3.42566E-02
-5.0600E-06,3.44863E-02
-5.0560E-06,3.49292E-02
-5.0520E-06,3.52410E-02
-5.0480E-06,3.54050E-02
-5.0440E-06,3.58152E-02
-5.0400E-06,3.63238E-02
-5.0360E-06,3.65371E-02
-5.0320E-06,3.67339E-02
-5.0280E-06,3.70785E-02
-5.0240E-06,3.75050E-02
-5.0200E-06,3.80300E-02
-5.0160E-06,3.83910E-02
-5.0120E-06,3.85058E-02
-5.0080E-06,3.86371E-02
-5.0040E-06,3.87519E-02
-5.0000E-06,3.90964E-02
-4.9960E-06,3.96378E-02
-4.9920E-06,3.99167E-02
-4.9880E-06,4.01792E-02
-4.9840E-06,4.03105E-02
-4.9800E-06,4.04253E-02
-4.9760E-06,4.07863E-02
-4.9720E-06,4.08683E-02
-4.9680E-06,4.10652E-02
-4.9640E-06,4.16230E-02
-4.9600E-06,4.18855E-02
-4.9560E-06,4.19019E-02
-4.9520E-06,4.20496E-02
-4.9480E-06,4.21808E-02
-4.9440E-06,4.24433E-02
-4.9400E-06,4.26730E-02
-4.9360E-06,4.27714E-02
-4.9320E-06,4.28535E-02
-4.9280E-06,4.28042E-02
-4.9240E-06,4.28863E-02
-4.9200E-06,4.32144E-02
-4.9160E-06,4.34113E-02
-4.9120E-06,4.31160E-02
-4.9080E-06,4.27058E-02
-4.9040E-06,4.24269E-02
-4.9000E-06,4.24269E-02
-4.8960E-06,4.24269E-02
-4.8920E-06,4.20660E-02
-4.8880E-06,4.18363E-02
-4.8840E-06,4.18691E-02
-4.8800E-06,4.20003E-02
-4.8760E-06,4.21480E-02
-4.8720E-06,4.22792E-02
-4.8680E-06,4.26402E-02
-4.8640E-06,4.28699E-02
-4.8600E-06,4.27222E-02
-4.8560E-06,4.25746E-02
-4.8520E-06,4.26730E-02
-4.8480E-06,4.27878E-02
-4.8440E-06,4.29027E-02
-4.8400E-06,4.30011E-02
-4.8360E-06,4.28371E-02
-4.8320E-06,4.25417E-02
-4.8280E-06,4.22956E-02
-4.8240E-06,4.19511E-02
-4.8200E-06,4.16230E-02
-4.8160E-06,4.14261E-02
-4.8120E-06,4.13769E-02
-4.8080E-06,4.12949E-02
-4.8040E-06,4.09996E-02
-4.8000E-06,4.07371E-02
-4.7960E-06,4.05894E-02
-4.7920E-06,4.06714E-02
-4.7880E-06,4.08847E-02
-4.7840E-06,4.10980E-02
-4.7800E-06,4.13277E-02
-4.7760E-06,4.12949E-02
-4.7720E-06,4.09996E-02
-4.7680E-06,4.08355E-02
-4.7640E-06,4.06878E-02
-4.7600E-06,4.04253E-02
-4.7560E-06,4.01628E-02
-4.7520E-06,3.99167E-02
-4.7480E-06,3.99496E-02
-4.7440E-06,3.98511E-02
-4.7400E-06,3.95230E-02
-4.7360E-06,3.92113E-02
-4.7320E-06,3.90308E-02
-4.7280E-06,3.88667E-02
-4.7240E-06,3.85714E-02
-4.7200E-06,3.84402E-02
-4.7160E-06,3.81941E-02
-4.7120E-06,3.78331E-02
-4.7080E-06,3.77347E-02
-4.7040E-06,3.76363E-02
-4.7000E-06,3.75542E-02
-4.6960E-06,3.73574E-02
-4.6920E-06,3.71769E-02
-4.6880E-06,3.71113E-02
-4.6840E-06,3.69472E-02
-4.6800E-06,3.67996E-02
-4.6760E-06,3.65206E-02
-4.6720E-06,3.65042E-02
-4.6680E-06,3.66191E-02
-4.6640E-06,3.66027E-02
-4.6600E-06,3.64550E-02
-4.6560E-06,3.59628E-02
-4.6520E-06,3.57496E-02
-4.6480E-06,3.55527E-02
-4.6440E-06,3.51261E-02
-4.6400E-06,3.45847E-02
-4.6360E-06,3.44371E-02
-4.6320E-06,3.45519E-02
-4.6280E-06,3.45355E-02
-4.6240E-06,3.46667E-02
-4.6200E-06,3.44042E-02
-4.6160E-06,3.40105E-02
-4.6120E-06,3.36824E-02
-4.6080E-06,3.34527E-02
-4.6040E-06,3.33871E-02
-4.6000E-06,3.33050E-02
-4.5960E-06,3.32394E-02
-4.5920E-06,3.31574E-02
-4.5880E-06,3.32230E-02
-4.5840E-06,3.32722E-02
-4.5800E-06,3.33214E-02
-4.5760E-06,3.32558E-02
-4.5720E-06,3.29277E-02
-4.5680E-06,3.26324E-02
-4.5640E-06,3.25996E-02
-4.5600E-06,3.26652E-02
-4.5560E-06,3.25011E-02
-4.5520E-06,3.23535E-02
-4.5480E-06,3.24519E-02
-4.5440E-06,3.25667E-02
-4.5400E-06,3.26652E-02
-4.5360E-06,3.27472E-02
-4.5320E-06,3.29441E-02
-4.5280E-06,3.31574E-02
-4.5240E-06,3.33378E-02
-4.5200E-06,3.33871E-02
-4.5160E-06,3.34199E-02
-4.5120E-06,3.37152E-02
-4.5080E-06,3.38628E-02
-4.5040E-06,3.37480E-02
-4.5000E-06,3.37808E-02
-4.4960E-06,3.38136E-02
-4.4920E-06,3.38300E-02
-4.4880E-06,3.39613E-02
-4.4840E-06,3.39613E-02
-4.4800E-06,3.39777E-02
-4.4760E-06,3.42238E-02
-4.4720E-06,3.46011E-02
-4.4680E-06,3.46996E-02
-4.4640E-06,3.46667E-02
-4.4600E-06,3.47488E-02
-4.4560E-06,3.49292E-02
-4.4520E-06,3.51097E-02
-4.4480E-06,3.51753E-02
-4.4440E-06,3.52410E-02
-4.4400E-06,3.51753E-02
-4.4360E-06,3.51097E-02
-4.4320E-06,3.51589E-02
-4.4280E-06,3.53394E-02
-4.4240E-06,3.57496E-02
-4.4200E-06,3.60121E-02
-4.4160E-06,3.60121E-02
-4.4120E-06,3.60121E-02
-4.4080E-06,3.62581E-02
-4.4040E-06,3.64878E-02
-4.4000E-06,3.64550E-02
-4.3960E-06,3.61925E-02
-4.3920E-06,3.60613E-02
-4.3880E-06,3.63074E-02
-4.3840E-06,3.64058E-02
-4.3800E-06,3.64222E-02
-4.3760E-06,3.66683E-02
-4.3720E-06,3.68980E-02
-4.3680E-06,3.68488E-02
-4.3640E-06,3.66683E-02
-4.3600E-06,3.67667E-02
-4.3560E-06,3.69800E-02
-4.3520E-06,3.71605E-02
-4.3480E-06,3.73410E-02
-4.3440E-06,3.73902E-02
-4.3400E-06,3.74394E-02
-4.3360E-06,3.74722E-02
-4.3320E-06,3.77511E-02
-4.3280E-06,3.78660E-02
-4.3240E-06,3.77511E-02
-4.3200E-06,3.79152E-02
-4.3160E-06,3.81777E-02
-4.3120E-06,3.84074E-02
-4.3080E-06,3.85058E-02
-4.3040E-06,3.85878E-02
-4.3000E-06,3.86863E-02
-4.2960E-06,3.86535E-02
-4.2920E-06,3.88831E-02
-4.2880E-06,3.90964E-02
-4.2840E-06,3.91621E-02
-4.2800E-06,3.92277E-02
-4.2760E-06,3.93917E-02
-4.2720E-06,3.94246E-02
-4.2680E-06,3.91128E-02
-4.2640E-06,3.91621E-02
-4.2600E-06,3.93589E-02
-4.2560E-06,3.93917E-02
-4.2520E-06,3.95722E-02
-4.2480E-06,3.98511E-02
-4.2440E-06,4.02613E-02
-4.2400E-06,4.04910E-02
-4.2360E-06,4.07206E-02
-4.2320E-06,4.08027E-02
-4.2280E-06,4.08847E-02
-4.2240E-06,4.10816E-02
-4.2200E-06,4.12621E-02
-4.2160E-06,4.12949E-02
-4.2120E-06,4.12128E-02
-4.2080E-06,4.13769E-02
-4.2040E-06,4.14425E-02
-4.2000E-06,4.16230E-02
-4.1960E-06,4.20167E-02
-4.1920E-06,4.22792E-02
-4.1880E-06,4.26402E-02
-4.1840E-06,4.28535E-02
-4.1800E-06,4.28042E-02
-4.1760E-06,4.27714E-02
-4.1720E-06,4.29683E-02
-4.1680E-06,4.33785E-02
-4.1640E-06,4.36574E-02
-4.1600E-06,4.39199E-02
-4.1560E-06,4.40511E-02
-4.1520E-06,4.40511E-02
-4.1480E-06,4.42808E-02
-4.1440E-06,4.45269E-02
-4.1400E-06,4.47402E-02
-4.1360E-06,4.50355E-02
-4.1320E-06,4.51996E-02
-4.1280E-06,4.51339E-02
-4.1240E-06,4.50847E-02
-4.1200E-06,4.50191E-02
-4.1160E-06,4.50519E-02
-4.1120E-06,4.53308E-02
-4.1080E-06,4.59871E-02
-4.1040E-06,4.67253E-02
-4.1000E-06,4.68074E-02
-4.0960E-06,4.65449E-02
-4.0920E-06,4.63972E-02
-4.0880E-06,4.62496E-02
-4.0840E-06,4.62167E-02
-4.0800E-06,4.67089E-02
-4.0760E-06,4.72996E-02
-4.0720E-06,4.76933E-02
-4.0680E-06,4.81691E-02
-4.0640E-06,4.87269E-02
-4.0600E-06,4.92191E-02
-4.0560E-06,4.95800E-02
-4.0520E-06,4.97113E-02
-4.0480E-06,4.98917E-02
-4.0440E-06,5.00066E-02
-4.0400E-06,5.00230E-02
-4.0360E-06,4.98589E-02
-4.0320E-06,4.97933E-02
-4.0280E-06,4.99246E-02
-4.0240E-06,4.99081E-02
-4.0200E-06,4.98589E-02
-4.0160E-06,5.00722E-02
-4.0120E-06,5.07449E-02
-4.0080E-06,5.12371E-02
-4.0040E-06,5.14831E-02
-4.0000E-06,5.17292E-02
-3.9960E-06,5.20902E-02
-3.9920E-06,5.26808E-02
-3.9880E-06,5.33699E-02
-3.9840E-06,5.37964E-02
-3.9800E-06,5.42230E-02
-3.9760E-06,5.46660E-02
-3.9720E-06,5.47972E-02
-3.9680E-06,5.51417E-02
-3.9640E-06,5.55519E-02
-3.9600E-06,5.59292E-02
-3.9560E-06,5.60277E-02
-3.9520E-06,5.58964E-02
-3.9480E-06,5.58964E-02
-3.9440E-06,5.62410E-02
-3.9400E-06,5.65363E-02
-3.9360E-06,5.65855E-02
-3.9320E-06,5.67660E-02
-3.9280E-06,5.69628E-02
-3.9240E-06,5.71597E-02
-3.9200E-06,5.74714E-02
-3.9160E-06,5.79636E-02
-3.9120E-06,5.83081E-02
-3.9080E-06,5.86527E-02
-3.9040E-06,5.89972E-02
-3.9000E-06,5.93253E-02
-3.8960E-06,6.00308E-02
-3.8920E-06,6.06542E-02
-3.8880E-06,6.16058E-02
-3.8840E-06,6.24589E-02
-3.8800E-06,6.28035E-02
-3.8760E-06,6.30003E-02
-3.8720E-06,6.33121E-02
-3.8680E-06,6.38371E-02
-3.8640E-06,6.44441E-02
-3.8600E-06,6.46574E-02
-3.8560E-06,6.46246E-02
-3.8520E-06,6.46246E-02
-3.8480E-06,6.48542E-02
-3.8440E-06,6.54121E-02
-3.8400E-06,6.59206E-02
-3.8360E-06,6.62816E-02
-3.8320E-06,6.65277E-02
-3.8280E-06,6.67738E-02
-3.8240E-06,6.71183E-02
-3.8200E-06,6.75613E-02
-3.8160E-06,6.83160E-02
-3.8120E-06,6.90378E-02
-3.8080E-06,6.91035E-02
-3.8040E-06,6.89722E-02
-3.8000E-06,6.88410E-02
-3.7960E-06,6.88410E-02
-3.7920E-06,6.90378E-02
-3.7880E-06,6.93496E-02
-3.7840E-06,6.92019E-02
-3.7800E-06,6.88081E-02
-3.7760E-06,6.86933E-02
-3.7720E-06,6.85949E-02
-3.7680E-06,6.83488E-02
-3.7640E-06,6.81027E-02
-3.7600E-06,6.81191E-02
-3.7560E-06,6.80206E-02
-3.7520E-06,6.76925E-02
-3.7480E-06,6.76433E-02
-3.7440E-06,6.76925E-02
-3.7400E-06,6.74956E-02
-3.7360E-06,6.72003E-02
-3.7320E-06,6.70691E-02
-3.7280E-06,6.66917E-02
-3.7240E-06,6.60847E-02
-3.7200E-06,6.55269E-02
-3.7160E-06,6.48706E-02
-3.7120E-06,6.43785E-02
-3.7080E-06,6.37878E-02
-3.7040E-06,6.32464E-02
-3.7000E-06,6.27050E-02
-3.6960E-06,6.23277E-02
-3.6920E-06,6.23441E-02
-3.6880E-06,6.22292E-02
-3.6840E-06,6.18847E-02
-3.6800E-06,6.14417E-02
-3.6760E-06,6.09331E-02
-3.6720E-06,6.05558E-02
-3.6680E-06,6.04738E-02
-3.6640E-06,5.99980E-02
-3.6600E-06,5.90628E-02
-3.6560E-06,5.82097E-02
-3.6520E-06,5.77831E-02
-3.6480E-06,5.74714E-02
-3.6440E-06,5.70777E-02
-3.6400E-06,5.66675E-02
-3.6360E-06,5.62902E-02
-3.6320E-06,5.58308E-02
-3.6280E-06,5.51581E-02
-3.6240E-06,5.46496E-02
-3.6200E-06,5.41574E-02
-3.6160E-06,5.34355E-02
-3.6120E-06,5.30089E-02
-3.6080E-06,5.27300E-02
-3.6040E-06,5.22214E-02
-3.6000E-06,5.17621E-02
-3.5960E-06,5.14503E-02
-3.5920E-06,5.10238E-02
-3.5880E-06,5.07449E-02
-3.5840E-06,5.06136E-02
-3.5800E-06,5.01378E-02
-3.5760E-06,4.98097E-02
-3.5720E-06,4.97277E-02
-3.5680E-06,4.93996E-02
-3.5640E-06,4.88746E-02
-3.5600E-06,4.83660E-02
-3.5560E-06,4.80214E-02
-3.5520E-06,4.76769E-02
-3.5480E-06,4.72175E-02
-3.5440E-06,4.66761E-02
-3.5400E-06,4.64300E-02
-3.5360E-06,4.64300E-02
-3.5320E-06,4.62988E-02
-3.5280E-06,4.59214E-02
-3.5240E-06,4.55933E-02
-3.5200E-06,4.50191E-02
-3.5160E-06,4.44941E-02
-3.5120E-06,4.43628E-02
-3.5080E-06,4.43464E-02
-3.5040E-06,4.42316E-02
-3.5000E-06,4.38378E-02
-3.4960E-06,4.34933E-02
-3.4920E-06,4.34277E-02
-3.4880E-06,4.34933E-02
-3.4840E-06,4.34113E-02
-3.4800E-06,4.33292E-02
-3.4760E-06,4.32636E-02
-3.4720E-06,4.33292E-02
-3.4680E-06,4.33785E-02
-3.4640E-06,4.33128E-02
-3.4600E-06,4.32308E-02
-3.4560E-06,4.34113E-02
-3.4520E-06,4.35753E-02
-3.4480E-06,4.36081E-02
-3.4440E-06,4.35097E-02
-3.4400E-06,4.31980E-02
-3.4360E-06,4.29027E-02
-3.4320E-06,4.26238E-02
-3.4280E-06,4.24925E-02
-3.4240E-06,4.26074E-02
-3.4200E-06,4.28371E-02
-3.4160E-06,4.28042E-02
-3.4120E-06,4.26566E-02
-3.4080E-06,4.25089E-02
-3.4040E-06,4.21152E-02
-3.4000E-06,4.18855E-02
-3.3960E-06,4.20167E-02
-3.3920E-06,4.21644E-02
-3.3880E-06,4.21316E-02
-3.3840E-06,4.18855E-02
-3.3800E-06,4.14097E-02
-3.3760E-06,4.11964E-02
-3.3720E-06,4.11144E-02
-3.3680E-06,4.10324E-02
-3.3640E-06,4.12128E-02
-3.3600E-06,4.13933E-02
-3.3560E-06,4.15574E-02
-3.3520E-06,4.18363E-02
-3.3480E-06,4.22628E-02
-3.3440E-06,4.27550E-02
-3.3400E-06,4.32144E-02
-3.3360E-06,4.35261E-02
-3.3320E-06,4.36738E-02
-3.3280E-06,4.35753E-02
-3.3240E-06,4.34933E-02
-3.3200E-06,4.35425E-02
-3.3160E-06,4.34605E-02
-3.3120E-06,4.33621E-02
-3.3080E-06,4.32636E-02
-3.3040E-06,4.31816E-02
-3.3000E-06,4.32308E-02
-3.2960E-06,4.33949E-02
-3.2920E-06,4.33128E-02
-3.2880E-06,4.32472E-02
-3.2840E-06,4.32964E-02
-3.2800E-06,4.33621E-02
-3.2760E-06,4.37722E-02
-3.2720E-06,4.41496E-02
-3.2680E-06,4.43956E-02
-3.2640E-06,4.43956E-02
-3.2600E-06,4.42644E-02
-3.2560E-06,4.42480E-02
-3.2520E-06,4.43464E-02
-3.2480E-06,4.45597E-02
-3.2440E-06,4.47730E-02
-3.2400E-06,4.49863E-02
-3.2360E-06,4.51831E-02
-3.2320E-06,4.53472E-02
-3.2280E-06,4.54949E-02
-3.2240E-06,4.54128E-02
-3.2200E-06,4.53472E-02
-3.2160E-06,4.56753E-02
-3.2120E-06,4.59542E-02
-3.2080E-06,4.61183E-02
-3.2040E-06,4.62660E-02
-3.2000E-06,4.64956E-02
-3.1960E-06,4.67089E-02
-3.1920E-06,4.66597E-02
-3.1880E-06,4.64792E-02
-3.1840E-06,4.65777E-02
-3.1800E-06,4.66597E-02
-3.1760E-06,4.64792E-02
-3.1720E-06,4.63316E-02
-3.1680E-06,4.64464E-02
-3.1640E-06,4.67746E-02
-3.1600E-06,4.72339E-02
-3.1560E-06,4.75456E-02
-3.1520E-06,4.75785E-02
-3.1480E-06,4.73652E-02
-3.1440E-06,4.74144E-02
-3.1400E-06,4.76933E-02
-3.1360E-06,4.78574E-02
-3.1320E-06,4.80050E-02
-3.1280E-06,4.82347E-02
-3.1240E-06,4.87105E-02
-3.1200E-06,4.90222E-02
-3.1160E-06,4.88417E-02
-3.1120E-06,4.87925E-02
-3.1080E-06,4.91042E-02
-3.1040E-06,4.93831E-02
-3.1000E-06,4.97769E-02
-3.0960E-06,5.01706E-02
-3.0920E-06,5.06464E-02
-3.0880E-06,5.09581E-02
-3.0840E-06,5.10238E-02
-3.0800E-06,5.13355E-02
-3.0760E-06,5.16144E-02
-3.0720E-06,5.18769E-02
-3.0680E-06,5.21394E-02
-3.0640E-06,5.22542E-02
-3.0600E-06,5.25003E-02
-3.0560E-06,5.28285E-02
-3.0520E-06,5.31566E-02
-3.0480E-06,5.34519E-02
-3.0440E-06,5.37308E-02
-3.0400E-06,5.37472E-02
-3.0360E-06,5.37636E-02
-3.0320E-06,5.41574E-02
-3.0280E-06,5.45183E-02
-3.0240E-06,5.50925E-02
-3.0200E-06,5.56339E-02
-3.0160E-06,5.58964E-02
-3.0120E-06,5.64050E-02
-3.0080E-06,5.69956E-02
-3.0040E-06,5.75535E-02
-3.0000E-06,5.82261E-02
-2.9960E-06,5.87019E-02
-2.9920E-06,5.90300E-02
-2.9880E-06,5.93417E-02
-2.9840E-06,5.97519E-02
-2.9800E-06,6.03917E-02
-2.9760E-06,6.07199E-02
-2.9720E-06,6.07855E-02
-2.9680E-06,6.09824E-02
-2.9640E-06,6.11792E-02
-2.9600E-06,6.12613E-02
-2.9560E-06,6.15566E-02
-2.9520E-06,6.18355E-02
-2.9480E-06,6.18683E-02
-2.9440E-06,6.19996E-02
-2.9400E-06,6.21308E-02
-2.9360E-06,6.23769E-02
-2.9320E-06,6.29675E-02
-2.9280E-06,6.33941E-02
-2.9240E-06,6.36894E-02
-2.9200E-06,6.40667E-02
-2.9160E-06,6.44277E-02
-2.9120E-06,6.47558E-02
-2.9080E-06,6.49691E-02
-2.9040E-06,6.52972E-02
-2.9000E-06,6.57238E-02
-2.8960E-06,6.59863E-02
-2.8920E-06,6.62488E-02
-2.8880E-06,6.64785E-02
-2.8840E-06,6.66917E-02
-2.8800E-06,6.67902E-02
-2.8760E-06,6.66589E-02
-2.8720E-06,6.63636E-02
-2.8680E-06,6.63472E-02
-2.8640E-06,6.64621E-02
-2.8600E-06,6.65933E-02
-2.8560E-06,6.68066E-02
-2.8520E-06,6.68886E-02
-2.8480E-06,6.68722E-02
-2.8440E-06,6.67081E-02
-2.8400E-06,6.65441E-02
-2.8360E-06,6.65441E-02
-2.8320E-06,6.66589E-02
-2.8280E-06,6.71511E-02
-2.8240E-06,6.76105E-02
-2.8200E-06,6.77581E-02
-2.8160E-06,6.76761E-02
-2.8120E-06,6.76105E-02
-2.8080E-06,6.77746E-02
-2.8040E-06,6.78074E-02
-2.8000E-06,6.78402E-02
-2.7960E-06,6.80042E-02
-2.7920E-06,6.81519E-02
-2.7880E-06,6.81683E-02
-2.7840E-06,6.81847E-02
-2.7800E-06,6.82996E-02
-2.7760E-06,6.83160E-02
-2.7720E-06,6.84308E-02
-2.7680E-06,6.85456E-02
-2.7640E-06,6.86441E-02
-2.7600E-06,6.87589E-02
-2.7560E-06,6.84964E-02
-2.7520E-06,6.83488E-02
-2.7480E-06,6.83488E-02
-2.7440E-06,6.81027E-02
-2.7400E-06,6.78894E-02
-2.7360E-06,6.78074E-02
-2.7320E-06,6.78566E-02
-2.7280E-06,6.75121E-02
-2.7240E-06,6.69706E-02
-2.7200E-06,6.66917E-02
-2.7160E-06,6.68066E-02
-2.7120E-06,6.68722E-02
-2.7080E-06,6.69542E-02
-2.7040E-06,6.69378E-02
-2.7000E-06,6.66589E-02
-2.6960E-06,6.66425E-02
-2.6920E-06,6.68886E-02
-2.6880E-06,6.71019E-02
-2.6840E-06,6.70527E-02
-2.6800E-06,6.70035E-02
-2.6760E-06,6.69706E-02
-2.6720E-06,6.69378E-02
-2.6680E-06,6.69050E-02
-2.6640E-06,6.67574E-02
-2.6600E-06,6.67246E-02
-2.6560E-06,6.65933E-02
-2.6520E-06,6.63308E-02
-2.6480E-06,6.63308E-02
-2.6440E-06,6.64456E-02
-2.6400E-06,6.66753E-02
-2.6360E-06,6.66753E-02
-2.6320E-06,6.65441E-02
-2.6280E-06,6.64128E-02
-2.6240E-06,6.61831E-02
-2.6200E-06,6.59535E-02
-2.6160E-06,6.57238E-02
-2.6120E-06,6.56417E-02
-2.6080E-06,6.58222E-02
-2.6040E-06,6.57402E-02
-2.6000E-06,6.52808E-02
-2.5960E-06,6.47394E-02
-2.5920E-06,6.42308E-02
-2.5880E-06,6.38699E-02
-2.5840E-06,6.35417E-02
-2.5800E-06,6.33613E-02
-2.5760E-06,6.29511E-02
-2.5720E-06,6.25410E-02
-2.5680E-06,6.25246E-02
-2.5640E-06,6.22785E-02
-2.5600E-06,6.21800E-02
-2.5560E-06,6.21964E-02
-2.5520E-06,6.20816E-02
-2.5480E-06,6.19667E-02
-2.5440E-06,6.17699E-02
-2.5400E-06,6.13269E-02
-2.5360E-06,6.07855E-02
-2.5320E-06,6.02769E-02
-2.5280E-06,5.99160E-02
-2.5240E-06,5.99488E-02
-2.5200E-06,5.99816E-02
-2.5160E-06,5.98831E-02
-2.5120E-06,5.96863E-02
-2.5080E-06,5.92433E-02
-2.5040E-06,5.88331E-02
-2.5000E-06,5.85706E-02
-2.4960E-06,5.85706E-02
-2.4920E-06,5.85542E-02
-2.4880E-06,5.84066E-02
-2.4840E-06,5.82753E-02
-2.4800E-06,5.78980E-02
-2.4760E-06,5.75535E-02
-2.4720E-06,5.76355E-02
-2.4680E-06,5.77996E-02
-2.4640E-06,5.75863E-02
-2.4600E-06,5.74058E-02
-2.4560E-06,5.74714E-02
-2.4520E-06,5.74058E-02
-2.4480E-06,5.70941E-02
-2.4440E-06,5.68152E-02
-2.4400E-06,5.66839E-02
-2.4360E-06,5.64214E-02
-2.4320E-06,5.61753E-02
-2.4280E-06,5.59621E-02
-2.4240E-06,5.57488E-02
-2.4200E-06,5.57980E-02
-2.4160E-06,5.58472E-02
-2.4120E-06,5.56503E-02
-2.4080E-06,5.54535E-02
-2.4040E-06,5.52730E-02
-2.4000E-06,5.52238E-02
-2.3960E-06,5.51746E-02
-2.3920E-06,5.47480E-02
-2.3880E-06,5.41246E-02
-2.3840E-06,5.36652E-02
-2.3800E-06,5.34519E-02
-2.3760E-06,5.32714E-02
-2.3720E-06,5.29761E-02
-2.3680E-06,5.25824E-02
-2.3640E-06,5.23199E-02
-2.3600E-06,5.22050E-02
-2.3560E-06,5.20902E-02
-2.3520E-06,5.21230E-02
-2.3480E-06,5.20246E-02
-2.3440E-06,5.20574E-02
-2.3400E-06,5.21066E-02
-2.3360E-06,5.19097E-02
-2.3320E-06,5.18277E-02
-2.3280E-06,5.17456E-02
-2.3240E-06,5.16472E-02
-2.3200E-06,5.15652E-02
-2.3160E-06,5.14996E-02
-2.3120E-06,5.15652E-02
-2.3080E-06,5.16308E-02
-2.3040E-06,5.14339E-02
-2.3000E-06,5.12371E-02
-2.2960E-06,5.09417E-02
-2.2920E-06,5.04167E-02
-2.2880E-06,4.99246E-02
-2.2840E-06,4.94488E-02
-2.2800E-06,4.92683E-02
-2.2760E-06,4.93339E-02
-2.2720E-06,4.91535E-02
-2.2680E-06,4.85956E-02
-2.2640E-06,4.83167E-02
-2.2600E-06,4.83167E-02
-2.2560E-06,4.81855E-02
-2.2520E-06,4.80871E-02
-2.2480E-06,4.78410E-02
-2.2440E-06,4.74964E-02
-2.2400E-06,4.75292E-02
-2.2360E-06,4.78246E-02
-2.2320E-06,4.78574E-02
-2.2280E-06,4.77425E-02
-2.2240E-06,4.76441E-02
-2.2200E-06,4.74308E-02
-2.2160E-06,4.72339E-02
-2.2120E-06,4.72831E-02
-2.2080E-06,4.72175E-02
-2.2040E-06,4.70206E-02
-2.2000E-06,4.68566E-02
-2.1960E-06,4.68238E-02
-2.1920E-06,4.70371E-02
-2.1880E-06,4.70042E-02
-2.1840E-06,4.69550E-02
-2.1800E-06,4.71519E-02
-2.1760E-06,4.71027E-02
-2.1720E-06,4.69222E-02
-2.1680E-06,4.67581E-02
-2.1640E-06,4.64628E-02
-2.1600E-06,4.64300E-02
-2.1560E-06,4.64136E-02
-2.1520E-06,4.62660E-02
-2.1480E-06,4.61347E-02
-2.1440E-06,4.57738E-02
-2.1400E-06,4.54292E-02
-2.1360E-06,4.54949E-02
-2.1320E-06,4.57902E-02
-2.1280E-06,4.58230E-02
-2.1240E-06,4.55933E-02
-2.1200E-06,4.55113E-02
-2.1160E-06,4.54292E-02
-2.1120E-06,4.53308E-02
-2.1080E-06,4.53472E-02
-2.1040E-06,4.52652E-02
-2.1000E-06,4.51996E-02
-2.0960E-06,4.52652E-02
-2.0920E-06,4.53144E-02
-2.0880E-06,4.53636E-02
-2.0840E-06,4.56753E-02
-2.0800E-06,4.58394E-02
-2.0760E-06,4.58558E-02
-2.0720E-06,4.61183E-02
-2.0680E-06,4.64956E-02
-2.0640E-06,4.67253E-02
-2.0600E-06,4.68074E-02
-2.0560E-06,4.68894E-02
-2.0520E-06,4.68402E-02
-2.0480E-06,4.69058E-02
-2.0440E-06,4.71027E-02
-2.0400E-06,4.72831E-02
-2.0360E-06,4.76933E-02
-2.0320E-06,4.79394E-02
-2.0280E-06,4.80706E-02
-2.0240E-06,4.85628E-02
-2.0200E-06,4.87925E-02
-2.0160E-06,4.85300E-02
-2.0120E-06,4.85136E-02
-2.0080E-06,4.88581E-02
-2.0040E-06,4.91699E-02
-2.0000E-06,4.93667E-02
-1.9960E-06,4.94160E-02
-1.9920E-06,4.94652E-02
-1.9880E-06,4.94980E-02
-1.9840E-06,4.97769E-02
-1.9800E-06,5.00394E-02
-1.9760E-06,5.01706E-02
-1.9720E-06,5.01706E-02
-1.9680E-06,5.00394E-02
-1.9640E-06,4.99246E-02
-1.9600E-06,4.99410E-02
-1.9560E-06,5.00886E-02
-1.9520E-06,5.03347E-02
-1.9480E-06,5.08269E-02
-1.9440E-06,5.12863E-02
-1.9400E-06,5.17292E-02
-1.9360E-06,5.19917E-02
-1.9320E-06,5.22378E-02
-1.9280E-06,5.24675E-02
-1.9240E-06,5.25660E-02
-1.9200E-06,5.26644E-02
-1.9160E-06,5.29925E-02
-1.9120E-06,5.34355E-02
-1.9080E-06,5.37308E-02
-1.9040E-06,5.38949E-02
-1.9000E-06,5.40589E-02
-1.8960E-06,5.40753E-02
-1.8920E-06,5.37144E-02
-1.8880E-06,5.34847E-02
-1.8840E-06,5.37800E-02
-1.8800E-06,5.41738E-02
-1.8760E-06,5.44199E-02
-1.8720E-06,5.47808E-02
-1.8680E-06,5.51089E-02
-1.8640E-06,5.50597E-02
-1.8600E-06,5.48792E-02
-1.8560E-06,5.50761E-02
-1.8520E-06,5.51253E-02
-1.8480E-06,5.49449E-02
-1.8440E-06,5.47808E-02
-1.8400E-06,5.45183E-02
-1.8360E-06,5.45183E-02
-1.8320E-06,5.48628E-02
-1.8280E-06,5.52074E-02
-1.8240E-06,5.53878E-02
-1.8200E-06,5.55519E-02
-1.8160E-06,5.54699E-02
-1.8120E-06,5.56339E-02
-1.8080E-06,5.59292E-02
-1.8040E-06,5.58144E-02
-1.8000E-06,5.62081E-02
-1.7960E-06,5.69300E-02
-1.7920E-06,5.72581E-02
-1.7880E-06,5.74386E-02
-1.7840E-06,5.79472E-02
-1.7800E-06,5.84394E-02
-1.7760E-06,5.86691E-02
-1.7720E-06,5.88824E-02
-1.7680E-06,5.91941E-02
-1.7640E-06,5.94730E-02
-1.7600E-06,5.95386E-02
-1.7560E-06,5.94402E-02
-1.7520E-06,5.96042E-02
-1.7480E-06,5.97683E-02
-1.7440E-06,5.97683E-02
-1.7400E-06,6.00144E-02
-1.7360E-06,6.03917E-02
-1.7320E-06,6.06378E-02
-1.7280E-06,6.07363E-02
-1.7240E-06,6.08019E-02
-1.7200E-06,6.08839E-02
-1.7160E-06,6.09660E-02
-1.7120E-06,6.10480E-02
-1.7080E-06,6.13761E-02
-1.7040E-06,6.20488E-02
-1.7000E-06,6.24261E-02
-1.6960E-06,6.25574E-02
-1.6920E-06,6.27871E-02
-1.6880E-06,6.27542E-02
-1.6840E-06,6.26066E-02
-1.6800E-06,6.27050E-02
-1.6760E-06,6.29347E-02
-1.6720E-06,6.31316E-02
-1.6680E-06,6.33121E-02
-1.6640E-06,6.34925E-02
-1.6600E-06,6.35417E-02
-1.6560E-06,6.35910E-02
-1.6520E-06,6.38699E-02
-1.6480E-06,6.40175E-02
-1.6440E-06,6.40175E-02
-1.6400E-06,6.39191E-02
-1.6360E-06,6.37878E-02
-1.6320E-06,6.39519E-02
-1.6280E-06,6.40831E-02
-1.6240E-06,6.40996E-02
-1.6200E-06,6.40831E-02
-1.6160E-06,6.43292E-02
-1.6120E-06,6.44441E-02
-1.6080E-06,6.44441E-02
-1.6040E-06,6.45589E-02
-1.6000E-06,6.45589E-02
-1.5960E-06,6.45425E-02
-1.5920E-06,6.46574E-02
-1.5880E-06,6.46410E-02
-1.5840E-06,6.47558E-02
-1.5800E-06,6.49691E-02
-1.5760E-06,6.51660E-02
-1.5720E-06,6.54777E-02
-1.5680E-06,6.56417E-02
-1.5640E-06,6.56910E-02
-1.5600E-06,6.55925E-02
-1.5560E-06,6.56417E-02
-1.5520E-06,6.55761E-02
-1.5480E-06,6.52480E-02
-1.5440E-06,6.49527E-02
-1.5400E-06,6.46902E-02
-1.5360E-06,6.44277E-02
-1.5320E-06,6.43128E-02
-1.5280E-06,6.41816E-02
-1.5240E-06,6.40667E-02
-1.5200E-06,6.42144E-02
-1.5160E-06,6.45753E-02
-1.5120E-06,6.49199E-02
-1.5080E-06,6.48871E-02
-1.5040E-06,6.47394E-02
-1.5000E-06,6.44933E-02
-1.4960E-06,6.41160E-02
-1.4920E-06,6.38863E-02
-1.4880E-06,6.39191E-02
-1.4840E-06,6.38371E-02
-1.4800E-06,6.36402E-02
-1.4760E-06,6.35581E-02
-1.4720E-06,6.37222E-02
-1.4680E-06,6.38699E-02
-1.4640E-06,6.35253E-02
-1.4600E-06,6.32136E-02
-1.4560E-06,6.31644E-02
-1.4520E-06,6.30003E-02
-1.4480E-06,6.27214E-02
-1.4440E-06,6.24589E-02
-1.4400E-06,6.24753E-02
-1.4360E-06,6.25738E-02
-1.4320E-06,6.24261E-02
-1.4280E-06,6.23113E-02
-1.4240E-06,6.20816E-02
-1.4200E-06,6.17371E-02
-1.4160E-06,6.15402E-02
-1.4120E-06,6.13597E-02
-1.4080E-06,6.10644E-02
-1.4040E-06,6.07855E-02
-1.4000E-06,6.08839E-02
-1.3960E-06,6.09824E-02
-1.3920E-06,6.07035E-02
-1.3880E-06,6.03261E-02
-1.3840E-06,6.02113E-02
-1.3800E-06,6.02113E-02
-1.3760E-06,6.00964E-02
-1.3720E-06,5.98503E-02
-1.3680E-06,5.96371E-02
-1.3640E-06,5.95714E-02
-1.3600E-06,5.93746E-02
-1.3560E-06,5.90628E-02
-1.3520E-06,5.88988E-02
-1.3480E-06,5.87675E-02
-1.3440E-06,5.86199E-02
-1.3400E-06,5.83574E-02
-1.3360E-06,5.79964E-02
-1.3320E-06,5.80292E-02
-1.3280E-06,5.80456E-02
-1.3240E-06,5.76847E-02
-1.3200E-06,5.74714E-02
-1.3160E-06,5.76355E-02
-1.3120E-06,5.75535E-02
-1.3080E-06,5.72581E-02
-1.3040E-06,5.70941E-02
-1.3000E-06,5.70613E-02
-1.2960E-06,5.70121E-02
-1.2920E-06,5.69956E-02
-1.2880E-06,5.70941E-02
-1.2840E-06,5.69464E-02
-1.2800E-06,5.65363E-02
-1.2760E-06,5.62574E-02
-1.2720E-06,5.60113E-02
-1.2680E-06,5.55355E-02
-1.2640E-06,5.52238E-02
-1.2600E-06,5.50597E-02
-1.2560E-06,5.46824E-02
-1.2520E-06,5.45347E-02
-1.2480E-06,5.45019E-02
-1.2440E-06,5.43706E-02
-1.2400E-06,5.43706E-02
-1.2360E-06,5.41081E-02
-1.2320E-06,5.39933E-02
-1.2280E-06,5.40097E-02
-1.2240E-06,5.40425E-02
-1.2200E-06,5.40753E-02
-1.2160E-06,5.38785E-02
-1.2120E-06,5.37964E-02
-1.2080E-06,5.37308E-02
-1.2040E-06,5.34027E-02
-1.2000E-06,5.31238E-02
-1.1960E-06,5.30910E-02
-1.1920E-06,5.30581E-02
-1.1880E-06,5.31402E-02
-1.1840E-06,5.33535E-02
-1.1800E-06,5.30581E-02
-1.1760E-06,5.27628E-02
-1.1720E-06,5.26152E-02
-1.1680E-06,5.23527E-02
-1.1640E-06,5.23363E-02
-1.1600E-06,5.23035E-02
-1.1560E-06,5.23035E-02
-1.1520E-06,5.21886E-02
-1.1480E-06,5.19753E-02
-1.1440E-06,5.17621E-02
-1.1400E-06,5.15652E-02
-1.1360E-06,5.14831E-02
-1.1320E-06,5.14175E-02
-1.1280E-06,5.14667E-02
-1.1240E-06,5.14011E-02
-1.1200E-06,5.12042E-02
-1.1160E-06,5.11386E-02
-1.1120E-06,5.12042E-02
-1.1080E-06,5.11550E-02
-1.1040E-06,5.09746E-02
-1.1000E-06,5.06956E-02
-1.0960E-06,5.01706E-02
-1.0920E-06,4.99410E-02
-1.0880E-06,4.99738E-02
-1.0840E-06,4.99902E-02
-1.0800E-06,4.98753E-02
-1.0760E-06,4.99081E-02
-1.0720E-06,5.01871E-02
-1.0680E-06,5.03183E-02
-1.0640E-06,5.02035E-02
-1.0600E-06,4.98425E-02
-1.0560E-06,4.94980E-02
-1.0520E-06,4.95308E-02
-1.0480E-06,4.97113E-02
-1.0440E-06,4.97441E-02
-1.0400E-06,4.96456E-02
-1.0360E-06,4.94488E-02
-1.0320E-06,4.93831E-02
-1.0280E-06,4.94488E-02
-1.0240E-06,4.93831E-02
-1.0200E-06,4.89730E-02
-1.0160E-06,4.85628E-02
-1.0120E-06,4.86613E-02
-1.0080E-06,4.89894E-02
-1.0040E-06,4.91863E-02
-1.0000E-06,4.91371E-02
-9.9600E-07,4.90878E-02
-9.9200E-07,4.90386E-02
-9.8800E-07,4.87597E-02
-9.8400E-07,4.84972E-02
-9.8000E-07,4.84644E-02
-9.7600E-07,4.84480E-02
-9.7200E-07,4.84316E-02
-9.6800E-07,4.86613E-02
-9.6400E-07,4.86613E-02
-9.6000E-07,4.83988E-02
-9.5600E-07,4.83988E-02
-9.5200E-07,4.83824E-02
-9.4800E-07,4.83660E-02
-9.4400E-07,4.81035E-02
-9.4000E-07,4.77425E-02
-9.3600E-07,4.79066E-02
-9.3200E-07,4.80378E-02
-9.2800E-07,4.84316E-02
-9.2400E-07,4.89074E-02
-9.2000E-07,4.89566E-02
-9.1600E-07,4.91206E-02
-9.1200E-07,4.91699E-02
-9.0800E-07,4.91042E-02
-9.0400E-07,4.90878E-02
-9.0000E-07,4.89402E-02
-8.9600E-07,4.86777E-02
-8.9200E-07,4.82839E-02
-8.8800E-07,4.79230E-02
-8.8400E-07,4.77425E-02
-8.8000E-07,4.74636E-02
-8.7600E-07,4.70699E-02
-8.7200E-07,4.70042E-02
-8.6800E-07,4.71847E-02
-8.6400E-07,4.72339E-02
-8.6000E-07,4.70371E-02
-8.5600E-07,4.69386E-02
-8.5200E-07,4.71847E-02
-8.4800E-07,4.77261E-02
-8.4400E-07,4.81199E-02
-8.4000E-07,4.84480E-02
-8.3600E-07,4.87269E-02
-8.3200E-07,4.84644E-02
-8.2800E-07,4.82347E-02
-8.2400E-07,4.81035E-02
-8.2000E-07,4.77261E-02
-8.1600E-07,4.73324E-02
-8.1200E-07,4.71683E-02
-8.0800E-07,4.68894E-02
-8.0400E-07,4.63480E-02
-8.0000E-07,4.59378E-02
-7.9600E-07,4.56425E-02
-7.9200E-07,4.53800E-02
-7.8800E-07,4.54456E-02
-7.8400E-07,4.55113E-02
-7.8000E-07,4.52160E-02
-7.7600E-07,4.50519E-02
-7.7200E-07,4.52488E-02
-7.6800E-07,4.54292E-02
-7.6400E-07,4.53964E-02
-7.6000E-07,4.52324E-02
-7.5600E-07,4.53144E-02
-7.5200E-07,4.53964E-02
-7.4800E-07,4.51996E-02
-7.4400E-07,4.50355E-02
-7.4000E-07,4.46417E-02
-7.3600E-07,4.41660E-02
-7.3200E-07,4.36081E-02
-7.2800E-07,4.30339E-02
-7.2400E-07,4.28535E-02
-7.2000E-07,4.26730E-02
-7.1600E-07,4.25089E-02
-7.1200E-07,4.25089E-02
-7.0800E-07,4.24925E-02
-7.0400E-07,4.24925E-02
-7.0000E-07,4.24925E-02
-6.9600E-07,4.22300E-02
-6.9200E-07,4.17378E-02
-6.8800E-07,4.11636E-02
-6.8400E-07,4.06386E-02
-6.8000E-07,4.01792E-02
-6.7600E-07,3.96214E-02
-6.7200E-07,3.91949E-02
-6.6800E-07,3.90308E-02
-6.6400E-07,3.88831E-02
-6.6000E-07,3.83581E-02
-6.5600E-07,3.78496E-02
-6.5200E-07,3.75050E-02
-6.4800E-07,3.70456E-02
-6.4400E-07,3.66191E-02
-6.4000E-07,3.63402E-02
-6.3600E-07,3.62089E-02
-6.3200E-07,3.62253E-02
-6.2800E-07,3.61925E-02
-6.2400E-07,3.60613E-02
-6.2000E-07,3.59300E-02
-6.1600E-07,3.57988E-02
-6.1200E-07,3.54542E-02
-6.0800E-07,3.49949E-02
-6.0400E-07,3.49292E-02
-6.0000E-07,3.51261E-02
-5.9600E-07,3.53066E-02
-5.9200E-07,3.53394E-02
-5.8800E-07,3.51425E-02
-5.8400E-07,3.47160E-02
-5.8000E-07,3.42894E-02
-5.7600E-07,3.42566E-02
-5.7200E-07,3.46011E-02
-5.6800E-07,3.46667E-02
-5.6400E-07,3.45027E-02
-5.6000E-07,3.43386E-02
-5.5600E-07,3.41910E-02
-5.5200E-07,3.42894E-02
-5.4800E-07,3.45027E-02
-5.4400E-07,3.46996E-02
-5.4000E-07,3.47488E-02
-5.3600E-07,3.49292E-02
-5.3200E-07,3.52246E-02
-5.2800E-07,3.55035E-02
-5.2400E-07,3.56347E-02
-5.2000E-07,3.56347E-02
-5.1600E-07,3.58972E-02
-5.1200E-07,3.62581E-02
-5.0800E-07,3.64878E-02
-5.0400E-07,3.64714E-02
-5.0000E-07,3.66847E-02
-4.9600E-07,3.70949E-02
-4.9200E-07,3.72589E-02
-4.8800E-07,3.74230E-02
-4.8400E-07,3.79480E-02
-4.8000E-07,3.82925E-02
-4.7600E-07,3.83746E-02
-4.7200E-07,3.85714E-02
-4.6800E-07,3.86535E-02
-4.6400E-07,3.88503E-02
-4.6000E-07,3.91621E-02
-4.5600E-07,3.93261E-02
-4.5200E-07,3.96050E-02
-4.4800E-07,3.98839E-02
-4.4400E-07,4.00152E-02
-4.4000E-07,4.00152E-02
-4.3600E-07,4.00316E-02
-4.3200E-07,4.01628E-02
-4.2800E-07,4.02941E-02
-4.2400E-07,4.05402E-02
-4.2000E-07,4.08847E-02
-4.1600E-07,4.10652E-02
-4.1200E-07,4.11308E-02
-4.0800E-07,4.10816E-02
-4.0400E-07,4.11472E-02
-4.0000E-07,4.13277E-02
-3.9600E-07,4.12456E-02
-3.9200E-07,4.12785E-02
-3.8800E-07,4.13441E-02
-3.8400E-07,4.11472E-02
-3.8000E-07,4.08519E-02
-3.7600E-07,4.08191E-02
-3.7200E-07,4.09175E-02
-3.6800E-07,4.06386E-02
-3.6400E-07,4.03761E-02
-3.6000E-07,4.01464E-02
-3.5600E-07,3.99167E-02
-3.5200E-07,3.97035E-02
-3.4800E-07,3.93753E-02
-3.4400E-07,3.93261E-02
-3.4000E-07,3.90308E-02
-3.3600E-07,3.85222E-02
-3.3200E-07,3.82597E-02
-3.2800E-07,3.79152E-02
-3.2400E-07,3.74886E-02
-3.2000E-07,3.71933E-02
-3.1600E-07,3.66683E-02
-3.1200E-07,3.58152E-02
-3.0800E-07,3.52410E-02
-3.0400E-07,3.49621E-02
-3.0000E-07,3.46831E-02
-2.9600E-07,3.45519E-02
-2.9200E-07,3.43058E-02
-2.8800E-07,3.39449E-02
-2.8400E-07,3.38628E-02
-2.8000E-07,3.37644E-02
-2.7600E-07,3.34363E-02
-2.7200E-07,3.28785E-02
-2.6800E-07,3.23699E-02
-2.6400E-07,3.21238E-02
-2.6000E-07,3.16644E-02
-2.5600E-07,3.09753E-02
-2.5200E-07,3.05652E-02
-2.4800E-07,3.02042E-02
-2.4400E-07,2.96136E-02
-2.4000E-07,2.91706E-02
-2.3600E-07,2.91214E-02
-2.3200E-07,2.88425E-02
-2.2800E-07,2.83175E-02
-2.2400E-07,2.78253E-02
-2.2000E-07,2.72511E-02
-2.1600E-07,2.69558E-02
-2.1200E-07,2.66769E-02
-2.0800E-07,2.61683E-02
-2.0400E-07,2.56925E-02
-2.0000E-07,2.52496E-02
-1.9600E-07,2.48394E-02
-1.9200E-07,2.44292E-02
-1.8800E-07,2.40519E-02
-1.8400E-07,2.37238E-02
-1.8000E-07,2.31496E-02
-1.7600E-07,2.25917E-02
-1.7200E-07,2.21980E-02
-1.6800E-07,2.17058E-02
-1.6400E-07,2.12464E-02
-1.6000E-07,2.09347E-02
-1.5600E-07,2.05081E-02
-1.5200E-07,1.99831E-02
-1.4800E-07,1.95074E-02
-1.4400E-07,1.90480E-02
-1.4000E-07,1.88675E-02
-1.3600E-07,1.87035E-02
-1.3200E-07,1.83097E-02
-1.2800E-07,1.76699E-02
-1.2400E-07,1.73417E-02
-1.2000E-07,1.75058E-02
-1.1600E-07,1.75386E-02
-1.1200E-07,1.74730E-02
-1.0800E-07,1.73910E-02
-1.0400E-07,1.71941E-02
-1.0000E-07,1.70136E-02
-9.6000E-08,1.64722E-02
-9.2000E-08,1.56027E-02
-8.8000E-08,1.51433E-02
-8.4000E-08,1.49300E-02
-8.0000E-08,1.47660E-02
-7.6000E-08,1.47496E-02
-7.2000E-08,1.44542E-02
-6.8000E-08,1.41753E-02
-6.4000E-08,1.41917E-02
-6.0000E-08,1.42246E-02
-5.6000E-08,1.41097E-02
-5.2000E-08,1.40113E-02
-4.8000E-08,1.41589E-02
-4.4000E-08,1.40277E-02
-4.0000E-08,1.35683E-02
-3.6000E-08,1.33714E-02
-3.2000E-08,1.31910E-02
-2.8000E-08,1.30105E-02
-2.4000E-08,1.28464E-02
-2.0000E-08,1.26988E-02
-1.6000E-08,1.25347E-02
-1.2000E-08,1.23871E-02
-8.0000E-09,1.22558E-02
-4.0000E-09,1.18785E-02
6.0000E-22,1.15339E-02
4.0000E-09,1.10910E-02
8.0000E-09,1.06972E-02
1.2000E-08,1.03199E-02
1.6000E-08,9.86049E-03
2.0000E-08,9.53237E-03
2.4000E-08,9.08940E-03
2.8000E-08,8.44955E-03
3.2000E-08,7.94096E-03
3.6000E-08,7.48159E-03
4.0000E-08,6.90737E-03
4.4000E-08,6.51362E-03
4.8000E-08,6.15268E-03
5.2000E-08,5.67690E-03
5.6000E-08,5.10268E-03
6.0000E-08,4.44643E-03
6.4000E-08,3.83940E-03
6.8000E-08,3.13393E-03
7.2000E-08,2.46127E-03
7.6000E-08,1.72299E-03
8.0000E-08,1.00112E-03
8.4000E-08,4.59711E-04
8.8000E-08,-3.24768E-05
9.2000E-08,-2.62164E-04
9.6000E-08,-3.44196E-04
1.0000E-07,-4.26227E-04
1.0400E-07,-6.39508E-04
1.0800E-07,-1.06607E-03
1.1200E-07,-1.45982E-03
1.1600E-07,-1.72232E-03
1.2000E-07,-2.08326E-03
1.2400E-07,-2.67388E-03
1.2800E-07,-3.47779E-03
1.3200E-07,-4.23248E-03
1.3600E-07,-4.69185E-03
1.4000E-07,-5.00357E-03
1.4400E-07,-5.51216E-03
1.4800E-07,-5.90591E-03
1.5200E-07,-6.26685E-03
1.5600E-07,-6.98873E-03
1.6000E-07,-7.64498E-03
1.6400E-07,-7.77623E-03
1.6800E-07,-7.79263E-03
1.7200E-07,-8.07154E-03
1.7600E-07,-8.20279E-03
1.8000E-07,-8.31763E-03
1.8400E-07,-8.77701E-03
1.8800E-07,-9.58091E-03
1.9200E-07,-1.02208E-02
1.9600E-07,-1.06801E-02
2.0000E-07,-1.08934E-02
2.0400E-07,-1.09426E-02
2.0800E-07,-1.11395E-02
2.1200E-07,-1.13200E-02
2.1600E-07,-1.15989E-02
2.2000E-07,-1.20090E-02
2.2400E-07,-1.26325E-02
2.2800E-07,-1.33379E-02
2.3200E-07,-1.37481E-02
2.3600E-07,-1.38794E-02
2.4000E-07,-1.41090E-02
2.4400E-07,-1.42403E-02
2.4800E-07,-1.41090E-02
2.5200E-07,-1.39778E-02
2.5600E-07,-1.39778E-02
2.6000E-07,-1.41090E-02
2.6400E-07,-1.41090E-02
2.6800E-07,-1.42239E-02
2.7200E-07,-1.44864E-02
2.7600E-07,-1.44536E-02
2.8000E-07,-1.43059E-02
2.8400E-07,-1.44044E-02
2.8800E-07,-1.46176E-02
2.9200E-07,-1.48145E-02
2.9600E-07,-1.47653E-02
3.0000E-07,-1.46012E-02
3.0400E-07,-1.44536E-02
3.0800E-07,-1.41911E-02
3.1200E-07,-1.41911E-02
3.1600E-07,-1.43059E-02
3.2000E-07,-1.43059E-02
3.2400E-07,-1.44044E-02
3.2800E-07,-1.46176E-02
3.3200E-07,-1.45848E-02
3.3600E-07,-1.45520E-02
3.4000E-07,-1.45028E-02
3.4400E-07,-1.41254E-02
3.4800E-07,-1.36497E-02
3.5200E-07,-1.34364E-02
3.5600E-07,-1.35020E-02
3.6000E-07,-1.34036E-02
3.6400E-07,-1.33215E-02
3.6800E-07,-1.31083E-02
3.7200E-07,-1.27965E-02
3.7600E-07,-1.27637E-02
3.8000E-07,-1.25997E-02
3.8400E-07,-1.23044E-02
3.8800E-07,-1.21567E-02
3.9200E-07,-1.24028E-02
3.9600E-07,-1.26489E-02
4.0000E-07,-1.26161E-02
4.0400E-07,-1.26981E-02
4.0800E-07,-1.27637E-02
4.1200E-07,-1.23372E-02
4.1600E-07,-1.16973E-02
4.2000E-07,-1.17137E-02
4.2400E-07,-1.17301E-02
4.2800E-07,-1.15004E-02
4.3200E-07,-1.12708E-02
4.3600E-07,-1.09426E-02
4.4000E-07,-1.06473E-02
4.4400E-07,-1.06473E-02
4.4800E-07,-1.06145E-02
4.5200E-07,-1.07129E-02
4.5600E-07,-1.09262E-02
4.6000E-07,-1.08606E-02
4.6400E-07,-1.08114E-02
4.6800E-07,-1.06309E-02
4.7200E-07,-1.03520E-02
4.7600E-07,-1.00895E-02
4.8000E-07,-9.85982E-03
4.8400E-07,-9.76138E-03
4.8800E-07,-9.66295E-03
4.9200E-07,-9.30201E-03
4.9600E-07,-8.97388E-03
5.0000E-07,-8.92466E-03
5.0400E-07,-8.89185E-03
5.0800E-07,-8.97388E-03
5.1200E-07,-9.05591E-03
5.1600E-07,-8.85904E-03
5.2000E-07,-8.94107E-03
5.2400E-07,-9.03951E-03
5.2800E-07,-8.74420E-03
5.3200E-07,-8.46529E-03
5.3600E-07,-8.33404E-03
5.4000E-07,-8.18638E-03
5.4400E-07,-8.05513E-03
5.4800E-07,-7.80904E-03
5.5200E-07,-7.46451E-03
5.5600E-07,-7.36607E-03
5.6000E-07,-7.39888E-03
5.6400E-07,-7.07076E-03
5.6800E-07,-6.64420E-03
5.7200E-07,-6.61138E-03
5.7600E-07,-6.70982E-03
5.8000E-07,-6.66060E-03
5.8400E-07,-6.64420E-03
5.8800E-07,-6.36529E-03
5.9200E-07,-6.08638E-03
5.9600E-07,-5.82388E-03
6.0000E-07,-5.70904E-03
6.0400E-07,-5.72545E-03
6.0800E-07,-5.61060E-03
6.1200E-07,-5.51216E-03
6.1600E-07,-5.28248E-03
6.2000E-07,-5.34810E-03
6.2400E-07,-5.39732E-03
6.2800E-07,-5.20045E-03
6.3200E-07,-5.11841E-03
6.3600E-07,-5.39732E-03
6.4000E-07,-5.67623E-03
6.4400E-07,-5.69263E-03
6.4800E-07,-5.59420E-03
6.5200E-07,-5.38091E-03
6.5600E-07,-5.16763E-03
6.6000E-07,-4.83951E-03
6.6400E-07,-4.77388E-03
6.6800E-07,-5.21685E-03
6.7200E-07,-5.36451E-03
6.7600E-07,-5.39732E-03
6.8000E-07,-5.56138E-03
6.8400E-07,-5.46295E-03
6.8800E-07,-5.34810E-03
6.9200E-07,-5.13482E-03
6.9600E-07,-4.95435E-03
7.0000E-07,-4.88873E-03
7.0400E-07,-4.82310E-03
7.0800E-07,-4.87232E-03
7.1200E-07,-4.80670E-03
7.1600E-07,-4.60982E-03
7.2000E-07,-4.42935E-03
7.2400E-07,-4.52779E-03
7.2800E-07,-4.72466E-03
7.3200E-07,-4.79029E-03
7.3600E-07,-5.10201E-03
7.4000E-07,-5.26607E-03
7.4400E-07,-5.18404E-03
7.4800E-07,-5.23326E-03
7.5200E-07,-5.38091E-03
7.5600E-07,-5.75826E-03
7.6000E-07,-6.00435E-03
7.6400E-07,-5.98795E-03
7.6800E-07,-6.21763E-03
7.7200E-07,-6.56216E-03
7.7600E-07,-6.75904E-03
7.8000E-07,-6.93951E-03
7.8400E-07,-7.00513E-03
7.8800E-07,-6.90670E-03
7.9200E-07,-6.97232E-03
7.9600E-07,-7.03795E-03
8.0000E-07,-7.10357E-03
8.0400E-07,-7.13638E-03
8.0800E-07,-7.05435E-03
8.1200E-07,-7.10357E-03
8.1600E-07,-7.49732E-03
8.2000E-07,-8.02232E-03
8.2400E-07,-8.51451E-03
8.2800E-07,-8.97388E-03
8.3200E-07,-9.28560E-03
8.3600E-07,-9.31841E-03
8.4000E-07,-9.35123E-03
8.4400E-07,-9.23638E-03
8.4800E-07,-9.03951E-03
8.5200E-07,-9.33482E-03
8.5600E-07,-9.87623E-03
8.6000E-07,-1.02536E-02
8.6400E-07,-1.04833E-02
8.6800E-07,-1.06965E-02
8.7200E-07,-1.07786E-02
8.7600E-07,-1.09754E-02
8.8000E-07,-1.10411E-02
8.8400E-07,-1.08442E-02
8.8800E-07,-1.10247E-02
8.9200E-07,-1.13036E-02
8.9600E-07,-1.14676E-02
9.0000E-07,-1.16317E-02
9.0400E-07,-1.17794E-02
9.0800E-07,-1.17958E-02
9.1200E-07,-1.18942E-02
9.1600E-07,-1.21403E-02
9.2000E-07,-1.21239E-02
9.2400E-07,-1.19762E-02
9.2800E-07,-1.18614E-02
9.3200E-07,-1.19762E-02
9.3600E-07,-1.22059E-02
9.4000E-07,-1.24356E-02
9.4400E-07,-1.25504E-02
9.4800E-07,-1.25340E-02
9.5200E-07,-1.27309E-02
9.5600E-07,-1.29278E-02
9.6000E-07,-1.31247E-02
9.6400E-07,-1.32887E-02
9.6800E-07,-1.32067E-02
9.7200E-07,-1.32395E-02
9.7600E-07,-1.36333E-02
9.8000E-07,-1.36497E-02
9.8400E-07,-1.31739E-02
9.8800E-07,-1.29606E-02
9.9200E-07,-1.28950E-02
9.9600E-07,-1.25833E-02
1.0000E-06,-1.25340E-02
1.0040E-06,-1.28622E-02
1.0080E-06,-1.34200E-02
1.0120E-06,-1.39450E-02
1.0160E-06,-1.41747E-02
1.0200E-06,-1.44044E-02
1.0240E-06,-1.46340E-02
1.0280E-06,-1.48309E-02
1.0320E-06,-1.52411E-02
1.0360E-06,-1.55364E-02
1.0400E-06,-1.55528E-02
1.0440E-06,-1.56840E-02
1.0480E-06,-1.56840E-02
1.0520E-06,-1.57004E-02
1.0560E-06,-1.59465E-02
1.0600E-06,-1.62090E-02
1.0640E-06,-1.63239E-02
1.0680E-06,-1.65536E-02
1.0720E-06,-1.68817E-02
1.0760E-06,-1.71770E-02
1.0800E-06,-1.76856E-02
1.0840E-06,-1.81778E-02
1.0880E-06,-1.86372E-02
1.0920E-06,-1.92114E-02
1.0960E-06,-1.96215E-02
1.1000E-06,-1.97528E-02
1.1040E-06,-1.98676E-02
1.1080E-06,-2.02286E-02
1.1120E-06,-2.06715E-02
1.1160E-06,-2.08848E-02
1.1200E-06,-2.08356E-02
1.1240E-06,-2.10161E-02
1.1280E-06,-2.14098E-02
1.1320E-06,-2.17544E-02
1.1360E-06,-2.20497E-02
1.1400E-06,-2.23614E-02
1.1440E-06,-2.25583E-02
1.1480E-06,-2.26403E-02
1.1520E-06,-2.26075E-02
1.1560E-06,-2.26239E-02
1.1600E-06,-2.26567E-02
1.1640E-06,-2.26731E-02
1.1680E-06,-2.25583E-02
1.1720E-06,-2.25583E-02
1.1760E-06,-2.28044E-02
1.1800E-06,-2.28536E-02
1.1840E-06,-2.29684E-02
1.1880E-06,-2.34442E-02
1.1920E-06,-2.39856E-02
1.1960E-06,-2.42645E-02
1.2000E-06,-2.46583E-02
1.2040E-06,-2.53801E-02
1.2080E-06,-2.61020E-02
1.2120E-06,-2.68075E-02
1.2160E-06,-2.72504E-02
1.2200E-06,-2.76934E-02
1.2240E-06,-2.81036E-02
1.2280E-06,-2.83497E-02
1.2320E-06,-2.83661E-02
1.2360E-06,-2.82348E-02
1.2400E-06,-2.84809E-02
1.2440E-06,-2.86778E-02
1.2480E-06,-2.87598E-02
1.2520E-06,-2.92848E-02
1.2560E-06,-3.01379E-02
1.2600E-06,-3.07450E-02
1.2640E-06,-3.10403E-02
1.2680E-06,-3.15489E-02
1.2720E-06,-3.21559E-02
1.2760E-06,-3.28450E-02
1.2800E-06,-3.37309E-02
1.2840E-06,-3.43379E-02
1.2880E-06,-3.48137E-02
1.2920E-06,-3.51583E-02
1.2960E-06,-3.52075E-02
1.3000E-06,-3.53879E-02
1.3040E-06,-3.57817E-02
1.3080E-06,-3.61590E-02
1.3120E-06,-3.65200E-02
1.3160E-06,-3.68809E-02
1.3200E-06,-3.72090E-02
1.3240E-06,-3.74715E-02
1.3280E-06,-3.77176E-02
1.3320E-06,-3.81934E-02
1.3360E-06,-3.87676E-02
1.3400E-06,-3.92106E-02
1.3440E-06,-3.96208E-02
1.3480E-06,-3.99981E-02
1.3520E-06,-4.03426E-02
1.3560E-06,-4.04247E-02
1.3600E-06,-4.04083E-02
1.3640E-06,-4.06379E-02
1.3680E-06,-4.10809E-02
1.3720E-06,-4.17372E-02
1.3760E-06,-4.22294E-02
1.3800E-06,-4.23278E-02
1.3840E-06,-4.23114E-02
1.3880E-06,-4.23114E-02
1.3920E-06,-4.24262E-02
1.3960E-06,-4.27544E-02
1.4000E-06,-4.29512E-02
1.4040E-06,-4.31481E-02
1.4080E-06,-4.34762E-02
1.4120E-06,-4.36731E-02
1.4160E-06,-4.35911E-02
1.4200E-06,-4.35090E-02
1.4240E-06,-4.35583E-02
1.4280E-06,-4.34926E-02
1.4320E-06,-4.35419E-02
1.4360E-06,-4.32465E-02
1.4400E-06,-4.27215E-02
1.4440E-06,-4.22129E-02
1.4480E-06,-4.18356E-02
1.4520E-06,-4.18356E-02
1.4560E-06,-4.19833E-02
1.4600E-06,-4.21473E-02
1.4640E-06,-4.21801E-02
1.4680E-06,-4.20653E-02
1.4720E-06,-4.18520E-02
1.4760E-06,-4.15239E-02
1.4800E-06,-4.12122E-02
1.4840E-06,-4.10645E-02
1.4880E-06,-4.06708E-02
1.4920E-06,-4.03098E-02
1.4960E-06,-4.01950E-02
1.5000E-06,-4.00637E-02
1.5040E-06,-3.95879E-02
1.5080E-06,-3.90465E-02
1.5120E-06,-3.88825E-02
1.5160E-06,-3.87348E-02
1.5200E-06,-3.84723E-02
1.5240E-06,-3.82426E-02
1.5280E-06,-3.78981E-02
1.5320E-06,-3.73239E-02
1.5360E-06,-3.67989E-02
1.5400E-06,-3.63067E-02
1.5440E-06,-3.57161E-02
1.5480E-06,-3.51747E-02
1.5520E-06,-3.44200E-02
1.5560E-06,-3.36817E-02
1.5600E-06,-3.32551E-02
1.5640E-06,-3.24840E-02
1.5680E-06,-3.16309E-02
1.5720E-06,-3.10567E-02
1.5760E-06,-3.04989E-02
1.5800E-06,-3.00067E-02
1.5840E-06,-2.94325E-02
1.5880E-06,-2.87598E-02
1.5920E-06,-2.82512E-02
1.5960E-06,-2.78739E-02
1.6000E-06,-2.74145E-02
1.6040E-06,-2.67254E-02
1.6080E-06,-2.61184E-02
1.6120E-06,-2.55442E-02
1.6160E-06,-2.51012E-02
1.6200E-06,-2.48223E-02
1.6240E-06,-2.40512E-02
1.6280E-06,-2.30997E-02
1.6320E-06,-2.24434E-02
1.6360E-06,-2.19512E-02
1.6400E-06,-2.15903E-02
1.6440E-06,-2.13606E-02
1.6480E-06,-2.09176E-02
1.6520E-06,-2.02778E-02
1.6560E-06,-1.97856E-02
1.6600E-06,-1.93262E-02
1.6640E-06,-1.88833E-02
1.6680E-06,-1.84567E-02
1.6720E-06,-1.79317E-02
1.6760E-06,-1.75708E-02
1.6800E-06,-1.72262E-02
1.6840E-06,-1.70129E-02
1.6880E-06,-1.68325E-02
1.6920E-06,-1.64059E-02
1.6960E-06,-1.62254E-02
1.7000E-06,-1.60942E-02
1.7040E-06,-1.57169E-02
1.7080E-06,-1.56184E-02
1.7120E-06,-1.55200E-02
1.7160E-06,-1.55528E-02
1.7200E-06,-1.57989E-02
1.7240E-06,-1.60614E-02
1.7280E-06,-1.62911E-02
1.7320E-06,-1.61270E-02
1.7360E-06,-1.57497E-02
1.7400E-06,-1.53723E-02
1.7440E-06,-1.52903E-02
1.7480E-06,-1.55692E-02
1.7520E-06,-1.58153E-02
1.7560E-06,-1.59465E-02
1.7600E-06,-1.61926E-02
1.7640E-06,-1.63075E-02
1.7680E-06,-1.61598E-02
1.7720E-06,-1.62747E-02
1.7760E-06,-1.64879E-02
1.7800E-06,-1.65864E-02
1.7840E-06,-1.67997E-02
1.7880E-06,-1.70950E-02
1.7920E-06,-1.72590E-02
1.7960E-06,-1.75215E-02
1.8000E-06,-1.78989E-02
1.8040E-06,-1.78825E-02
1.8080E-06,-1.77512E-02
1.8120E-06,-1.77676E-02
1.8160E-06,-1.77676E-02
1.8200E-06,-1.78989E-02
1.8240E-06,-1.81614E-02
1.8280E-06,-1.83911E-02
1.8320E-06,-1.84895E-02
1.8360E-06,-1.84567E-02
1.8400E-06,-1.82926E-02
1.8440E-06,-1.83911E-02
1.8480E-06,-1.86208E-02
1.8520E-06,-1.87028E-02
1.8560E-06,-1.89161E-02
1.8600E-06,-1.89653E-02
1.8640E-06,-1.90309E-02
1.8680E-06,-1.90965E-02
1.8720E-06,-1.88997E-02
1.8760E-06,-1.89653E-02
1.8800E-06,-1.91622E-02
1.8840E-06,-1.88504E-02
1.8880E-06,-1.84403E-02
1.8920E-06,-1.82926E-02
1.8960E-06,-1.83911E-02
1.9000E-06,-1.84895E-02
1.9040E-06,-1.83090E-02
1.9080E-06,-1.82762E-02
1.9120E-06,-1.83747E-02
1.9160E-06,-1.84895E-02
1.9200E-06,-1.88176E-02
1.9240E-06,-1.90145E-02
1.9280E-06,-1.92114E-02
1.9320E-06,-1.95231E-02
1.9360E-06,-1.95395E-02
1.9400E-06,-1.97036E-02
1.9440E-06,-1.99661E-02
1.9480E-06,-2.00809E-02
1.9520E-06,-2.01958E-02
1.9560E-06,-2.03106E-02
1.9600E-06,-2.02778E-02
1.9640E-06,-2.01301E-02
1.9680E-06,-1.99661E-02
1.9720E-06,-1.98348E-02
1.9760E-06,-1.99497E-02
1.9800E-06,-2.00645E-02
1.9840E-06,-1.99333E-02
1.9880E-06,-2.00809E-02
1.9920E-06,-2.04254E-02
1.9960E-06,-2.07536E-02
2.0000E-06,-2.09504E-02
2.0040E-06,-2.09997E-02
2.0080E-06,-2.09340E-02
2.0120E-06,-2.08520E-02
2.0160E-06,-2.11637E-02
2.0200E-06,-2.14262E-02
2.0240E-06,-2.13114E-02
2.0280E-06,-2.14426E-02
2.0320E-06,-2.14590E-02
2.0360E-06,-2.12458E-02
2.0400E-06,-2.13934E-02
2.0440E-06,-2.17708E-02
2.0480E-06,-2.20004E-02
2.0520E-06,-2.22301E-02
2.0560E-06,-2.27059E-02
2.0600E-06,-2.32637E-02
2.0640E-06,-2.37887E-02
2.0680E-06,-2.41497E-02
2.0720E-06,-2.44942E-02
2.0760E-06,-2.48223E-02
2.0800E-06,-2.51012E-02
2.0840E-06,-2.52489E-02
2.0880E-06,-2.56426E-02
2.0920E-06,-2.62661E-02
2.0960E-06,-2.66106E-02
2.1000E-06,-2.68075E-02
2.1040E-06,-2.70044E-02
2.1080E-06,-2.71848E-02
2.1120E-06,-2.74637E-02
2.1160E-06,-2.77426E-02
2.1200E-06,-2.78739E-02
2.1240E-06,-2.80215E-02
2.1280E-06,-2.81200E-02
2.1320E-06,-2.82184E-02
2.1360E-06,-2.84481E-02
2.1400E-06,-2.87762E-02
2.1440E-06,-2.92192E-02
2.1480E-06,-2.96294E-02
2.1520E-06,-3.00067E-02
2.1560E-06,-3.03512E-02
2.1600E-06,-3.07942E-02
2.1640E-06,-3.10895E-02
2.1680E-06,-3.13848E-02
2.1720E-06,-3.18934E-02
2.1760E-06,-3.21231E-02
2.1800E-06,-3.23364E-02
2.1840E-06,-3.26809E-02
2.1880E-06,-3.31239E-02
2.1920E-06,-3.35176E-02
2.1960E-06,-3.39114E-02
2.2000E-06,-3.43872E-02
2.2040E-06,-3.48301E-02
2.2080E-06,-3.53715E-02
2.2120E-06,-3.59129E-02
2.2160E-06,-3.61590E-02
2.2200E-06,-3.61426E-02
2.2240E-06,-3.59950E-02
2.2280E-06,-3.62411E-02
2.2320E-06,-3.67333E-02
2.2360E-06,-3.71762E-02
2.2400E-06,-3.76028E-02
2.2440E-06,-3.81114E-02
2.2480E-06,-3.87020E-02
2.2520E-06,-3.90137E-02
2.2560E-06,-3.90629E-02
2.2600E-06,-3.89973E-02
2.2640E-06,-3.91778E-02
2.2680E-06,-3.92106E-02
2.2720E-06,-3.91286E-02
2.2760E-06,-3.92762E-02
2.2800E-06,-3.95715E-02
2.2840E-06,-3.99653E-02
2.2880E-06,-3.99653E-02
2.2920E-06,-3.99653E-02
2.2960E-06,-4.02114E-02
2.3000E-06,-4.01786E-02
2.3040E-06,-4.00473E-02
2.3080E-06,-4.00309E-02
2.3120E-06,-4.02606E-02
2.3160E-06,-4.04903E-02
2.3200E-06,-4.05887E-02
2.3240E-06,-4.08184E-02
2.3280E-06,-4.09004E-02
2.3320E-06,-4.09661E-02
2.3360E-06,-4.12942E-02
2.3400E-06,-4.17044E-02
2.3440E-06,-4.20981E-02
2.3480E-06,-4.23278E-02
2.3520E-06,-4.24098E-02
2.3560E-06,-4.24919E-02
2.3600E-06,-4.27051E-02
2.3640E-06,-4.30497E-02
2.3680E-06,-4.34926E-02
2.3720E-06,-4.35419E-02
2.3760E-06,-4.35911E-02
2.3800E-06,-4.38700E-02
2.3840E-06,-4.38864E-02
2.3880E-06,-4.35090E-02
2.3920E-06,-4.31809E-02
2.3960E-06,-4.32301E-02
2.4000E-06,-4.35254E-02
2.4040E-06,-4.39028E-02
2.4080E-06,-4.40012E-02
2.4120E-06,-4.40012E-02
2.4160E-06,-4.41325E-02
2.4200E-06,-4.41161E-02
2.4240E-06,-4.40012E-02
2.4280E-06,-4.38864E-02
2.4320E-06,-4.37879E-02
2.4360E-06,-4.35747E-02
2.4400E-06,-4.33778E-02
2.4440E-06,-4.33122E-02
2.4480E-06,-4.33450E-02
2.4520E-06,-4.32629E-02
2.4560E-06,-4.31809E-02
2.4600E-06,-4.31317E-02
2.4640E-06,-4.28364E-02
2.4680E-06,-4.25411E-02
2.4720E-06,-4.25247E-02
2.4760E-06,-4.25083E-02
2.4800E-06,-4.22294E-02
2.4840E-06,-4.19997E-02
2.4880E-06,-4.20161E-02
2.4920E-06,-4.22786E-02
2.4960E-06,-4.22786E-02
2.5000E-06,-4.19012E-02
2.5040E-06,-4.15239E-02
2.5080E-06,-4.14583E-02
2.5120E-06,-4.13762E-02
2.5160E-06,-4.11794E-02
2.5200E-06,-4.09989E-02
2.5240E-06,-4.08348E-02
2.5280E-06,-4.09169E-02
2.5320E-06,-4.10973E-02
2.5360E-06,-4.11465E-02
2.5400E-06,-4.12122E-02
2.5440E-06,-4.10317E-02
2.5480E-06,-4.09825E-02
2.5520E-06,-4.09333E-02
2.5560E-06,-4.07856E-02
2.5600E-06,-4.07856E-02
2.5640E-06,-4.07692E-02
2.5680E-06,-4.08676E-02
2.5720E-06,-4.07200E-02
2.5760E-06,-4.05723E-02
2.5800E-06,-4.05395E-02
2.5840E-06,-4.05067E-02
2.5880E-06,-4.05067E-02
2.5920E-06,-4.02442E-02
2.5960E-06,-3.97520E-02
2.6000E-06,-3.91942E-02
2.6040E-06,-3.88989E-02
2.6080E-06,-3.87512E-02
2.6120E-06,-3.84723E-02
2.6160E-06,-3.83247E-02
2.6200E-06,-3.82098E-02
2.6240E-06,-3.80950E-02
2.6280E-06,-3.79801E-02
2.6320E-06,-3.77504E-02
2.6360E-06,-3.75536E-02
2.6400E-06,-3.75700E-02
2.6440E-06,-3.76192E-02
2.6480E-06,-3.75536E-02
2.6520E-06,-3.73403E-02
2.6560E-06,-3.67661E-02
2.6600E-06,-3.62575E-02
2.6640E-06,-3.58965E-02
2.6680E-06,-3.56833E-02
2.6720E-06,-3.55848E-02
2.6760E-06,-3.52403E-02
2.6800E-06,-3.48137E-02
2.6840E-06,-3.45184E-02
2.6880E-06,-3.41247E-02
2.6920E-06,-3.38786E-02
2.6960E-06,-3.39114E-02
2.7000E-06,-3.38129E-02
2.7040E-06,-3.37309E-02
2.7080E-06,-3.37637E-02
2.7120E-06,-3.37801E-02
2.7160E-06,-3.37965E-02
2.7200E-06,-3.36817E-02
2.7240E-06,-3.34684E-02
2.7280E-06,-3.32715E-02
2.7320E-06,-3.28286E-02
2.7360E-06,-3.23200E-02
2.7400E-06,-3.20739E-02
2.7440E-06,-3.19426E-02
2.7480E-06,-3.15817E-02
2.7520E-06,-3.13684E-02
2.7560E-06,-3.13028E-02
2.7600E-06,-3.11223E-02
2.7640E-06,-3.11879E-02
2.7680E-06,-3.11387E-02
2.7720E-06,-3.08434E-02
2.7760E-06,-3.05809E-02
2.7800E-06,-3.01872E-02
2.7840E-06,-2.99411E-02
2.7880E-06,-2.98426E-02
2.7920E-06,-2.94981E-02
2.7960E-06,-2.91864E-02
2.8000E-06,-2.90059E-02
2.8040E-06,-2.89567E-02
2.8080E-06,-2.91536E-02
2.8120E-06,-2.90715E-02
2.8160E-06,-2.87762E-02
2.8200E-06,-2.83661E-02
2.8240E-06,-2.81200E-02
2.8280E-06,-2.82348E-02
2.8320E-06,-2.81200E-02
2.8360E-06,-2.77590E-02
2.8400E-06,-2.75458E-02
2.8440E-06,-2.74473E-02
2.8480E-06,-2.73653E-02
2.8520E-06,-2.71684E-02
2.8560E-06,-2.68731E-02
2.8600E-06,-2.66926E-02
2.8640E-06,-2.67911E-02
2.8680E-06,-2.68731E-02
2.8720E-06,-2.68567E-02
2.8760E-06,-2.65778E-02
2.8800E-06,-2.61840E-02
2.8840E-06,-2.59379E-02
2.8880E-06,-2.55934E-02
2.8920E-06,-2.51340E-02
2.8960E-06,-2.50684E-02
2.9000E-06,-2.51340E-02
2.9040E-06,-2.48387E-02
2.9080E-06,-2.45598E-02
2.9120E-06,-2.42973E-02
2.9160E-06,-2.40348E-02
2.9200E-06,-2.36575E-02
2.9240E-06,-2.32145E-02
2.9280E-06,-2.31489E-02
2.9320E-06,-2.30833E-02
2.9360E-06,-2.27879E-02
2.9400E-06,-2.23778E-02
2.9440E-06,-2.21153E-02
2.9480E-06,-2.19840E-02
2.9520E-06,-2.17379E-02
2.9560E-06,-2.16231E-02
2.9600E-06,-2.13934E-02
2.9640E-06,-2.10653E-02
2.9680E-06,-2.07536E-02
2.9720E-06,-2.04747E-02
2.9760E-06,-2.02122E-02
2.9800E-06,-2.00973E-02
2.9840E-06,-2.00973E-02
2.9880E-06,-1.99661E-02
2.9920E-06,-1.98512E-02
2.9960E-06,-1.97200E-02
3.0000E-06,-1.96379E-02
3.0040E-06,-1.96708E-02
3.0080E-06,-1.97036E-02
3.0120E-06,-1.94739E-02
3.0160E-06,-1.94083E-02
3.0200E-06,-1.93262E-02
3.0240E-06,-1.91129E-02
3.0280E-06,-1.90473E-02
3.0320E-06,-1.89653E-02
3.0360E-06,-1.90309E-02
3.0400E-06,-1.87192E-02
3.0440E-06,-1.81778E-02
3.0480E-06,-1.80465E-02
3.0520E-06,-1.81614E-02
3.0560E-06,-1.82434E-02
3.0600E-06,-1.83583E-02
3.0640E-06,-1.84403E-02
3.0680E-06,-1.84075E-02
3.0720E-06,-1.81286E-02
3.0760E-06,-1.78825E-02
3.0800E-06,-1.77676E-02
3.0840E-06,-1.76528E-02
3.0880E-06,-1.76692E-02
3.0920E-06,-1.75544E-02
3.0960E-06,-1.76856E-02
3.1000E-06,-1.81614E-02
3.1040E-06,-1.83911E-02
3.1080E-06,-1.86044E-02
3.1120E-06,-1.90473E-02
3.1160E-06,-1.93426E-02
3.1200E-06,-1.94903E-02
3.1240E-06,-1.97692E-02
3.1280E-06,-2.01465E-02
3.1320E-06,-2.06059E-02
3.1360E-06,-2.09176E-02
3.1400E-06,-2.09669E-02
3.1440E-06,-2.11309E-02
3.1480E-06,-2.11801E-02
3.1520E-06,-2.12294E-02
3.1560E-06,-2.15083E-02
3.1600E-06,-2.17708E-02
3.1640E-06,-2.20004E-02
3.1680E-06,-2.19512E-02
3.1720E-06,-2.18364E-02
3.1760E-06,-2.18200E-02
3.1800E-06,-2.19348E-02
3.1840E-06,-2.20497E-02
3.1880E-06,-2.21481E-02
3.1920E-06,-2.23614E-02
3.1960E-06,-2.25583E-02
3.2000E-06,-2.28864E-02
3.2040E-06,-2.31817E-02
3.2080E-06,-2.34442E-02
3.2120E-06,-2.37067E-02
3.2160E-06,-2.38379E-02
3.2200E-06,-2.38215E-02
3.2240E-06,-2.40676E-02
3.2280E-06,-2.45270E-02
3.2320E-06,-2.47239E-02
3.2360E-06,-2.49208E-02
3.2400E-06,-2.52325E-02
3.2440E-06,-2.53965E-02
3.2480E-06,-2.54294E-02
3.2520E-06,-2.55606E-02
3.2560E-06,-2.59215E-02
3.2600E-06,-2.61676E-02
3.2640E-06,-2.65122E-02
3.2680E-06,-2.70700E-02
3.2720E-06,-2.74637E-02
3.2760E-06,-2.79723E-02
3.2800E-06,-2.83497E-02
3.2840E-06,-2.83169E-02
3.2880E-06,-2.82840E-02
3.2920E-06,-2.85137E-02
3.2960E-06,-2.85958E-02
3.3000E-06,-2.84317E-02
3.3040E-06,-2.84153E-02
3.3080E-06,-2.86286E-02
3.3120E-06,-2.89403E-02
3.3160E-06,-2.91044E-02
3.3200E-06,-2.92848E-02
3.3240E-06,-2.95637E-02
3.3280E-06,-2.97114E-02
3.3320E-06,-2.98426E-02
3.3360E-06,-3.02364E-02
3.3400E-06,-3.04661E-02
3.3440E-06,-3.03184E-02
3.3480E-06,-3.04169E-02
3.3520E-06,-3.07614E-02
3.3560E-06,-3.09254E-02
3.3600E-06,-3.11059E-02
3.3640E-06,-3.12700E-02
3.3680E-06,-3.14340E-02
3.3720E-06,-3.15817E-02
3.3760E-06,-3.17294E-02
3.3800E-06,-3.17458E-02
3.3840E-06,-3.18770E-02
3.3880E-06,-3.22544E-02
3.3920E-06,-3.23528E-02
3.3960E-06,-3.24348E-02
3.4000E-06,-3.27629E-02
3.4040E-06,-3.29598E-02
3.4080E-06,-3.30090E-02
3.4120E-06,-3.31731E-02
3.4160E-06,-3.34684E-02
3.4200E-06,-3.36161E-02
3.4240E-06,-3.36325E-02
3.4280E-06,-3.36653E-02
3.4320E-06,-3.38129E-02
3.4360E-06,-3.39606E-02
3.4400E-06,-3.40919E-02
3.4440E-06,-3.43379E-02
3.4480E-06,-3.44528E-02
3.4520E-06,-3.44036E-02
3.4560E-06,-3.43544E-02
3.4600E-06,-3.45676E-02
3.4640E-06,-3.51419E-02
3.4680E-06,-3.56833E-02
3.4720E-06,-3.60770E-02
3.4760E-06,-3.63067E-02
3.4800E-06,-3.63887E-02
3.4840E-06,-3.64872E-02
3.4880E-06,-3.65856E-02
3.4920E-06,-3.65528E-02
3.4960E-06,-3.67661E-02
3.5000E-06,-3.71926E-02
3.5040E-06,-3.70942E-02
3.5080E-06,-3.70122E-02
3.5120E-06,-3.71762E-02
3.5160E-06,-3.72254E-02
3.5200E-06,-3.71434E-02
3.5240E-06,-3.70614E-02
3.5280E-06,-3.71106E-02
3.5320E-06,-3.74387E-02
3.5360E-06,-3.78325E-02
3.5400E-06,-3.80786E-02
3.5440E-06,-3.81770E-02
3.5480E-06,-3.81770E-02
3.5520E-06,-3.80294E-02
3.5560E-06,-3.81770E-02
3.5600E-06,-3.85544E-02
3.5640E-06,-3.88825E-02
3.5680E-06,-3.90794E-02
3.5720E-06,-3.88989E-02
3.5760E-06,-3.88497E-02
3.5800E-06,-3.89317E-02
3.5840E-06,-3.87512E-02
3.5880E-06,-3.84559E-02
3.5920E-06,-3.82919E-02
3.5960E-06,-3.84067E-02
3.6000E-06,-3.82754E-02
3.6040E-06,-3.81606E-02
3.6080E-06,-3.83903E-02
3.6120E-06,-3.87348E-02
3.6160E-06,-3.90629E-02
3.6200E-06,-3.92434E-02
3.6240E-06,-3.95387E-02
3.6280E-06,-3.96864E-02
3.6320E-06,-3.94731E-02
3.6360E-06,-3.92598E-02
3.6400E-06,-3.90629E-02
3.6440E-06,-3.87676E-02
3.6480E-06,-3.86200E-02
3.6520E-06,-3.86036E-02
3.6560E-06,-3.87020E-02
3.6600E-06,-3.88989E-02
3.6640E-06,-3.88333E-02
3.6680E-06,-3.86528E-02
3.6720E-06,-3.86200E-02
3.6760E-06,-3.87348E-02
3.6800E-06,-3.88333E-02
3.6840E-06,-3.86692E-02
3.6880E-06,-3.83903E-02
3.6920E-06,-3.79965E-02
3.6960E-06,-3.77833E-02
3.7000E-06,-3.78161E-02
3.7040E-06,-3.79473E-02
3.7080E-06,-3.80786E-02
3.7120E-06,-3.79473E-02
3.7160E-06,-3.79637E-02
3.7200E-06,-3.81114E-02
3.7240E-06,-3.79965E-02
3.7280E-06,-3.77669E-02
3.7320E-06,-3.76684E-02
3.7360E-06,-3.77176E-02
3.7400E-06,-3.74879E-02
3.7440E-06,-3.74223E-02
3.7480E-06,-3.74879E-02
3.7520E-06,-3.74223E-02
3.7560E-06,-3.72254E-02
3.7600E-06,-3.69301E-02
3.7640E-06,-3.67661E-02
3.7680E-06,-3.67497E-02
3.7720E-06,-3.67169E-02
3.7760E-06,-3.65692E-02
3.7800E-06,-3.62903E-02
3.7840E-06,-3.60442E-02
3.7880E-06,-3.57817E-02
3.7920E-06,-3.55356E-02
3.7960E-06,-3.56833E-02
3.8000E-06,-3.58473E-02
3.8040E-06,-3.54864E-02
3.8080E-06,-3.50270E-02
3.8120E-06,-3.47481E-02
3.8160E-06,-3.44856E-02
3.8200E-06,-3.42231E-02
3.8240E-06,-3.42231E-02
3.8280E-06,-3.43379E-02
3.8320E-06,-3.44692E-02
3.8360E-06,-3.44528E-02
3.8400E-06,-3.43051E-02
3.8440E-06,-3.41903E-02
3.8480E-06,-3.40590E-02
3.8520E-06,-3.40590E-02
3.8560E-06,-3.38129E-02
3.8600E-06,-3.33372E-02
3.8640E-06,-3.29106E-02
3.8680E-06,-3.25004E-02
3.8720E-06,-3.21231E-02
3.8760E-06,-3.19919E-02
3.8800E-06,-3.19919E-02
3.8840E-06,-3.18934E-02
3.8880E-06,-3.15653E-02
3.8920E-06,-3.09747E-02
3.8960E-06,-3.06465E-02
3.9000E-06,-3.04989E-02
3.9040E-06,-3.02364E-02
3.9080E-06,-2.99903E-02
3.9120E-06,-2.96458E-02
3.9160E-06,-2.95473E-02
3.9200E-06,-2.94653E-02
3.9240E-06,-2.91372E-02
3.9280E-06,-2.86942E-02
3.9320E-06,-2.83004E-02
3.9360E-06,-2.81856E-02
3.9400E-06,-2.79231E-02
3.9440E-06,-2.78083E-02
3.9480E-06,-2.76934E-02
3.9520E-06,-2.74801E-02
3.9560E-06,-2.73981E-02
3.9600E-06,-2.72012E-02
3.9640E-06,-2.70372E-02
3.9680E-06,-2.68731E-02
3.9720E-06,-2.67090E-02
3.9760E-06,-2.66762E-02
3.9800E-06,-2.66434E-02
3.9840E-06,-2.64794E-02
3.9880E-06,-2.64629E-02
3.9920E-06,-2.63317E-02
3.9960E-06,-2.60856E-02
4.0000E-06,-2.60856E-02
4.0040E-06,-2.62169E-02
4.0080E-06,-2.63481E-02
4.0120E-06,-2.64465E-02
4.0160E-06,-2.61840E-02
4.0200E-06,-2.56919E-02
4.0240E-06,-2.55934E-02
4.0280E-06,-2.57411E-02
4.0320E-06,-2.60036E-02
4.0360E-06,-2.60036E-02
4.0400E-06,-2.57739E-02
4.0440E-06,-2.56919E-02
4.0480E-06,-2.53473E-02
4.0520E-06,-2.46583E-02
4.0560E-06,-2.40348E-02
4.0600E-06,-2.35590E-02
4.0640E-06,-2.34770E-02
4.0680E-06,-2.35098E-02
4.0720E-06,-2.35590E-02
4.0760E-06,-2.37067E-02
4.0800E-06,-2.37395E-02
4.0840E-06,-2.36247E-02
4.0880E-06,-2.35262E-02
4.0920E-06,-2.36739E-02
4.0960E-06,-2.38379E-02
4.1000E-06,-2.37395E-02
4.1040E-06,-2.35098E-02
4.1080E-06,-2.32801E-02
4.1120E-06,-2.30997E-02
4.1160E-06,-2.27879E-02
4.1200E-06,-2.25090E-02
4.1240E-06,-2.23614E-02
4.1280E-06,-2.22137E-02
4.1320E-06,-2.19512E-02
4.1360E-06,-2.19512E-02
4.1400E-06,-2.18200E-02
4.1440E-06,-2.14590E-02
4.1480E-06,-2.16067E-02
4.1520E-06,-2.18528E-02
4.1560E-06,-2.17379E-02
4.1600E-06,-2.16395E-02
4.1640E-06,-2.19020E-02
4.1680E-06,-2.21645E-02
4.1720E-06,-2.21645E-02
4.1760E-06,-2.20497E-02
4.1800E-06,-2.19348E-02
4.1840E-06,-2.19348E-02
4.1880E-06,-2.19512E-02
4.1920E-06,-2.18364E-02
4.1960E-06,-2.18364E-02
4.2000E-06,-2.20825E-02
4.2040E-06,-2.21973E-02
4.2080E-06,-2.19512E-02
4.2120E-06,-2.17215E-02
4.2160E-06,-2.18692E-02
4.2200E-06,-2.17544E-02
4.2240E-06,-2.16231E-02
4.2280E-06,-2.19020E-02
4.2320E-06,-2.21645E-02
4.2360E-06,-2.21809E-02
4.2400E-06,-2.19348E-02
4.2440E-06,-2.15739E-02
4.2480E-06,-2.09997E-02
4.2520E-06,-2.07044E-02
4.2560E-06,-2.09176E-02
4.2600E-06,-2.10161E-02
4.2640E-06,-2.10817E-02
4.2680E-06,-2.14919E-02
4.2720E-06,-2.18856E-02
4.2760E-06,-2.19020E-02
4.2800E-06,-2.15411E-02
4.2840E-06,-2.13278E-02
4.2880E-06,-2.13934E-02
4.2920E-06,-2.12129E-02
4.2960E-06,-2.10161E-02
4.3000E-06,-2.08192E-02
4.3040E-06,-2.07372E-02
4.3080E-06,-2.08028E-02
4.3120E-06,-2.07536E-02
4.3160E-06,-2.06059E-02
4.3200E-06,-2.02450E-02
4.3240E-06,-2.00481E-02
4.3280E-06,-1.97036E-02
4.3320E-06,-1.92606E-02
4.3360E-06,-1.91950E-02
4.3400E-06,-1.92278E-02
4.3440E-06,-1.95395E-02
4.3480E-06,-2.02778E-02
4.3520E-06,-2.09833E-02
4.3560E-06,-2.15411E-02
4.3600E-06,-2.17872E-02
4.3640E-06,-2.18200E-02
4.3680E-06,-2.20989E-02
4.3720E-06,-2.22465E-02
4.3760E-06,-2.19512E-02
4.3800E-06,-2.13114E-02
4.3840E-06,-2.04911E-02
4.3880E-06,-1.98348E-02
4.3920E-06,-1.94247E-02
4.3960E-06,-1.89653E-02
4.4000E-06,-1.86208E-02
4.4040E-06,-1.82926E-02
4.4080E-06,-1.80137E-02
4.4120E-06,-1.78661E-02
4.4160E-06,-1.78497E-02
4.4200E-06,-1.79809E-02
4.4240E-06,-1.78497E-02
4.4280E-06,-1.76200E-02
4.4320E-06,-1.74559E-02
4.4360E-06,-1.70294E-02
4.4400E-06,-1.64879E-02
4.4440E-06,-1.60942E-02
4.4480E-06,-1.58645E-02
4.4520E-06,-1.57825E-02
4.4560E-06,-1.57333E-02
4.4600E-06,-1.54215E-02
4.4640E-06,-1.48637E-02
4.4680E-06,-1.44536E-02
4.4720E-06,-1.40762E-02
4.4760E-06,-1.39450E-02
4.4800E-06,-1.36989E-02
4.4840E-06,-1.32559E-02
4.4880E-06,-1.27965E-02
4.4920E-06,-1.22551E-02
4.4960E-06,-1.19762E-02
4.5000E-06,-1.19598E-02
4.5040E-06,-1.18450E-02
4.5080E-06,-1.15169E-02
4.5120E-06,-1.13528E-02
4.5160E-06,-1.11723E-02
4.5200E-06,-1.08770E-02
4.5240E-06,-1.05981E-02
4.5280E-06,-1.01059E-02
4.5320E-06,-9.51529E-03
4.5360E-06,-9.07232E-03
4.5400E-06,-8.64576E-03
4.5440E-06,-8.59654E-03
4.5480E-06,-8.53091E-03
4.5520E-06,-8.12076E-03
4.5560E-06,-7.75982E-03
4.5600E-06,-7.41529E-03
4.5640E-06,-7.07076E-03
4.5680E-06,-6.87388E-03
4.5720E-06,-6.80826E-03
4.5760E-06,-6.49654E-03
4.5800E-06,-6.23404E-03
4.5840E-06,-5.98795E-03
4.5880E-06,-5.64341E-03
4.5920E-06,-5.54498E-03
4.5960E-06,-5.65982E-03
4.6000E-06,-5.41373E-03
4.6040E-06,-4.80670E-03
4.6080E-06,-4.62623E-03
4.6120E-06,-4.69185E-03
4.6160E-06,-4.87232E-03
4.6200E-06,-4.90513E-03
4.6240E-06,-4.69185E-03
4.6280E-06,-4.36373E-03
4.6320E-06,-4.19966E-03
4.6360E-06,-4.31451E-03
4.6400E-06,-4.26529E-03
4.6440E-06,-4.23248E-03
4.6480E-06,-4.18326E-03
4.6520E-06,-4.38013E-03
4.6560E-06,-4.82310E-03
4.6600E-06,-5.10201E-03
4.6640E-06,-5.38091E-03
4.6680E-06,-5.62701E-03
4.6720E-06,-5.72545E-03
4.6760E-06,-6.06998E-03
4.6800E-06,-6.54576E-03
4.6840E-06,-6.72623E-03
4.6880E-06,-6.90670E-03
4.6920E-06,-7.18560E-03
4.6960E-06,-7.44810E-03
4.7000E-06,-7.57935E-03
4.7040E-06,-7.69420E-03
4.7080E-06,-8.05513E-03
4.7120E-06,-8.51451E-03
4.7160E-06,-8.84263E-03
4.7200E-06,-9.00670E-03
4.7240E-06,-9.28560E-03
4.7280E-06,-9.67935E-03
4.7320E-06,-9.92545E-03
4.7360E-06,-1.01551E-02
4.7400E-06,-1.04997E-02
4.7440E-06,-1.09262E-02
4.7480E-06,-1.11887E-02
4.7520E-06,-1.13528E-02
4.7560E-06,-1.13692E-02
4.7600E-06,-1.15169E-02
4.7640E-06,-1.16317E-02
4.7680E-06,-1.17794E-02
4.7720E-06,-1.17958E-02
4.7760E-06,-1.16973E-02
4.7800E-06,-1.18450E-02
4.7840E-06,-1.21075E-02
4.7880E-06,-1.22059E-02
4.7920E-06,-1.21731E-02
4.7960E-06,-1.22715E-02
4.8000E-06,-1.21239E-02
4.8040E-06,-1.19926E-02
4.8080E-06,-1.19926E-02
4.8120E-06,-1.19926E-02
4.8160E-06,-1.17465E-02
4.8200E-06,-1.12708E-02
4.8240E-06,-1.09754E-02
4.8280E-06,-1.05653E-02
4.8320E-06,-1.01715E-02
4.8360E-06,-1.00567E-02
4.8400E-06,-9.95826E-03
4.8440E-06,-9.74498E-03
4.8480E-06,-9.40045E-03
4.8520E-06,-8.84263E-03
4.8560E-06,-8.54732E-03
4.8600E-06,-8.64576E-03
4.8640E-06,-8.62935E-03
4.8680E-06,-8.38326E-03
4.8720E-06,-7.87466E-03
4.8760E-06,-7.53013E-03
4.8800E-06,-7.33326E-03
4.8840E-06,-6.77545E-03
4.8880E-06,-6.15201E-03
4.8920E-06,-5.77466E-03
4.8960E-06,-5.31529E-03
4.9000E-06,-5.01998E-03
4.9040E-06,-5.08560E-03
4.9080E-06,-5.15123E-03
4.9120E-06,-4.97076E-03
4.9160E-06,-4.42935E-03
4.9200E-06,-4.03560E-03
4.9240E-06,-3.65826E-03
4.9280E-06,-3.19888E-03
4.9320E-06,-2.75591E-03
4.9360E-06,-2.23091E-03
4.9400E-06,-1.75513E-03
4.9440E-06,-1.27935E-03
4.9480E-06,-7.37946E-04
4.9520E-06,-1.96539E-04
4.9560E-06,1.97211E-04
4.9600E-06,5.41742E-04
4.9640E-06,7.38617E-04
4.9680E-06,1.18159E-03
4.9720E-06,1.85424E-03
4.9760E-06,2.23159E-03
4.9800E-06,2.34643E-03
4.9840E-06,2.57612E-03
4.9880E-06,3.01909E-03
4.9920E-06,3.57690E-03
4.9960E-06,4.23315E-03
5.0000E-06,4.70893E-03
5.0040E-06,5.26674E-03
5.0080E-06,5.56205E-03
5.0120E-06,5.59487E-03
5.0160E-06,6.00502E-03
5.0200E-06,6.38237E-03
5.0240E-06,6.87455E-03
5.0280E-06,7.07143E-03
5.0320E-06,7.00580E-03
5.0360E-06,7.30112E-03
5.0400E-06,7.58002E-03
5.0440E-06,7.84252E-03
5.0480E-06,8.08862E-03
5.0520E-06,8.33471E-03
5.0560E-06,8.44955E-03
5.0600E-06,8.67924E-03
5.0640E-06,9.00737E-03
5.0680E-06,9.08940E-03
5.0720E-06,9.40112E-03
5.0760E-06,9.56518E-03
5.0800E-06,9.59799E-03
5.0840E-06,9.74565E-03
5.0880E-06,1.00081E-02
5.0920E-06,1.06316E-02
5.0960E-06,1.12058E-02
5.1000E-06,1.13863E-02
5.1040E-06,1.13042E-02
5.1080E-06,1.14683E-02
5.1120E-06,1.19769E-02
5.1160E-06,1.25839E-02
5.1200E-06,1.29285E-02
5.1240E-06,1.29941E-02
5.1280E-06,1.31910E-02
5.1320E-06,1.33714E-02
5.1360E-06,1.36667E-02
5.1400E-06,1.40441E-02
5.1440E-06,1.41589E-02
5.1480E-06,1.43886E-02
5.1520E-06,1.47331E-02
5.1560E-06,1.50449E-02
5.1600E-06,1.54550E-02
5.1640E-06,1.57339E-02
5.1680E-06,1.58816E-02
5.1720E-06,1.61113E-02
5.1760E-06,1.64722E-02
5.1800E-06,1.66855E-02
5.1840E-06,1.67675E-02
5.1880E-06,1.69480E-02
5.1920E-06,1.73746E-02
5.1960E-06,1.77683E-02
5.2000E-06,1.78831E-02
5.2040E-06,1.78831E-02
5.2080E-06,1.79980E-02
5.2120E-06,1.82277E-02
5.2160E-06,1.84738E-02
5.2200E-06,1.88019E-02
5.2240E-06,1.93433E-02
5.2280E-06,1.99831E-02
5.2320E-06,2.04589E-02
5.2360E-06,2.11480E-02
5.2400E-06,2.17878E-02
5.2440E-06,2.21488E-02
5.2480E-06,2.25261E-02
5.2520E-06,2.28706E-02
5.2560E-06,2.36746E-02
5.2600E-06,2.45441E-02
5.2640E-06,2.49871E-02
5.2680E-06,2.54136E-02
5.2720E-06,2.59222E-02
5.2760E-06,2.64144E-02
5.2800E-06,2.68738E-02
5.2840E-06,2.73167E-02
5.2880E-06,2.78417E-02
5.2920E-06,2.83175E-02
5.2960E-06,2.87605E-02
5.3000E-06,2.92035E-02
5.3040E-06,2.94824E-02
5.3080E-06,2.97613E-02
5.3120E-06,3.01386E-02
5.3160E-06,3.03847E-02
5.3200E-06,3.06144E-02
5.3240E-06,3.13035E-02
5.3280E-06,3.20910E-02
5.3320E-06,3.26980E-02
5.3360E-06,3.32558E-02
5.3400E-06,3.36496E-02
5.3440E-06,3.40597E-02
5.3480E-06,3.44371E-02
5.3520E-06,3.48144E-02
5.3560E-06,3.52574E-02
5.3600E-06,3.56839E-02
5.3640E-06,3.60941E-02
5.3680E-06,3.64550E-02
5.3720E-06,3.66847E-02
5.3760E-06,3.65371E-02
5.3800E-06,3.64878E-02
5.3840E-06,3.68324E-02
5.3880E-06,3.74230E-02
5.3920E-06,3.78496E-02
5.3960E-06,3.82433E-02
5.4000E-06,3.88339E-02
5.4040E-06,3.90308E-02
5.4080E-06,3.89652E-02
5.4120E-06,3.90144E-02
5.4160E-06,3.92113E-02
5.4200E-06,3.96542E-02
5.4240E-06,4.00480E-02
5.4280E-06,4.00644E-02
5.4320E-06,4.00644E-02
5.4360E-06,4.03105E-02
5.4400E-06,4.05566E-02
5.4440E-06,4.05238E-02
5.4480E-06,4.06222E-02
5.4520E-06,4.08355E-02
5.4560E-06,4.10652E-02
5.4600E-06,4.12621E-02
5.4640E-06,4.13277E-02
5.4680E-06,4.12621E-02
5.4720E-06,4.11964E-02
5.4760E-06,4.13933E-02
5.4800E-06,4.17214E-02
5.4840E-06,4.18855E-02
5.4880E-06,4.20496E-02
5.4920E-06,4.20660E-02
5.4960E-06,4.20988E-02
5.5000E-06,4.23613E-02
5.5040E-06,4.25910E-02
5.5080E-06,4.25746E-02
5.5120E-06,4.25581E-02
5.5160E-06,4.25581E-02
5.5200E-06,4.24105E-02
5.5240E-06,4.24105E-02
5.5280E-06,4.27714E-02
5.5320E-06,4.31324E-02
5.5360E-06,4.29519E-02
5.5400E-06,4.28206E-02
5.5440E-06,4.26730E-02
5.5480E-06,4.26566E-02
5.5520E-06,4.28699E-02
5.5560E-06,4.29519E-02
5.5600E-06,4.30503E-02
5.5640E-06,4.31160E-02
5.5680E-06,4.29519E-02
5.5720E-06,4.28042E-02
5.5760E-06,4.26566E-02
5.5800E-06,4.25253E-02
5.5840E-06,4.27550E-02
5.5880E-06,4.28371E-02
5.5920E-06,4.24433E-02
5.5960E-06,4.19511E-02
5.6000E-06,4.20003E-02
5.6040E-06,4.24105E-02
5.6080E-06,4.26566E-02
5.6120E-06,4.27550E-02
5.6160E-06,4.24925E-02
5.6200E-06,4.19839E-02
5.6240E-06,4.15081E-02
5.6280E-06,4.11964E-02
5.6320E-06,4.09011E-02
5.6360E-06,4.04746E-02
5.6400E-06,4.02285E-02
5.6440E-06,4.03597E-02
5.6480E-06,4.02285E-02
5.6520E-06,3.98511E-02
5.6560E-06,3.96542E-02
5.6600E-06,3.93261E-02
5.6640E-06,3.92605E-02
5.6680E-06,3.94574E-02
5.6720E-06,3.96378E-02
5.6760E-06,3.95558E-02
5.6800E-06,3.93589E-02
5.6840E-06,3.94246E-02
5.6880E-06,3.94902E-02
5.6920E-06,3.91785E-02
5.6960E-06,3.88667E-02
5.7000E-06,3.87027E-02
5.7040E-06,3.84566E-02
5.7080E-06,3.82105E-02
5.7120E-06,3.80956E-02
5.7160E-06,3.81449E-02
5.7200E-06,3.78988E-02
5.7240E-06,3.75542E-02
5.7280E-06,3.73902E-02
5.7320E-06,3.70949E-02
5.7360E-06,3.67011E-02
5.7400E-06,3.64386E-02
5.7440E-06,3.62910E-02
5.7480E-06,3.61761E-02
5.7520E-06,3.60449E-02
5.7560E-06,3.59300E-02
5.7600E-06,3.60777E-02
5.7640E-06,3.61105E-02
5.7680E-06,3.59956E-02
5.7720E-06,3.57660E-02
5.7760E-06,3.54214E-02
5.7800E-06,3.53558E-02
5.7840E-06,3.52902E-02
5.7880E-06,3.49785E-02
5.7920E-06,3.44371E-02
5.7960E-06,3.40433E-02
5.8000E-06,3.36496E-02
5.8040E-06,3.31902E-02
5.8080E-06,3.28785E-02
5.8120E-06,3.27144E-02
5.8160E-06,3.26652E-02
5.8200E-06,3.30097E-02
5.8240E-06,3.33378E-02
5.8280E-06,3.35183E-02
5.8320E-06,3.35675E-02
5.8360E-06,3.33542E-02
5.8400E-06,3.31574E-02
5.8440E-06,3.28621E-02
5.8480E-06,3.24519E-02
5.8520E-06,3.24191E-02
5.8560E-06,3.25175E-02
5.8600E-06,3.25011E-02
5.8640E-06,3.23371E-02
5.8680E-06,3.23206E-02
5.8720E-06,3.25667E-02
5.8760E-06,3.27800E-02
5.8800E-06,3.28621E-02
5.8840E-06,3.28128E-02
5.8880E-06,3.27636E-02
5.8920E-06,3.27308E-02
5.8960E-06,3.26816E-02
5.9000E-06,3.25011E-02
5.9040E-06,3.25831E-02
5.9080E-06,3.29113E-02
5.9120E-06,3.32230E-02
5.9160E-06,3.35019E-02
5.9200E-06,3.34035E-02
5.9240E-06,3.34363E-02
5.9280E-06,3.36988E-02
5.9320E-06,3.36167E-02
5.9360E-06,3.36660E-02
5.9400E-06,3.37972E-02
5.9440E-06,3.40433E-02
5.9480E-06,3.42894E-02
5.9520E-06,3.43878E-02
5.9560E-06,3.47324E-02
5.9600E-06,3.50441E-02
5.9640E-06,3.49785E-02
5.9680E-06,3.48964E-02
5.9720E-06,3.47324E-02
5.9760E-06,3.45683E-02
5.9800E-06,3.47652E-02
5.9840E-06,3.49785E-02
5.9880E-06,3.52902E-02
5.9920E-06,3.54542E-02
5.9960E-06,3.54871E-02
6.0000E-06,3.58972E-02
6.0040E-06,3.63894E-02
6.0080E-06,3.64878E-02
6.0120E-06,3.66027E-02
6.0160E-06,3.67996E-02
6.0200E-06,3.70128E-02
6.0240E-06,3.72097E-02
6.0280E-06,3.72753E-02
6.0320E-06,3.74394E-02
6.0360E-06,3.77183E-02
6.0400E-06,3.79972E-02
6.0440E-06,3.81285E-02
6.0480E-06,3.80300E-02
6.0520E-06,3.80300E-02
6.0560E-06,3.82761E-02
6.0600E-06,3.82597E-02
6.0640E-06,3.82597E-02
6.0680E-06,3.82433E-02
6.0720E-06,3.80136E-02
6.0760E-06,3.80300E-02
6.0800E-06,3.81613E-02
6.0840E-06,3.82761E-02
6.0880E-06,3.83746E-02
6.0920E-06,3.84730E-02
6.0960E-06,3.88175E-02
6.1000E-06,3.90144E-02
6.1040E-06,3.90800E-02
6.1080E-06,3.91456E-02
6.1120E-06,3.92113E-02
6.1160E-06,3.95066E-02
6.1200E-06,3.95394E-02
6.1240E-06,3.94574E-02
6.1280E-06,3.93917E-02
6.1320E-06,3.94410E-02
6.1360E-06,3.97199E-02
6.1400E-06,3.99988E-02
6.1440E-06,4.01300E-02
6.1480E-06,3.99824E-02
6.1520E-06,3.98511E-02
6.1560E-06,3.98839E-02
6.1600E-06,3.99003E-02
6.1640E-06,4.01628E-02
6.1680E-06,4.03925E-02
6.1720E-06,4.04581E-02
6.1760E-06,4.05402E-02
6.1800E-06,4.05074E-02
6.1840E-06,4.07371E-02
6.1880E-06,4.10652E-02
6.1920E-06,4.13769E-02
6.1960E-06,4.15574E-02
6.2000E-06,4.17214E-02
6.2040E-06,4.18527E-02
6.2080E-06,4.20988E-02
6.2120E-06,4.24597E-02
6.2160E-06,4.25417E-02
6.2200E-06,4.27714E-02
6.2240E-06,4.29847E-02
6.2280E-06,4.31652E-02
6.2320E-06,4.33456E-02
6.2360E-06,4.32472E-02
6.2400E-06,4.31652E-02
6.2440E-06,4.30831E-02
6.2480E-06,4.30175E-02
6.2520E-06,4.29519E-02
6.2560E-06,4.31488E-02
6.2600E-06,4.34441E-02
6.2640E-06,4.37230E-02
6.2680E-06,4.39855E-02
6.2720E-06,4.42480E-02
6.2760E-06,4.43628E-02
6.2800E-06,4.43628E-02
6.2840E-06,4.44613E-02
6.2880E-06,4.45433E-02
6.2920E-06,4.47402E-02
6.2960E-06,4.50683E-02
6.3000E-06,4.54785E-02
6.3040E-06,4.58886E-02
6.3080E-06,4.61675E-02
6.3120E-06,4.64136E-02
6.3160E-06,4.65121E-02
6.3200E-06,4.65941E-02
6.3240E-06,4.69386E-02
6.3280E-06,4.73652E-02
6.3320E-06,4.76441E-02
6.3360E-06,4.78902E-02
6.3400E-06,4.82019E-02
6.3440E-06,4.87433E-02
6.3480E-06,4.95964E-02
6.3520E-06,5.02035E-02
6.3560E-06,5.05972E-02
6.3600E-06,5.06628E-02
6.3640E-06,5.02527E-02
6.3680E-06,4.98425E-02
6.3720E-06,4.96785E-02
6.3760E-06,4.97113E-02
6.3800E-06,4.97113E-02
6.3840E-06,4.99410E-02
6.3880E-06,5.02527E-02
6.3920E-06,5.04167E-02
6.3960E-06,5.10566E-02
6.4000E-06,5.17785E-02
6.4040E-06,5.21066E-02
6.4080E-06,5.26808E-02
6.4120E-06,5.33535E-02
6.4160E-06,5.37308E-02
6.4200E-06,5.42394E-02
6.4240E-06,5.46167E-02
6.4280E-06,5.47644E-02
6.4320E-06,5.49121E-02
6.4360E-06,5.50105E-02
6.4400E-06,5.53550E-02
6.4440E-06,5.56175E-02
6.4480E-06,5.58472E-02
6.4520E-06,5.59785E-02
6.4560E-06,5.62081E-02
6.4600E-06,5.67988E-02
6.4640E-06,5.73402E-02
6.4680E-06,5.78160E-02
6.4720E-06,5.81605E-02
6.4760E-06,5.84066E-02
6.4800E-06,5.86527E-02
6.4840E-06,5.89152E-02
6.4880E-06,5.93581E-02
6.4920E-06,6.01128E-02
6.4960E-06,6.07035E-02
6.5000E-06,6.11628E-02
6.5040E-06,6.17206E-02
6.5080E-06,6.22621E-02
6.5120E-06,6.25246E-02
6.5160E-06,6.26066E-02
6.5200E-06,6.29019E-02
6.5240E-06,6.31972E-02
6.5280E-06,6.33613E-02
6.5320E-06,6.34269E-02
6.5360E-06,6.37058E-02
6.5400E-06,6.43292E-02
6.5440E-06,6.49363E-02
6.5480E-06,6.55269E-02
6.5520E-06,6.58222E-02
6.5560E-06,6.57238E-02
6.5600E-06,6.58550E-02
6.5640E-06,6.64785E-02
6.5680E-06,6.69378E-02
6.5720E-06,6.73808E-02
6.5760E-06,6.78074E-02
6.5800E-06,6.79550E-02
6.5840E-06,6.82011E-02
6.5880E-06,6.85785E-02
6.5920E-06,6.90378E-02
6.5960E-06,6.94808E-02
6.6000E-06,6.96777E-02
6.6040E-06,6.97433E-02
6.6080E-06,6.98089E-02
6.6120E-06,7.01042E-02
6.6160E-06,7.04980E-02
6.6200E-06,7.07277E-02
6.6240E-06,7.07277E-02
6.6280E-06,7.04980E-02
6.6320E-06,7.02683E-02
6.6360E-06,7.00550E-02
6.6400E-06,6.98417E-02
6.6440E-06,6.97433E-02
6.6480E-06,6.98089E-02
6.6520E-06,6.98746E-02
6.6560E-06,6.98089E-02
6.6600E-06,6.96121E-02
6.6640E-06,6.92839E-02
6.6680E-06,6.91035E-02
6.6720E-06,6.90706E-02
6.6760E-06,6.89230E-02
6.6800E-06,6.86933E-02
6.6840E-06,6.84800E-02
6.6880E-06,6.81355E-02
6.6920E-06,6.75613E-02
6.6960E-06,6.69214E-02
6.7000E-06,6.64292E-02
6.7040E-06,6.62324E-02
6.7080E-06,6.57730E-02
6.7120E-06,6.52152E-02
6.7160E-06,6.46902E-02
6.7200E-06,6.42144E-02
6.7240E-06,6.40011E-02
6.7280E-06,6.35581E-02
6.7320E-06,6.32792E-02
6.7360E-06,6.31316E-02
6.7400E-06,6.28855E-02
6.7440E-06,6.26394E-02
6.7480E-06,6.21636E-02
6.7520E-06,6.16058E-02
6.7560E-06,6.08347E-02
6.7600E-06,6.02277E-02
6.7640E-06,5.96535E-02
6.7680E-06,5.88660E-02
6.7720E-06,5.81277E-02
6.7760E-06,5.75206E-02
6.7800E-06,5.70941E-02
6.7840E-06,5.68152E-02
6.7880E-06,5.65363E-02
6.7920E-06,5.59292E-02
6.7960E-06,5.52402E-02
6.8000E-06,5.46003E-02
6.8040E-06,5.38621E-02
6.8080E-06,5.34191E-02
6.8120E-06,5.31238E-02
6.8160E-06,5.28449E-02
6.8200E-06,5.24675E-02
6.8240E-06,5.18769E-02
6.8280E-06,5.14503E-02
6.8320E-06,5.11550E-02
6.8360E-06,5.06300E-02
6.8400E-06,5.01214E-02
6.8440E-06,4.95144E-02
6.8480E-06,4.90878E-02
6.8520E-06,4.90386E-02
6.8560E-06,4.88746E-02
6.8600E-06,4.87269E-02
6.8640E-06,4.85956E-02
6.8680E-06,4.85792E-02
6.8720E-06,4.84480E-02
6.8760E-06,4.78410E-02
6.8800E-06,4.73980E-02
6.8840E-06,4.71027E-02
6.8880E-06,4.65449E-02
6.8920E-06,4.61511E-02
6.8960E-06,4.59214E-02
6.9000E-06,4.56917E-02
6.9040E-06,4.52488E-02
6.9080E-06,4.47074E-02
6.9120E-06,4.45761E-02
6.9160E-06,4.44449E-02
6.9200E-06,4.42972E-02
6.9240E-06,4.45433E-02
6.9280E-06,4.46089E-02
6.9320E-06,4.45761E-02
6.9360E-06,4.46581E-02
6.9400E-06,4.48550E-02
6.9440E-06,4.49371E-02
6.9480E-06,4.46417E-02
6.9520E-06,4.43464E-02
6.9560E-06,4.43300E-02
6.9600E-06,4.41988E-02
6.9640E-06,4.39527E-02
6.9680E-06,4.38378E-02
6.9720E-06,4.37558E-02
6.9760E-06,4.36738E-02
6.9800E-06,4.35589E-02
6.9840E-06,4.33456E-02
6.9880E-06,4.31488E-02
6.9920E-06,4.31980E-02
6.9960E-06,4.32800E-02
7.0000E-06,4.32144E-02
7.0040E-06,4.30175E-02
7.0080E-06,4.28535E-02
7.0120E-06,4.29191E-02
7.0160E-06,4.30011E-02
7.0200E-06,4.31816E-02
7.0240E-06,4.33621E-02
7.0280E-06,4.32800E-02
7.0320E-06,4.34441E-02
7.0360E-06,4.36081E-02
7.0400E-06,4.35097E-02
7.0440E-06,4.34277E-02
7.0480E-06,4.33456E-02
7.0520E-06,4.33785E-02
7.0560E-06,4.36574E-02
7.0600E-06,4.40511E-02
7.0640E-06,4.41988E-02
7.0680E-06,4.42152E-02
7.0720E-06,4.43464E-02
7.0760E-06,4.45925E-02
7.0800E-06,4.45597E-02
7.0840E-06,4.41660E-02
7.0880E-06,4.38050E-02
7.0920E-06,4.38214E-02
7.0960E-06,4.38378E-02
7.1000E-06,4.36081E-02
7.1040E-06,4.34113E-02
7.1080E-06,4.33128E-02
7.1120E-06,4.33621E-02
7.1160E-06,4.35261E-02
7.1200E-06,4.37886E-02
7.1240E-06,4.38050E-02
7.1280E-06,4.36902E-02
7.1320E-06,4.37394E-02
7.1360E-06,4.38706E-02
7.1400E-06,4.40183E-02
7.1440E-06,4.42644E-02
7.1480E-06,4.47566E-02
7.1520E-06,4.51011E-02
7.1560E-06,4.51831E-02
7.1600E-06,4.53636E-02
7.1640E-06,4.55277E-02
7.1680E-06,4.55605E-02
7.1720E-06,4.57246E-02
7.1760E-06,4.58886E-02
7.1800E-06,4.59050E-02
7.1840E-06,4.57738E-02
7.1880E-06,4.55441E-02
7.1920E-06,4.53472E-02
7.1960E-06,4.53964E-02
7.2000E-06,4.58066E-02
7.2040E-06,4.61839E-02
7.2080E-06,4.64300E-02
7.2120E-06,4.66597E-02
7.2160E-06,4.69714E-02
7.2200E-06,4.72831E-02
7.2240E-06,4.71847E-02
7.2280E-06,4.71355E-02
7.2320E-06,4.72175E-02
7.2360E-06,4.73980E-02
7.2400E-06,4.77917E-02
7.2440E-06,4.79394E-02
7.2480E-06,4.78246E-02
7.2520E-06,4.78410E-02
7.2560E-06,4.79722E-02
7.2600E-06,4.82347E-02
7.2640E-06,4.84644E-02
7.2680E-06,4.85464E-02
7.2720E-06,4.88910E-02
7.2760E-06,4.93339E-02
7.2800E-06,4.93831E-02
7.2840E-06,4.94324E-02
7.2880E-06,4.97277E-02
7.2920E-06,4.98753E-02
7.2960E-06,5.01542E-02
7.3000E-06,5.06300E-02
7.3040E-06,5.09581E-02
7.3080E-06,5.12535E-02
7.3120E-06,5.17785E-02
7.3160E-06,5.21558E-02
7.3200E-06,5.25003E-02
7.3240E-06,5.29597E-02
7.3280E-06,5.33863E-02
7.3320E-06,5.39113E-02
7.3360E-06,5.42886E-02
7.3400E-06,5.45347E-02
7.3440E-06,5.46331E-02
7.3480E-06,5.47152E-02
7.3520E-06,5.51581E-02
7.3560E-06,5.58144E-02
7.3600E-06,5.61917E-02
7.3640E-06,5.62902E-02
7.3680E-06,5.65363E-02
7.3720E-06,5.69792E-02
7.3760E-06,5.72910E-02
7.3800E-06,5.73402E-02
7.3840E-06,5.76191E-02
7.3880E-06,5.79800E-02
7.3920E-06,5.82261E-02
7.3960E-06,5.85871E-02
7.4000E-06,5.89152E-02
7.4040E-06,5.92269E-02
7.4080E-06,5.95386E-02
7.4120E-06,5.97191E-02
7.4160E-06,5.97355E-02
7.4200E-06,5.97519E-02
7.4240E-06,6.01456E-02
7.4280E-06,6.05066E-02
7.4320E-06,6.10972E-02
7.4360E-06,6.19011E-02
7.4400E-06,6.22949E-02
7.4440E-06,6.26558E-02
7.4480E-06,6.27706E-02
7.4520E-06,6.26066E-02
7.4560E-06,6.27050E-02
7.4600E-06,6.30496E-02
7.4640E-06,6.33613E-02
7.4680E-06,6.37714E-02
7.4720E-06,6.41652E-02
7.4760E-06,6.45425E-02
7.4800E-06,6.47722E-02
7.4840E-06,6.49691E-02
7.4880E-06,6.52808E-02
7.4920E-06,6.53464E-02
7.4960E-06,6.54941E-02
7.5000E-06,6.56253E-02
7.5040E-06,6.56417E-02
7.5080E-06,6.58058E-02
7.5120E-06,6.61996E-02
7.5160E-06,6.66917E-02
7.5200E-06,6.70363E-02
7.5240E-06,6.72331E-02
7.5280E-06,6.74300E-02
7.5320E-06,6.75941E-02
7.5360E-06,6.76433E-02
7.5400E-06,6.76761E-02
7.5440E-06,6.76925E-02
7.5480E-06,6.76105E-02
7.5520E-06,6.77746E-02
7.5560E-06,6.79386E-02
7.5600E-06,6.79550E-02
7.5640E-06,6.81027E-02
7.5680E-06,6.82503E-02
7.5720E-06,6.84964E-02
7.5760E-06,6.88574E-02
7.5800E-06,6.93003E-02
7.5840E-06,6.94808E-02
7.5880E-06,6.92839E-02
7.5920E-06,6.91035E-02
7.5960E-06,6.92839E-02
7.6000E-06,6.94808E-02
7.6040E-06,6.94152E-02
7.6080E-06,6.95956E-02
7.6120E-06,6.96449E-02
7.6160E-06,6.96941E-02
7.6200E-06,6.98417E-02
7.6240E-06,6.99894E-02
7.6280E-06,7.01371E-02
7.6320E-06,7.02683E-02
7.6360E-06,7.01371E-02
7.6400E-06,6.98910E-02
7.6440E-06,6.97925E-02
7.6480E-06,6.97105E-02
7.6520E-06,6.97433E-02
7.6560E-06,6.96777E-02
7.6600E-06,6.97105E-02
7.6640E-06,6.97433E-02
7.6680E-06,6.96613E-02
7.6720E-06,6.95792E-02
7.6760E-06,6.95136E-02
7.6800E-06,6.96941E-02
7.6840E-06,6.96121E-02
7.6880E-06,6.92839E-02
7.6920E-06,6.91035E-02
7.6960E-06,6.90706E-02
7.7000E-06,6.91527E-02
7.7040E-06,6.92347E-02
7.7080E-06,6.92839E-02
7.7120E-06,6.91199E-02
7.7160E-06,6.92183E-02
7.7200E-06,6.95464E-02
7.7240E-06,6.96121E-02
7.7280E-06,6.95300E-02
7.7320E-06,6.93496E-02
7.7360E-06,6.89394E-02
7.7400E-06,6.85456E-02
7.7440E-06,6.82996E-02
7.7480E-06,6.78402E-02
7.7520E-06,6.73808E-02
7.7560E-06,6.72167E-02
7.7600E-06,6.71839E-02
7.7640E-06,6.70035E-02
7.7680E-06,6.65769E-02
7.7720E-06,6.63308E-02
7.7760E-06,6.63472E-02
7.7800E-06,6.62324E-02
7.7840E-06,6.61175E-02
7.7880E-06,6.62488E-02
7.7920E-06,6.61503E-02
7.7960E-06,6.56910E-02
7.8000E-06,6.53792E-02
7.8040E-06,6.50839E-02
7.8080E-06,6.46738E-02
7.8120E-06,6.45261E-02
7.8160E-06,6.46410E-02
7.8200E-06,6.46410E-02
7.8240E-06,6.45097E-02
7.8280E-06,6.42636E-02
7.8320E-06,6.39191E-02
7.8360E-06,6.37058E-02
7.8400E-06,6.37550E-02
7.8440E-06,6.35417E-02
7.8480E-06,6.33613E-02
7.8520E-06,6.30824E-02
7.8560E-06,6.24425E-02
7.8600E-06,6.22949E-02
7.8640E-06,6.22949E-02
7.8680E-06,6.21800E-02
7.8720E-06,6.20816E-02
7.8760E-06,6.16058E-02
7.8800E-06,6.10480E-02
7.8840E-06,6.06378E-02
7.8880E-06,6.03753E-02
7.8920E-06,6.01456E-02
7.8960E-06,5.98011E-02
7.9000E-06,5.94730E-02
7.9040E-06,5.94074E-02
7.9080E-06,5.95878E-02
7.9120E-06,5.92761E-02
7.9160E-06,5.87183E-02
7.9200E-06,5.85706E-02
7.9240E-06,5.85542E-02
7.9280E-06,5.84230E-02
7.9320E-06,5.84230E-02
7.9360E-06,5.81769E-02
7.9400E-06,5.77175E-02
7.9440E-06,5.75206E-02
7.9480E-06,5.73238E-02
7.9520E-06,5.72581E-02
7.9560E-06,5.73238E-02
7.9600E-06,5.73730E-02
7.9640E-06,5.74386E-02
7.9680E-06,5.75206E-02
7.9720E-06,5.74550E-02
7.9760E-06,5.72746E-02
7.9800E-06,5.71105E-02
7.9840E-06,5.71925E-02
7.9880E-06,5.72581E-02
7.9920E-06,5.70941E-02
7.9960E-06,5.69300E-02
8.0000E-06,5.70449E-02
8.0040E-06,5.70121E-02
8.0080E-06,5.66019E-02
8.0120E-06,5.63558E-02
8.0160E-06,5.63558E-02
8.0200E-06,5.63722E-02
8.0240E-06,5.62738E-02
8.0280E-06,5.61753E-02
8.0320E-06,5.59621E-02
8.0360E-06,5.56175E-02
8.0400E-06,5.50433E-02
8.0440E-06,5.43871E-02
8.0480E-06,5.40261E-02
8.0520E-06,5.40425E-02
8.0560E-06,5.40589E-02
8.0600E-06,5.38456E-02
8.0640E-06,5.37636E-02
8.0680E-06,5.36816E-02
8.0720E-06,5.33371E-02
8.0760E-06,5.29105E-02
8.0800E-06,5.26480E-02
8.0840E-06,5.28777E-02
8.0880E-06,5.31074E-02
8.0920E-06,5.28285E-02
8.0960E-06,5.24511E-02
8.1000E-06,5.20738E-02
8.1040E-06,5.18441E-02
8.1080E-06,5.17621E-02
8.1120E-06,5.16800E-02
8.1160E-06,5.14831E-02
8.1200E-06,5.10566E-02
8.1240E-06,5.06628E-02
8.1280E-06,5.02855E-02
8.1320E-06,4.99246E-02
8.1360E-06,4.95964E-02
8.1400E-06,4.93996E-02
8.1440E-06,4.94816E-02
8.1480E-06,4.93011E-02
8.1520E-06,4.91371E-02
8.1560E-06,4.90878E-02
8.1600E-06,4.89238E-02
8.1640E-06,4.86449E-02
8.1680E-06,4.83824E-02
8.1720E-06,4.84972E-02
8.1760E-06,4.86121E-02
8.1800E-06,4.83660E-02
8.1840E-06,4.80050E-02
8.1880E-06,4.77753E-02
8.1920E-06,4.75621E-02
8.1960E-06,4.74800E-02
8.2000E-06,4.76277E-02
8.2040E-06,4.76605E-02
8.2080E-06,4.75785E-02
8.2120E-06,4.73652E-02
8.2160E-06,4.71683E-02
8.2200E-06,4.71027E-02
8.2240E-06,4.71847E-02
8.2280E-06,4.72503E-02
8.2320E-06,4.73160E-02
8.2360E-06,4.73652E-02
8.2400E-06,4.74144E-02
8.2440E-06,4.74636E-02
8.2480E-06,4.73980E-02
8.2520E-06,4.73160E-02
8.2560E-06,4.71191E-02
8.2600E-06,4.69386E-02
8.2640E-06,4.68894E-02
8.2680E-06,4.68402E-02
8.2720E-06,4.69386E-02
8.2760E-06,4.70371E-02
8.2800E-06,4.69878E-02
8.2840E-06,4.70535E-02
8.2880E-06,4.70042E-02
8.2920E-06,4.70863E-02
8.2960E-06,4.73816E-02
8.3000E-06,4.75621E-02
8.3040E-06,4.77261E-02
8.3080E-06,4.77425E-02
8.3120E-06,4.76441E-02
8.3160E-06,4.76769E-02
8.3200E-06,4.79558E-02
8.3240E-06,4.80871E-02
8.3280E-06,4.82019E-02
8.3320E-06,4.84316E-02
8.3360E-06,4.84152E-02
8.3400E-06,4.83988E-02
8.3440E-06,4.86449E-02
8.3480E-06,4.91206E-02
8.3520E-06,4.94324E-02
8.3560E-06,4.94652E-02
8.3600E-06,4.94980E-02
8.3640E-06,4.95472E-02
8.3680E-06,4.95636E-02
8.3720E-06,4.95964E-02
8.3760E-06,4.98753E-02
8.3800E-06,5.02691E-02
8.3840E-06,5.04988E-02
8.3880E-06,5.04988E-02
8.3920E-06,5.04660E-02
8.3960E-06,5.05808E-02
8.4000E-06,5.04331E-02
8.4040E-06,5.02855E-02
8.4080E-06,5.01542E-02
8.4120E-06,5.01542E-02
8.4160E-06,5.02855E-02
8.4200E-06,5.03839E-02
8.4240E-06,5.07449E-02
8.4280E-06,5.10730E-02
8.4320E-06,5.13847E-02
8.4360E-06,5.16964E-02
8.4400E-06,5.18441E-02
8.4440E-06,5.17456E-02
8.4480E-06,5.15160E-02
8.4520E-06,5.16800E-02
8.4560E-06,5.20738E-02
8.4600E-06,5.24347E-02
8.4640E-06,5.27792E-02
8.4680E-06,5.29925E-02
8.4720E-06,5.34191E-02
8.4760E-06,5.39441E-02
8.4800E-06,5.40753E-02
8.4840E-06,5.44363E-02
8.4880E-06,5.47808E-02
8.4920E-06,5.46331E-02
8.4960E-06,5.46167E-02
8.5000E-06,5.48300E-02
8.5040E-06,5.49121E-02
8.5080E-06,5.48628E-02
8.5120E-06,5.49613E-02
8.5160E-06,5.50269E-02
8.5200E-06,5.50925E-02
8.5240E-06,5.51581E-02
8.5280E-06,5.52074E-02
8.5320E-06,5.53878E-02
8.5360E-06,5.55519E-02
8.5400E-06,5.57160E-02
8.5440E-06,5.57488E-02
8.5480E-06,5.58964E-02
8.5520E-06,5.60441E-02
8.5560E-06,5.61589E-02
8.5600E-06,5.65199E-02
8.5640E-06,5.67167E-02
8.5680E-06,5.68972E-02
8.5720E-06,5.69792E-02
8.5760E-06,5.70449E-02
8.5800E-06,5.73566E-02
8.5840E-06,5.75371E-02
8.5880E-06,5.76847E-02
8.5920E-06,5.79636E-02
8.5960E-06,5.82097E-02
8.6000E-06,5.81933E-02
8.6040E-06,5.79472E-02
8.6080E-06,5.79636E-02
8.6120E-06,5.83574E-02
8.6160E-06,5.87347E-02
8.6200E-06,5.89316E-02
8.6240E-06,5.92433E-02
8.6280E-06,5.96863E-02
8.6320E-06,6.00800E-02
8.6360E-06,6.06871E-02
8.6400E-06,6.15074E-02
8.6440E-06,6.19175E-02
8.6480E-06,6.19339E-02
8.6520E-06,6.20652E-02
8.6560E-06,6.21800E-02
8.6600E-06,6.21800E-02
8.6640E-06,6.21800E-02
8.6680E-06,6.24261E-02
8.6720E-06,6.27706E-02
8.6760E-06,6.28527E-02
8.6800E-06,6.26886E-02
8.6840E-06,6.29183E-02
8.6880E-06,6.33613E-02
8.6920E-06,6.32956E-02
8.6960E-06,6.32464E-02
8.7000E-06,6.34597E-02
8.7040E-06,6.36238E-02
8.7080E-06,6.37878E-02
8.7120E-06,6.40503E-02
8.7160E-06,6.41980E-02
8.7200E-06,6.40667E-02
8.7240E-06,6.41816E-02
8.7280E-06,6.44113E-02
8.7320E-06,6.46410E-02
8.7360E-06,6.48542E-02
8.7400E-06,6.49199E-02
8.7440E-06,6.48871E-02
8.7480E-06,6.49691E-02
8.7520E-06,6.51824E-02
8.7560E-06,6.52644E-02
8.7600E-06,6.54613E-02
8.7640E-06,6.57566E-02
8.7680E-06,6.58058E-02
8.7720E-06,6.58386E-02
8.7760E-06,6.58714E-02
8.7800E-06,6.55269E-02
8.7840E-06,6.50675E-02
8.7880E-06,6.48871E-02
8.7920E-06,6.46081E-02
8.7960E-06,6.43456E-02
8.8000E-06,6.45917E-02
8.8040E-06,6.46738E-02
8.8080E-06,6.46574E-02
8.8120E-06,6.47394E-02
8.8160E-06,6.49691E-02
8.8200E-06,6.51660E-02
8.8240E-06,6.52152E-02
8.8280E-06,6.51660E-02
8.8320E-06,6.51003E-02
8.8360E-06,6.51660E-02
8.8400E-06,6.51167E-02
8.8440E-06,6.49527E-02
8.8480E-06,6.49199E-02
8.8520E-06,6.48871E-02
8.8560E-06,6.48871E-02
8.8600E-06,6.50839E-02
8.8640E-06,6.53956E-02
8.8680E-06,6.55761E-02
8.8720E-06,6.53956E-02
8.8760E-06,6.50839E-02
8.8800E-06,6.47886E-02
8.8840E-06,6.46574E-02
8.8880E-06,6.47722E-02
8.8920E-06,6.50019E-02
8.8960E-06,6.51988E-02
8.9000E-06,6.51496E-02
8.9040E-06,6.52480E-02
8.9080E-06,6.53300E-02
8.9120E-06,6.51660E-02
8.9160E-06,6.51167E-02
8.9200E-06,6.50675E-02
8.9240E-06,6.49035E-02
8.9280E-06,6.47558E-02
8.9320E-06,6.47394E-02
8.9360E-06,6.48542E-02
8.9400E-06,6.50839E-02
8.9440E-06,6.52808E-02
8.9480E-06,6.53300E-02
8.9520E-06,6.52644E-02
8.9560E-06,6.52152E-02
8.9600E-06,6.53956E-02
8.9640E-06,6.55925E-02
8.9680E-06,6.54941E-02
8.9720E-06,6.53136E-02
8.9760E-06,6.49035E-02
8.9800E-06,6.45097E-02
8.9840E-06,6.43785E-02
8.9880E-06,6.42308E-02
8.9920E-06,6.42636E-02
8.9960E-06,6.43785E-02
9.0000E-06,6.46246E-02
9.0040E-06,6.46246E-02
9.0080E-06,6.46081E-02
9.0120E-06,6.45753E-02
9.0160E-06,6.43292E-02
9.0200E-06,6.41980E-02
9.0240E-06,6.39683E-02
9.0280E-06,6.36238E-02
9.0320E-06,6.31972E-02
9.0360E-06,6.26558E-02
9.0400E-06,6.22785E-02
9.0440E-06,6.19339E-02
9.0480E-06,6.15894E-02
9.0520E-06,6.14089E-02
9.0560E-06,6.10808E-02
9.0600E-06,6.06542E-02
9.0640E-06,6.03917E-02
9.0680E-06,6.03917E-02
9.0720E-06,6.02769E-02
9.0760E-06,5.99324E-02
9.0800E-06,5.95878E-02
9.0840E-06,5.93746E-02
9.0880E-06,5.91941E-02
9.0920E-06,5.88988E-02
9.0960E-06,5.85050E-02
9.1000E-06,5.82425E-02
9.1040E-06,5.81441E-02
9.1080E-06,5.78980E-02
9.1120E-06,5.75371E-02
9.1160E-06,5.69792E-02
9.1200E-06,5.67167E-02
9.1240E-06,5.64706E-02
9.1280E-06,5.62246E-02
9.1320E-06,5.62410E-02
9.1360E-06,5.62738E-02
9.1400E-06,5.60441E-02
9.1440E-06,5.55683E-02
9.1480E-06,5.54699E-02
9.1520E-06,5.56339E-02
9.1560E-06,5.55683E-02
9.1600E-06,5.52566E-02
9.1640E-06,5.52074E-02
9.1680E-06,5.54042E-02
9.1720E-06,5.53550E-02
9.1760E-06,5.49449E-02
9.1800E-06,5.45511E-02
9.1840E-06,5.42886E-02
9.1880E-06,5.39277E-02
9.1920E-06,5.35996E-02
9.1960E-06,5.32714E-02
9.2000E-06,5.30910E-02
9.2040E-06,5.30417E-02
9.2080E-06,5.30089E-02
9.2120E-06,5.30910E-02
9.2160E-06,5.34027E-02
9.2200E-06,5.36980E-02
9.2240E-06,5.37472E-02
9.2280E-06,5.36652E-02
9.2320E-06,5.32222E-02
9.2360E-06,5.29269E-02
9.2400E-06,5.28941E-02
9.2440E-06,5.27300E-02
9.2480E-06,5.24675E-02
9.2520E-06,5.23363E-02
9.2560E-06,5.24675E-02
9.2600E-06,5.27300E-02
9.2640E-06,5.29433E-02
9.2680E-06,5.30417E-02
9.2720E-06,5.28777E-02
9.2760E-06,5.25988E-02
9.2800E-06,5.24675E-02
9.2840E-06,5.22050E-02
9.2880E-06,5.19425E-02
9.2920E-06,5.18277E-02
9.2960E-06,5.17292E-02
9.3000E-06,5.15324E-02
9.3040E-06,5.12206E-02
9.3080E-06,5.07941E-02
9.3120E-06,5.05152E-02
9.3160E-06,5.02527E-02
9.3200E-06,5.00230E-02
9.3240E-06,5.01706E-02
9.3280E-06,5.03019E-02
9.3320E-06,5.01706E-02
9.3360E-06,4.99081E-02
9.3400E-06,4.98097E-02
9.3440E-06,4.97113E-02
9.3480E-06,4.94980E-02
9.3520E-06,4.94160E-02
9.3560E-06,4.93503E-02
9.3600E-06,4.92847E-02
9.3640E-06,4.91042E-02
9.3680E-06,4.89402E-02
9.3720E-06,4.90222E-02
9.3760E-06,4.91042E-02
9.3800E-06,4.90550E-02
9.3840E-06,4.90058E-02
9.3880E-06,4.90878E-02
9.3920E-06,4.90386E-02
9.3960E-06,4.89894E-02
9.4000E-06,4.89566E-02
9.4040E-06,4.89074E-02
9.4080E-06,4.88746E-02
9.4120E-06,4.85628E-02
9.4160E-06,4.83167E-02
9.4200E-06,4.83331E-02
9.4240E-06,4.82019E-02
9.4280E-06,4.79722E-02
9.4320E-06,4.78574E-02
9.4360E-06,4.78738E-02
9.4400E-06,4.80214E-02
9.4440E-06,4.80214E-02
9.4480E-06,4.81691E-02
9.4520E-06,4.83003E-02
9.4560E-06,4.81691E-02
9.4600E-06,4.82839E-02
9.4640E-06,4.82511E-02
9.4680E-06,4.82511E-02
9.4720E-06,4.83988E-02
9.4760E-06,4.82839E-02
9.4800E-06,4.82839E-02
9.4840E-06,4.85464E-02
9.4880E-06,4.87597E-02
9.4920E-06,4.88253E-02
9.4960E-06,4.88910E-02
9.5000E-06,4.87597E-02
9.5040E-06,4.85300E-02
9.5080E-06,4.85464E-02
9.5120E-06,4.83003E-02
9.5160E-06,4.82019E-02
9.5200E-06,4.84644E-02
9.5240E-06,4.83824E-02
9.5280E-06,4.81855E-02
9.5320E-06,4.81035E-02
9.5360E-06,4.79722E-02
9.5400E-06,4.75949E-02
9.5440E-06,4.73816E-02
9.5480E-06,4.75292E-02
9.5520E-06,4.78738E-02
9.5560E-06,4.82675E-02
9.5600E-06,4.83660E-02
9.5640E-06,4.84808E-02
9.5680E-06,4.88089E-02
9.5720E-06,4.89894E-02
9.5760E-06,4.87269E-02
9.5800E-06,4.85956E-02
9.5840E-06,4.85628E-02
9.5880E-06,4.82347E-02
9.5920E-06,4.78081E-02
9.5960E-06,4.71191E-02
9.6000E-06,4.64792E-02
9.6040E-06,4.59542E-02
9.6080E-06,4.55605E-02
9.6120E-06,4.52980E-02
9.6160E-06,4.48386E-02
9.6200E-06,4.43136E-02
9.6240E-06,4.40839E-02
9.6280E-06,4.38542E-02
9.6320E-06,4.36410E-02
9.6360E-06,4.34277E-02
9.6400E-06,4.32308E-02
9.6440E-06,4.31980E-02
9.6480E-06,4.30503E-02
9.6520E-06,4.27714E-02
9.6560E-06,4.25253E-02
9.6600E-06,4.22628E-02
9.6640E-06,4.20331E-02
9.6680E-06,4.16886E-02
9.6720E-06,4.12456E-02
9.6760E-06,4.08355E-02
9.6800E-06,4.05566E-02
9.6840E-06,4.05074E-02
9.6880E-06,4.05894E-02
9.6920E-06,4.04417E-02
9.6960E-06,4.02941E-02
9.7000E-06,4.04253E-02
9.7040E-06,4.03925E-02
9.7080E-06,4.01464E-02
9.7120E-06,3.97855E-02
9.7160E-06,3.93425E-02
9.7200E-06,3.88175E-02
9.7240E-06,3.82269E-02
9.7280E-06,3.77675E-02
9.7320E-06,3.74558E-02
9.7360E-06,3.70128E-02
9.7400E-06,3.66027E-02
9.7440E-06,3.62253E-02
9.7480E-06,3.58644E-02
9.7520E-06,3.56675E-02
9.7560E-06,3.55691E-02
9.7600E-06,3.53394E-02
9.7640E-06,3.50113E-02
9.7680E-06,3.46996E-02
9.7720E-06,3.44206E-02
9.7760E-06,3.42894E-02
9.7800E-06,3.43878E-02
9.7840E-06,3.44699E-02
9.7880E-06,3.45519E-02
9.7920E-06,3.46175E-02
9.7960E-06,3.45847E-02
9.8000E-06,3.43222E-02
9.8040E-06,3.40597E-02
9.8080E-06,3.41910E-02
9.8120E-06,3.44206E-02
9.8160E-06,3.42566E-02
9.8200E-06,3.40105E-02
9.8240E-06,3.39941E-02
9.8280E-06,3.39777E-02
9.8320E-06,3.39449E-02
9.8360E-06,3.39285E-02
9.8400E-06,3.39285E-02
9.8440E-06,3.39285E-02
9.8480E-06,3.39449E-02
9.8520E-06,3.39613E-02
9.8560E-06,3.43550E-02
9.8600E-06,3.47980E-02
9.8640E-06,3.49785E-02
9.8680E-06,3.52574E-02
9.8720E-06,3.56511E-02
9.8760E-06,3.57496E-02
9.8800E-06,3.57331E-02
9.8840E-06,3.58644E-02
9.8880E-06,3.58644E-02
9.8920E-06,3.60121E-02
9.8960E-06,3.62417E-02
9.9000E-06,3.64714E-02
9.9040E-06,3.67996E-02
9.9080E-06,3.69800E-02
9.9120E-06,3.72753E-02
9.9160E-06,3.75378E-02
9.9200E-06,3.76855E-02
9.9240E-06,3.78167E-02
9.9280E-06,3.80628E-02
9.9320E-06,3.84074E-02
9.9360E-06,3.87519E-02
9.9400E-06,3.91621E-02
9.9440E-06,3.94246E-02
9.9480E-06,3.95722E-02
9.9520E-06,3.98347E-02
9.9560E-06,4.02121E-02
9.9600E-06,4.04417E-02
9.9640E-06,4.03105E-02
9.9680E-06,4.04253E-02
9.9720E-06,4.07699E-02
9.9760E-06,4.07535E-02
9.9800E-06,4.08519E-02
9.9840E-06,4.10488E-02
9.9880E-06,4.11308E-02
9.9920E-06,4.10652E-02
9.9960E-06,4.08847E-02
1.0000E-05,4.09667E-02
1.0004E-05,4.11472E-02
1.0008E-05,4.11964E-02
1.0012E-05,4.13605E-02
1.0016E-05,4.16722E-02
1.0020E-05,4.19511E-02
1.0024E-05,4.22136E-02
1.0028E-05,4.23449E-02
1.0032E-05,4.20988E-02
1.0036E-05,4.21316E-02
1.0040E-05,4.21644E-02
1.0044E-05,4.20496E-02
1.0048E-05,4.21972E-02
1.0052E-05,4.18691E-02
1.0056E-05,4.14097E-02
1.0060E-05,4.12456E-02
1.0064E-05,4.08355E-02
1.0068E-05,4.02121E-02
1.0072E-05,3.97363E-02
1.0076E-05,3.94081E-02
1.0080E-05,3.91128E-02
1.0084E-05,3.87027E-02
1.0088E-05,3.83089E-02
1.0092E-05,3.79644E-02
1.0096E-05,3.75050E-02
1.0100E-05,3.70785E-02
1.0104E-05,3.66847E-02
1.0108E-05,3.62910E-02
1.0112E-05,3.59464E-02
1.0116E-05,3.57496E-02
1.0120E-05,3.53066E-02
1.0124E-05,3.46175E-02
1.0128E-05,3.42566E-02
1.0132E-05,3.38956E-02
1.0136E-05,3.35347E-02
1.0140E-05,3.33378E-02
1.0144E-05,3.29277E-02
1.0148E-05,3.24355E-02
1.0152E-05,3.19433E-02
1.0156E-05,3.13691E-02
1.0160E-05,3.08277E-02
1.0164E-05,3.03191E-02
1.0168E-05,2.98269E-02
1.0172E-05,2.96136E-02
1.0176E-05,2.96464E-02
1.0180E-05,2.94496E-02
1.0184E-05,2.88917E-02
1.0188E-05,2.83667E-02
1.0192E-05,2.80058E-02
1.0196E-05,2.76613E-02
1.0200E-05,2.72019E-02
1.0204E-05,2.67589E-02
1.0208E-05,2.66277E-02
1.0212E-05,2.61191E-02
1.0216E-05,2.54136E-02
1.0220E-05,2.48722E-02
1.0224E-05,2.45769E-02
1.0228E-05,2.44292E-02
1.0232E-05,2.40355E-02
1.0236E-05,2.36746E-02
1.0240E-05,2.33300E-02
1.0244E-05,2.28871E-02
1.0248E-05,2.24769E-02
1.0252E-05,2.23292E-02
1.0256E-05,2.20667E-02
1.0260E-05,2.17222E-02
1.0264E-05,2.15089E-02
1.0268E-05,2.12956E-02
1.0272E-05,2.10988E-02
1.0276E-05,2.06722E-02
1.0280E-05,2.01636E-02
1.0284E-05,1.99339E-02
1.0288E-05,1.97206E-02
1.0292E-05,1.92613E-02
1.0296E-05,1.89660E-02
1.0300E-05,1.87855E-02
1.0304E-05,1.83753E-02
1.0308E-05,1.78831E-02
1.0312E-05,1.74074E-02
1.0316E-05,1.68496E-02
1.0320E-05,1.65542E-02
1.0324E-05,1.66691E-02
1.0328E-05,1.65050E-02
1.0332E-05,1.60128E-02
1.0336E-05,1.56519E-02
1.0340E-05,1.53238E-02
1.0344E-05,1.50285E-02
1.0348E-05,1.49956E-02
1.0352E-05,1.49464E-02
1.0356E-05,1.48972E-02
1.0360E-05,1.47496E-02
1.0364E-05,1.46183E-02
1.0368E-05,1.44871E-02
1.0372E-05,1.41097E-02
1.0376E-05,1.38800E-02
1.0380E-05,1.36831E-02
1.0384E-05,1.32402E-02
1.0388E-05,1.28136E-02
1.0392E-05,1.23050E-02
1.0396E-05,1.16980E-02
1.0400E-05,1.12222E-02
1.0404E-05,1.09105E-02
1.0408E-05,1.08777E-02
1.0412E-05,1.08613E-02
1.0416E-05,1.07136E-02
1.0420E-05,1.04675E-02
1.0424E-05,9.99174E-03
1.0428E-05,9.66362E-03
1.0432E-05,9.33549E-03
1.0436E-05,8.92534E-03
1.0440E-05,8.51518E-03
1.0444E-05,8.15424E-03
1.0448E-05,7.90815E-03
1.0452E-05,7.54721E-03
1.0456E-05,6.87455E-03
1.0460E-05,6.34955E-03
1.0464E-05,5.98862E-03
1.0468E-05,5.39799E-03
1.0472E-05,4.85659E-03
1.0476E-05,4.34799E-03
1.0480E-05,3.75737E-03
1.0484E-05,3.31440E-03
1.0488E-05,2.90424E-03
1.0492E-05,2.51049E-03
1.0496E-05,2.37924E-03
1.0500E-05,2.26440E-03
1.0504E-05,1.77221E-03
1.0508E-05,1.08315E-03
1.0512E-05,2.95648E-04
1.0516E-05,-5.57477E-04
1.0520E-05,-1.23013E-03
1.0524E-05,-1.73873E-03
1.0528E-05,-2.11607E-03
1.0532E-05,-2.57545E-03
1.0536E-05,-3.13326E-03
1.0540E-05,-3.42857E-03
1.0544E-05,-3.93716E-03
1.0548E-05,-4.42935E-03
1.0552E-05,-4.64263E-03
1.0556E-05,-5.10201E-03
1.0560E-05,-5.43013E-03
1.0564E-05,-5.84029E-03
1.0568E-05,-6.20123E-03
1.0572E-05,-6.28326E-03
1.0576E-05,-6.72623E-03
1.0580E-05,-7.15279E-03
1.0584E-05,-7.43170E-03
1.0588E-05,-7.84185E-03
1.0592E-05,-8.12076E-03
1.0596E-05,-8.35045E-03
1.0600E-05,-8.79341E-03
1.0604E-05,-9.35123E-03
1.0608E-05,-9.74498E-03
1.0612E-05,-9.87623E-03
1.0616E-05,-9.74498E-03
1.0620E-05,-9.38404E-03
1.0624E-05,-9.17076E-03
1.0628E-05,-9.33482E-03
1.0632E-05,-9.49888E-03
1.0636E-05,-9.76138E-03
1.0640E-05,-1.00239E-02
1.0644E-05,-1.01551E-02
1.0648E-05,-1.04012E-02
1.0652E-05,-1.05161E-02
1.0656E-05,-1.06145E-02
1.0660E-05,-1.10575E-02
1.0664E-05,-1.15989E-02
1.0668E-05,-1.17301E-02
1.0672E-05,-1.17465E-02
1.0676E-05,-1.17629E-02
1.0680E-05,-1.18942E-02
1.0684E-05,-1.22715E-02
1.0688E-05,-1.24848E-02
1.0692E-05,-1.26817E-02
1.0696E-05,-1.30098E-02
1.0700E-05,-1.31903E-02
1.0704E-05,-1.31083E-02
1.0708E-05,-1.31411E-02
1.0712E-05,-1.34528E-02
1.0716E-05,-1.37317E-02
1.0720E-05,-1.38629E-02
1.0724E-05,-1.36497E-02
1.0728E-05,-1.34528E-02
1.0732E-05,-1.37481E-02
1.0736E-05,-1.40106E-02
1.0740E-05,-1.40106E-02
1.0744E-05,-1.39122E-02
1.0748E-05,-1.36989E-02
1.0752E-05,-1.35020E-02
1.0756E-05,-1.31903E-02
1.0760E-05,-1.32231E-02
1.0764E-05,-1.35348E-02
1.0768E-05,-1.36989E-02
1.0772E-05,-1.36169E-02
1.0776E-05,-1.30590E-02
1.0780E-05,-1.27801E-02
1.0784E-05,-1.28622E-02
1.0788E-05,-1.25669E-02
1.0792E-05,-1.20583E-02
1.0796E-05,-1.20583E-02
1.0800E-05,-1.24356E-02
1.0804E-05,-1.25504E-02
1.0808E-05,-1.24192E-02
1.0812E-05,-1.24028E-02
1.0816E-05,-1.25012E-02
1.0820E-05,-1.25669E-02
1.0824E-05,-1.25176E-02
1.0828E-05,-1.23700E-02
1.0832E-05,-1.22059E-02
1.0836E-05,-1.20911E-02
1.0840E-05,-1.19762E-02
1.0844E-05,-1.17465E-02
1.0848E-05,-1.11559E-02
1.0852E-05,-1.07294E-02
1.0856E-05,-1.04340E-02
1.0860E-05,-1.00567E-02
1.0864E-05,-1.00567E-02
1.0868E-05,-1.00567E-02
1.0872E-05,-1.00567E-02
1.0876E-05,-1.03028E-02
1.0880E-05,-1.04176E-02
1.0884E-05,-1.02700E-02
1.0888E-05,-1.00075E-02
1.0892E-05,-9.77779E-03
1.0896E-05,-9.67935E-03
1.0900E-05,-9.69576E-03
1.0904E-05,-9.72857E-03
1.0908E-05,-9.64654E-03
1.0912E-05,-9.56451E-03
1.0916E-05,-9.48248E-03
1.0920E-05,-9.28560E-03
1.0924E-05,-9.10513E-03
1.0928E-05,-9.03951E-03
1.0932E-05,-8.97388E-03
1.0936E-05,-8.79341E-03
1.0940E-05,-8.64576E-03
1.0944E-05,-8.38326E-03
1.0948E-05,-8.10435E-03
1.0952E-05,-7.84185E-03
1.0956E-05,-7.59576E-03
1.0960E-05,-7.36607E-03
1.0964E-05,-7.15279E-03
1.0968E-05,-7.10357E-03
1.0972E-05,-6.90670E-03
1.0976E-05,-6.72623E-03
1.0980E-05,-6.67701E-03
1.0984E-05,-6.54576E-03
1.0988E-05,-6.15201E-03
1.0992E-05,-5.75826E-03
1.0996E-05,-5.62701E-03
1.1000E-05,-5.52857E-03
1.1004E-05,-5.43013E-03
1.1008E-05,-5.46295E-03
1.1012E-05,-5.26607E-03
1.1016E-05,-5.05279E-03
1.1020E-05,-4.98716E-03
1.1024E-05,-4.92154E-03
1.1028E-05,-4.97076E-03
1.1032E-05,-5.16763E-03
1.1036E-05,-5.10201E-03
1.1040E-05,-4.90513E-03
1.1044E-05,-5.08560E-03
1.1048E-05,-5.00357E-03
1.1052E-05,-4.80670E-03
1.1056E-05,-4.74107E-03
1.1060E-05,-4.56060E-03
1.1064E-05,-4.16685E-03
1.1068E-05,-3.90435E-03
1.1072E-05,-3.77310E-03
1.1076E-05,-3.41216E-03
1.1080E-05,-3.31373E-03
1.1084E-05,-3.46138E-03
1.1088E-05,-3.46138E-03
1.1092E-05,-3.34654E-03
1.1096E-05,-3.52701E-03
1.1100E-05,-3.55982E-03
1.1104E-05,-3.31373E-03
1.1108E-05,-3.21529E-03
1.1112E-05,-3.11685E-03
1.1116E-05,-3.14966E-03
1.1120E-05,-3.29732E-03
1.1124E-05,-3.57623E-03
1.1128E-05,-3.93716E-03
1.1132E-05,-4.28170E-03
1.1136E-05,-4.51138E-03
1.1140E-05,-4.47857E-03
1.1144E-05,-4.57701E-03
1.1148E-05,-4.77388E-03
1.1152E-05,-4.82310E-03
1.1156E-05,-5.01998E-03
1.1160E-05,-5.20045E-03
1.1164E-05,-5.21685E-03
1.1168E-05,-5.38091E-03
1.1172E-05,-5.75826E-03
1.1176E-05,-6.26685E-03
1.1180E-05,-6.49654E-03
1.1184E-05,-6.43091E-03
1.1188E-05,-6.49654E-03
1.1192E-05,-6.69341E-03
1.1196E-05,-6.89029E-03
1.1200E-05,-7.05435E-03
1.1204E-05,-7.34966E-03
1.1208E-05,-7.53013E-03
1.1212E-05,-7.66138E-03
1.1216E-05,-7.89107E-03
1.1220E-05,-8.00591E-03
1.1224E-05,-8.25201E-03
1.1228E-05,-8.82623E-03
1.1232E-05,-9.13795E-03
1.1236E-05,-9.31841E-03
1.1240E-05,-9.61373E-03
1.1244E-05,-9.61373E-03
1.1248E-05,-9.76138E-03
1.1252E-05,-9.90904E-03
1.1256E-05,-9.81060E-03
1.1260E-05,-9.58091E-03
1.1264E-05,-9.71216E-03
1.1268E-05,-9.84341E-03
1.1272E-05,-9.84341E-03
1.1276E-05,-9.95826E-03
1.1280E-05,-1.02044E-02
1.1284E-05,-1.05489E-02
1.1288E-05,-1.07622E-02
1.1292E-05,-1.10903E-02
1.1296E-05,-1.12708E-02
1.1300E-05,-1.11887E-02
1.1304E-05,-1.13528E-02
1.1308E-05,-1.18778E-02
1.1312E-05,-1.22551E-02
1.1316E-05,-1.23536E-02
1.1320E-05,-1.24356E-02
1.1324E-05,-1.25176E-02
1.1328E-05,-1.27145E-02
1.1332E-05,-1.30426E-02
1.1336E-05,-1.30919E-02
1.1340E-05,-1.30098E-02
1.1344E-05,-1.30426E-02
1.1348E-05,-1.29606E-02
1.1352E-05,-1.30262E-02
1.1356E-05,-1.29442E-02
1.1360E-05,-1.26325E-02
1.1364E-05,-1.24520E-02
1.1368E-05,-1.24192E-02
1.1372E-05,-1.27473E-02
1.1376E-05,-1.30590E-02
1.1380E-05,-1.31247E-02
1.1384E-05,-1.30754E-02
1.1388E-05,-1.31247E-02
1.1392E-05,-1.34200E-02
1.1396E-05,-1.34528E-02
1.1400E-05,-1.33379E-02
1.1404E-05,-1.32559E-02
1.1408E-05,-1.31739E-02
1.1412E-05,-1.33379E-02
1.1416E-05,-1.34856E-02
1.1420E-05,-1.35184E-02
1.1424E-05,-1.36497E-02
1.1428E-05,-1.39286E-02
1.1432E-05,-1.40598E-02
1.1436E-05,-1.40434E-02
1.1440E-05,-1.42731E-02
1.1444E-05,-1.46176E-02
1.1448E-05,-1.49622E-02
1.1452E-05,-1.53887E-02
1.1456E-05,-1.56840E-02
1.1460E-05,-1.58317E-02
1.1464E-05,-1.58317E-02
1.1468E-05,-1.58153E-02
1.1472E-05,-1.60450E-02
1.1476E-05,-1.64059E-02
1.1480E-05,-1.66192E-02
1.1484E-05,-1.66684E-02
1.1488E-05,-1.68653E-02
1.1492E-05,-1.71934E-02
1.1496E-05,-1.77348E-02
1.1500E-05,-1.81122E-02
1.1504E-05,-1.80958E-02
1.1508E-05,-1.82106E-02
1.1512E-05,-1.83090E-02
1.1516E-05,-1.83911E-02
1.1520E-05,-1.87356E-02
1.1524E-05,-1.90637E-02
1.1528E-05,-1.92278E-02
1.1532E-05,-1.93590E-02
1.1536E-05,-1.97200E-02
1.1540E-05,-2.02614E-02
1.1544E-05,-2.09012E-02
1.1548E-05,-2.15083E-02
1.1552E-05,-2.20004E-02
1.1556E-05,-2.23942E-02
1.1560E-05,-2.27879E-02
1.1564E-05,-2.30340E-02
1.1568E-05,-2.30340E-02
1.1572E-05,-2.30504E-02
1.1576E-05,-2.29192E-02
1.1580E-05,-2.26239E-02
1.1584E-05,-2.23450E-02
1.1588E-05,-2.22629E-02
1.1592E-05,-2.25254E-02
1.1596E-05,-2.28864E-02
1.1600E-05,-2.33622E-02
1.1604E-05,-2.39200E-02
1.1608E-05,-2.43137E-02
1.1612E-05,-2.45926E-02
1.1616E-05,-2.48879E-02
1.1620E-05,-2.53309E-02
1.1624E-05,-2.57575E-02
1.1628E-05,-2.59215E-02
1.1632E-05,-2.62004E-02
1.1636E-05,-2.64629E-02
1.1640E-05,-2.68075E-02
1.1644E-05,-2.73653E-02
1.1648E-05,-2.75294E-02
1.1652E-05,-2.75294E-02
1.1656E-05,-2.77919E-02
1.1660E-05,-2.82512E-02
1.1664E-05,-2.86778E-02
1.1668E-05,-2.89895E-02
1.1672E-05,-2.92848E-02
1.1676E-05,-2.96622E-02
1.1680E-05,-3.03676E-02
1.1684E-05,-3.10239E-02
1.1688E-05,-3.14340E-02
1.1692E-05,-3.19426E-02
1.1696E-05,-3.24348E-02
1.1700E-05,-3.30090E-02
1.1704E-05,-3.36981E-02
1.1708E-05,-3.41903E-02
1.1712E-05,-3.45348E-02
1.1716E-05,-3.47481E-02
1.1720E-05,-3.50926E-02
1.1724E-05,-3.55192E-02
1.1728E-05,-3.60278E-02
1.1732E-05,-3.62411E-02
1.1736E-05,-3.65692E-02
1.1740E-05,-3.71106E-02
1.1744E-05,-3.73731E-02
1.1748E-05,-3.76520E-02
1.1752E-05,-3.80458E-02
1.1756E-05,-3.84067E-02
1.1760E-05,-3.87348E-02
1.1764E-05,-3.91778E-02
1.1768E-05,-3.96208E-02
1.1772E-05,-3.97848E-02
1.1776E-05,-3.99325E-02
1.1780E-05,-4.02770E-02
1.1784E-05,-4.06051E-02
1.1788E-05,-4.08020E-02
1.1792E-05,-4.07364E-02
1.1796E-05,-4.10645E-02
1.1800E-05,-4.15075E-02
1.1804E-05,-4.17700E-02
1.1808E-05,-4.20325E-02
1.1812E-05,-4.21309E-02
1.1816E-05,-4.23934E-02
1.1820E-05,-4.25247E-02
1.1824E-05,-4.23934E-02
1.1828E-05,-4.23934E-02
1.1832E-05,-4.24919E-02
1.1836E-05,-4.23442E-02
1.1840E-05,-4.21145E-02
1.1844E-05,-4.19012E-02
1.1848E-05,-4.14419E-02
1.1852E-05,-4.12450E-02
1.1856E-05,-4.14090E-02
1.1860E-05,-4.12122E-02
1.1864E-05,-4.08020E-02
1.1868E-05,-4.05395E-02
1.1872E-05,-4.01622E-02
1.1876E-05,-3.98176E-02
1.1880E-05,-3.99653E-02
1.1884E-05,-3.98669E-02
1.1888E-05,-3.95387E-02
1.1892E-05,-3.93747E-02
1.1896E-05,-3.91122E-02
1.1900E-05,-3.87184E-02
1.1904E-05,-3.82262E-02
1.1908E-05,-3.78653E-02
1.1912E-05,-3.75536E-02
1.1916E-05,-3.71270E-02
1.1920E-05,-3.67333E-02
1.1924E-05,-3.64708E-02
1.1928E-05,-3.64708E-02
1.1932E-05,-3.64708E-02
1.1936E-05,-3.60934E-02
1.1940E-05,-3.56504E-02
1.1944E-05,-3.52239E-02
1.1948E-05,-3.45676E-02
1.1952E-05,-3.40919E-02
1.1956E-05,-3.38950E-02
1.1960E-05,-3.34520E-02
1.1964E-05,-3.27794E-02
1.1968E-05,-3.24020E-02
1.1972E-05,-3.21723E-02
1.1976E-05,-3.17129E-02
1.1980E-05,-3.11387E-02
1.1984E-05,-3.05973E-02
1.1988E-05,-2.99739E-02
1.1992E-05,-2.93833E-02
1.1996E-05,-2.88419E-02


==> Experiment Results/TRC06.CSV <==
[s],QMA[V]
-1.2000E-05,-3.29398E+00
-1.1996E-05,-3.29617E+00
-1.1992E-05,-3.28414E+00
-1.1988E-05,-3.26117E+00
-1.1984E-05,-3.27976E+00
-1.1980E-05,-3.28414E+00
-1.1976E-05,-3.27867E+00
-1.1972E-05,-3.27211E+00
-1.1968E-05,-3.25789E+00
-1.1964E-05,-3.23382E+00
-1.1960E-05,-3.23382E+00
-1.1956E-05,-3.23164E+00
-1.1952E-05,-3.22289E+00
-1.1948E-05,-3.22617E+00
-1.1944E-05,-3.23054E+00
-1.1940E-05,-3.23601E+00
-1.1936E-05,-3.23492E+00
-1.1932E-05,-3.24367E+00
-1.1928E-05,-3.25570E+00
-1.1924E-05,-3.24914E+00
-1.1920E-05,-3.24914E+00
-1.1916E-05,-3.23492E+00
-1.1912E-05,-3.21523E+00
-1.1908E-05,-3.21195E+00
-1.1904E-05,-3.20867E+00
-1.1900E-05,-3.20757E+00
-1.1896E-05,-3.20539E+00
-1.1892E-05,-3.19445E+00
-1.1888E-05,-3.17914E+00
-1.1884E-05,-3.19336E+00
-1.1880E-05,-3.19992E+00
-1.1876E-05,-3.18679E+00
-1.1872E-05,-3.18351E+00
-1.1868E-05,-3.19117E+00
-1.1864E-05,-3.19664E+00
-1.1860E-05,-3.18789E+00
-1.1856E-05,-3.17148E+00
-1.1852E-05,-3.16711E+00
-1.1848E-05,-3.16054E+00
-1.1844E-05,-3.16929E+00
-1.1840E-05,-3.19226E+00
-1.1836E-05,-3.18570E+00
-1.1832E-05,-3.18242E+00
-1.1828E-05,-3.18461E+00
-1.1824E-05,-3.17476E+00
-1.1820E-05,-3.17148E+00
-1.1816E-05,-3.15507E+00
-1.1812E-05,-3.13867E+00
-1.1808E-05,-3.13320E+00
-1.1804E-05,-3.12226E+00
-1.1800E-05,-3.12007E+00
-1.1796E-05,-3.12007E+00
-1.1792E-05,-3.12445E+00
-1.1788E-05,-3.14742E+00
-1.1784E-05,-3.13757E+00
-1.1780E-05,-3.13539E+00
-1.1776E-05,-3.14523E+00
-1.1772E-05,-3.14086E+00
-1.1768E-05,-3.14086E+00
-1.1764E-05,-3.14632E+00
-1.1760E-05,-3.12445E+00
-1.1756E-05,-3.11570E+00
-1.1752E-05,-3.11023E+00
-1.1748E-05,-3.09929E+00
-1.1744E-05,-3.08726E+00
-1.1740E-05,-3.07742E+00
-1.1736E-05,-3.07304E+00
-1.1732E-05,-3.08945E+00
-1.1728E-05,-3.08726E+00
-1.1724E-05,-3.08507E+00
-1.1720E-05,-3.08836E+00
-1.1716E-05,-3.07961E+00
-1.1712E-05,-3.07961E+00
-1.1708E-05,-3.09273E+00
-1.1704E-05,-3.10257E+00
-1.1700E-05,-3.10148E+00
-1.1696E-05,-3.08945E+00
-1.1692E-05,-3.09929E+00
-1.1688E-05,-3.10039E+00
-1.1684E-05,-3.09820E+00
-1.1680E-05,-3.09492E+00
-1.1676E-05,-3.10257E+00
-1.1672E-05,-3.08070E+00
-1.1668E-05,-3.07632E+00
-1.1664E-05,-3.08289E+00
-1.1660E-05,-3.07523E+00
-1.1656E-05,-3.06648E+00
-1.1652E-05,-3.06539E+00
-1.1648E-05,-3.06211E+00
-1.1644E-05,-3.06757E+00
-1.1640E-05,-3.06539E+00
-1.1636E-05,-3.07304E+00
-1.1632E-05,-3.06539E+00
-1.1628E-05,-3.06648E+00
-1.1624E-05,-3.07304E+00
-1.1620E-05,-3.07742E+00
-1.1616E-05,-3.07742E+00
-1.1612E-05,-3.07304E+00
-1.1608E-05,-3.06429E+00
-1.1604E-05,-3.07195E+00
-1.1600E-05,-3.08726E+00
-1.1596E-05,-3.08617E+00
-1.1592E-05,-3.08398E+00
-1.1588E-05,-3.09820E+00
-1.1584E-05,-3.08617E+00
-1.1580E-05,-3.06867E+00
-1.1576E-05,-3.06539E+00
-1.1572E-05,-3.07742E+00
-1.1568E-05,-3.06976E+00
-1.1564E-05,-3.07414E+00
-1.1560E-05,-3.07195E+00
-1.1556E-05,-3.06648E+00
-1.1552E-05,-3.04898E+00
-1.1548E-05,-3.05664E+00
-1.1544E-05,-3.06539E+00
-1.1540E-05,-3.05773E+00
-1.1536E-05,-3.07742E+00
-1.1532E-05,-3.07632E+00
-1.1528E-05,-3.06867E+00
-1.1524E-05,-3.07086E+00
-1.1520E-05,-3.05445E+00
-1.1516E-05,-3.05336E+00
-1.1512E-05,-3.03914E+00
-1.1508E-05,-3.04679E+00
-1.1504E-05,-3.05117E+00
-1.1500E-05,-3.04570E+00
-1.1496E-05,-3.04461E+00
-1.1492E-05,-3.05445E+00
-1.1488E-05,-3.04898E+00
-1.1484E-05,-3.04898E+00
-1.1480E-05,-3.03695E+00
-1.1476E-05,-3.01945E+00
-1.1472E-05,-3.01507E+00
-1.1468E-05,-3.02492E+00
-1.1464E-05,-3.01507E+00
-1.1460E-05,-3.01945E+00
-1.1456E-05,-3.01945E+00
-1.1452E-05,-3.02929E+00
-1.1448E-05,-3.01836E+00
-1.1444E-05,-3.02382E+00
-1.1440E-05,-3.03148E+00
-1.1436E-05,-3.03695E+00
-1.1432E-05,-3.04789E+00
-1.1428E-05,-3.07086E+00
-1.1424E-05,-3.07414E+00
-1.1420E-05,-3.07523E+00
-1.1416E-05,-3.05773E+00
-1.1412E-05,-3.05007E+00
-1.1408E-05,-3.06211E+00
-1.1404E-05,-3.05445E+00
-1.1400E-05,-3.05664E+00
-1.1396E-05,-3.06757E+00
-1.1392E-05,-3.06211E+00
-1.1388E-05,-3.07851E+00
-1.1384E-05,-3.07086E+00
-1.1380E-05,-3.06539E+00
-1.1376E-05,-3.06320E+00
-1.1372E-05,-3.05773E+00
-1.1368E-05,-3.05007E+00
-1.1364E-05,-3.04242E+00
-1.1360E-05,-3.03476E+00
-1.1356E-05,-3.04242E+00
-1.1352E-05,-3.04023E+00
-1.1348E-05,-3.02929E+00
-1.1344E-05,-3.01617E+00
-1.1340E-05,-3.01398E+00
-1.1336E-05,-3.00086E+00
-1.1332E-05,-3.01070E+00
-1.1328E-05,-2.99648E+00
-1.1324E-05,-3.00304E+00
-1.1320E-05,-3.00304E+00
-1.1316E-05,-2.99211E+00
-1.1312E-05,-2.97242E+00
-1.1308E-05,-2.97023E+00
-1.1304E-05,-2.95492E+00
-1.1300E-05,-2.94398E+00
-1.1296E-05,-2.92429E+00
-1.1292E-05,-2.92429E+00
-1.1288E-05,-2.90789E+00
-1.1284E-05,-2.89476E+00
-1.1280E-05,-2.87945E+00
-1.1276E-05,-2.85976E+00
-1.1272E-05,-2.84117E+00
-1.1268E-05,-2.82804E+00
-1.1264E-05,-2.79414E+00
-1.1260E-05,-2.77007E+00
-1.1256E-05,-2.73945E+00
-1.1252E-05,-2.71101E+00
-1.1248E-05,-2.67711E+00
-1.1244E-05,-2.63007E+00
-1.1240E-05,-2.60273E+00
-1.1236E-05,-2.56007E+00
-1.1232E-05,-2.51086E+00
-1.1228E-05,-2.47367E+00
-1.1224E-05,-2.43867E+00
-1.1220E-05,-2.39601E+00
-1.1216E-05,-2.34132E+00
-1.1212E-05,-2.29648E+00
-1.1208E-05,-2.24070E+00
-1.1204E-05,-2.19586E+00
-1.1200E-05,-2.12804E+00
-1.1196E-05,-2.06242E+00
-1.1192E-05,-1.98367E+00
-1.1188E-05,-1.91367E+00
-1.1184E-05,-1.83054E+00
-1.1180E-05,-1.75507E+00
-1.1176E-05,-1.68945E+00
-1.1172E-05,-1.61070E+00
-1.1168E-05,-1.52757E+00
-1.1164E-05,-1.45101E+00
-1.1160E-05,-1.36351E+00
-1.1156E-05,-1.28804E+00
-1.1152E-05,-1.20492E+00
-1.1148E-05,-1.11414E+00
-1.1144E-05,-1.02882E+00
-1.1140E-05,-9.46794E-01
-1.1136E-05,-8.52731E-01
-1.1132E-05,-7.68512E-01
-1.1128E-05,-6.91950E-01
-1.1124E-05,-6.15387E-01
-1.1120E-05,-5.50856E-01
-1.1116E-05,-4.60075E-01
-1.1112E-05,-3.87887E-01
-1.1108E-05,-3.10231E-01
-1.1104E-05,-2.27106E-01
-1.1100E-05,-1.47262E-01
-1.1096E-05,-5.10124E-02
-1.1092E-05,3.53938E-02
-1.1088E-05,1.20706E-01
-1.1084E-05,2.14769E-01
-1.1080E-05,3.01175E-01
-1.1076E-05,3.84300E-01
-1.1072E-05,4.70706E-01
-1.1068E-05,5.51644E-01
-1.1064E-05,6.29300E-01
-1.1060E-05,7.02581E-01
-1.1056E-05,7.76956E-01
-1.1052E-05,8.61175E-01
-1.1048E-05,9.41019E-01
-1.1044E-05,1.02086E+00
-1.1040E-05,1.10618E+00
-1.1036E-05,1.19368E+00
-1.1032E-05,1.27352E+00
-1.1028E-05,1.34789E+00
-1.1024E-05,1.42336E+00
-1.1020E-05,1.49446E+00
-1.1016E-05,1.56118E+00
-1.1012E-05,1.62024E+00
-1.1008E-05,1.68805E+00
-1.1004E-05,1.76789E+00
-1.1000E-05,1.85321E+00
-1.0996E-05,1.92539E+00
-1.0992E-05,1.98555E+00
-1.0988E-05,2.06649E+00
-1.0984E-05,2.13868E+00
-1.0980E-05,2.21961E+00
-1.0976E-05,2.30164E+00
-1.0972E-05,2.37055E+00
-1.0968E-05,2.43946E+00
-1.0964E-05,2.51055E+00
-1.0960E-05,2.58274E+00
-1.0956E-05,2.66039E+00
-1.0952E-05,2.73477E+00
-1.0948E-05,2.80149E+00
-1.0944E-05,2.87368E+00
-1.0940E-05,2.95024E+00
-1.0936E-05,3.02680E+00
-1.0932E-05,3.10118E+00
-1.0928E-05,3.19305E+00
-1.0924E-05,3.24993E+00
-1.0920E-05,3.30571E+00
-1.0916E-05,3.36149E+00
-1.0912E-05,3.41399E+00
-1.0908E-05,3.48508E+00
-1.0904E-05,3.55508E+00
-1.0900E-05,3.60868E+00
-1.0896E-05,3.67649E+00
-1.0892E-05,3.73993E+00
-1.0888E-05,3.79680E+00
-1.0884E-05,3.85039E+00
-1.0880E-05,3.90399E+00
-1.0876E-05,3.94555E+00
-1.0872E-05,4.00133E+00
-1.0868E-05,4.05274E+00
-1.0864E-05,4.08555E+00
-1.0860E-05,4.11727E+00
-1.0856E-05,4.13914E+00
-1.0852E-05,4.15883E+00
-1.0848E-05,4.16539E+00
-1.0844E-05,4.18399E+00
-1.0840E-05,4.19821E+00
-1.0836E-05,4.18836E+00
-1.0832E-05,4.18727E+00
-1.0828E-05,4.17414E+00
-1.0824E-05,4.17633E+00
-1.0820E-05,4.13368E+00
-1.0816E-05,4.08883E+00
-1.0812E-05,4.04180E+00
-1.0808E-05,4.00243E+00
-1.0804E-05,3.93024E+00
-1.0800E-05,3.87446E+00
-1.0796E-05,3.82196E+00
-1.0792E-05,3.76180E+00
-1.0788E-05,3.68852E+00
-1.0784E-05,3.59883E+00
-1.0780E-05,3.49930E+00
-1.0776E-05,3.40086E+00
-1.0772E-05,3.27180E+00
-1.0768E-05,3.16024E+00
-1.0764E-05,3.03774E+00
-1.0760E-05,2.91524E+00
-1.0756E-05,2.77305E+00
-1.0752E-05,2.61664E+00
-1.0748E-05,2.47118E+00
-1.0744E-05,2.32024E+00
-1.0740E-05,2.17477E+00
-1.0736E-05,2.02055E+00
-1.0732E-05,1.86743E+00
-1.0728E-05,1.70008E+00
-1.0724E-05,1.53383E+00
-1.0720E-05,1.37414E+00
-1.0716E-05,1.20461E+00
-1.0712E-05,1.04274E+00
-1.0708E-05,8.76488E-01
-1.0704E-05,7.11331E-01
-1.0700E-05,5.33050E-01
-1.0696E-05,3.83206E-01
-1.0692E-05,2.35550E-01
-1.0688E-05,9.33626E-02
-1.0684E-05,-5.53874E-02
-1.0680E-05,-1.95387E-01
-1.0676E-05,-3.32106E-01
-1.0672E-05,-4.74294E-01
-1.0668E-05,-6.04450E-01
-1.0664E-05,-7.18200E-01
-1.0660E-05,-8.37419E-01
-1.0656E-05,-9.41325E-01
-1.0652E-05,-1.04961E+00
-1.0648E-05,-1.13492E+00
-1.0644E-05,-1.22351E+00
-1.0640E-05,-1.30336E+00
-1.0636E-05,-1.38320E+00
-1.0632E-05,-1.42914E+00
-1.0628E-05,-1.47179E+00
-1.0624E-05,-1.51882E+00
-1.0620E-05,-1.56257E+00
-1.0616E-05,-1.59320E+00
-1.0612E-05,-1.62273E+00
-1.0608E-05,-1.64023E+00
-1.0604E-05,-1.63039E+00
-1.0600E-05,-1.61507E+00
-1.0596E-05,-1.60851E+00
-1.0592E-05,-1.59320E+00
-1.0588E-05,-1.56039E+00
-1.0584E-05,-1.52757E+00
-1.0580E-05,-1.48054E+00
-1.0576E-05,-1.43242E+00
-1.0572E-05,-1.37882E+00
-1.0568E-05,-1.32414E+00
-1.0564E-05,-1.26289E+00
-1.0560E-05,-1.18523E+00
-1.0556E-05,-1.10648E+00
-1.0552E-05,-1.03320E+00
-1.0548E-05,-9.33669E-01
-1.0544E-05,-8.56012E-01
-1.0540E-05,-7.80544E-01
-1.0536E-05,-6.91950E-01
-1.0532E-05,-6.01169E-01
-1.0528E-05,-4.95075E-01
-1.0524E-05,-3.93356E-01
-1.0520E-05,-2.94919E-01
-1.0516E-05,-1.94294E-01
-1.0512E-05,-9.69499E-02
-1.0508E-05,-2.88742E-03
-1.0504E-05,9.66438E-02
-1.0500E-05,2.00550E-01
-1.0496E-05,3.05550E-01
-1.0492E-05,3.93050E-01
-1.0488E-05,4.79456E-01
-1.0484E-05,5.82269E-01
-1.0480E-05,6.64300E-01
-1.0476E-05,7.45238E-01
-1.0472E-05,8.29456E-01
-1.0468E-05,9.03831E-01
-1.0464E-05,9.63988E-01
-1.0460E-05,1.03727E+00
-1.0456E-05,1.09414E+00
-1.0452E-05,1.15649E+00
-1.0448E-05,1.20789E+00
-1.0444E-05,1.24071E+00
-1.0440E-05,1.29211E+00
-1.0436E-05,1.32383E+00
-1.0432E-05,1.35555E+00
-1.0428E-05,1.37414E+00
-1.0424E-05,1.38289E+00
-1.0420E-05,1.40149E+00
-1.0416E-05,1.41461E+00
-1.0412E-05,1.43758E+00
-1.0408E-05,1.44633E+00
-1.0404E-05,1.45071E+00
-1.0400E-05,1.45508E+00
-1.0396E-05,1.44524E+00
-1.0392E-05,1.42555E+00
-1.0388E-05,1.41133E+00
-1.0384E-05,1.37524E+00
-1.0380E-05,1.35118E+00
-1.0376E-05,1.30524E+00
-1.0372E-05,1.26368E+00
-1.0368E-05,1.22868E+00
-1.0364E-05,1.19039E+00
-1.0360E-05,1.13243E+00
-1.0356E-05,1.08102E+00
-1.0352E-05,1.03618E+00
-1.0348E-05,9.74925E-01
-1.0344E-05,9.28988E-01
-1.0340E-05,8.84144E-01
-1.0336E-05,8.20706E-01
-1.0332E-05,7.57269E-01
-1.0328E-05,7.00394E-01
-1.0324E-05,6.35863E-01
-1.0320E-05,5.92113E-01
-1.0316E-05,5.25394E-01
-1.0312E-05,4.61956E-01
-1.0308E-05,3.90863E-01
-1.0304E-05,3.41644E-01
-1.0300E-05,2.79300E-01
-1.0296E-05,2.16956E-01
-1.0292E-05,1.75394E-01
-1.0288E-05,9.99251E-02
-1.0284E-05,3.75813E-02
-1.0280E-05,-1.49187E-02
-1.0276E-05,-8.27312E-02
-1.0272E-05,-1.23200E-01
-1.0268E-05,-1.69137E-01
-1.0264E-05,-2.12887E-01
-1.0260E-05,-2.53356E-01
-1.0256E-05,-3.00387E-01
-1.0252E-05,-3.34294E-01
-1.0248E-05,-3.67106E-01
-1.0244E-05,-3.81325E-01
-1.0240E-05,-4.01012E-01
-1.0236E-05,-4.16325E-01
-1.0232E-05,-4.29450E-01
-1.0228E-05,-4.56794E-01
-1.0224E-05,-4.56794E-01
-1.0220E-05,-4.55700E-01
-1.0216E-05,-4.67731E-01
-1.0212E-05,-4.69919E-01
-1.0208E-05,-4.62262E-01
-1.0204E-05,-4.60075E-01
-1.0200E-05,-4.50231E-01
-1.0196E-05,-4.44762E-01
-1.0192E-05,-4.26169E-01
-1.0188E-05,-4.01012E-01
-1.0184E-05,-3.90075E-01
-1.0180E-05,-3.68200E-01
-1.0176E-05,-3.35387E-01
-1.0172E-05,-3.05856E-01
-1.0168E-05,-2.98200E-01
-1.0164E-05,-2.73044E-01
-1.0160E-05,-2.40231E-01
-1.0156E-05,-2.19450E-01
-1.0152E-05,-1.72419E-01
-1.0148E-05,-1.60387E-01
-1.0144E-05,-1.34137E-01
-1.0140E-05,-1.06794E-01
-1.0136E-05,-5.86687E-02
-1.0132E-05,-1.71062E-02
-1.0128E-05,1.89876E-02
-1.0124E-05,6.49251E-02
-1.0120E-05,8.35188E-02
-1.0116E-05,1.32738E-01
-1.0112E-05,1.73206E-01
-1.0108E-05,2.09300E-01
-1.0104E-05,2.62894E-01
-1.0100E-05,2.93519E-01
-1.0096E-05,3.25238E-01
-1.0092E-05,3.65706E-01
-1.0088E-05,3.94144E-01
-1.0084E-05,4.08363E-01
-1.0080E-05,4.36800E-01
-1.0076E-05,4.63050E-01
-1.0072E-05,4.90394E-01
-1.0068E-05,5.02425E-01
-1.0064E-05,5.18831E-01
-1.0060E-05,5.56019E-01
-1.0056E-05,5.66956E-01
-1.0052E-05,5.88831E-01
-1.0048E-05,6.01956E-01
-1.0044E-05,6.07425E-01
-1.0040E-05,6.24925E-01
-1.0036E-05,6.29300E-01
-1.0032E-05,6.33675E-01
-1.0028E-05,6.10706E-01
-1.0024E-05,6.35863E-01
-1.0020E-05,6.61019E-01
-1.0016E-05,6.76331E-01
-1.0012E-05,6.68675E-01
-1.0008E-05,6.67581E-01
-1.0004E-05,6.70863E-01
-1.0000E-05,6.61019E-01
-9.9960E-06,6.56644E-01
-9.9920E-06,6.44613E-01
-9.9880E-06,6.15081E-01
-9.9840E-06,5.88831E-01
-9.9800E-06,5.56019E-01
-9.9760E-06,5.37425E-01
-9.9720E-06,5.10081E-01
-9.9680E-06,4.88206E-01
-9.9640E-06,4.63050E-01
-9.9600E-06,4.69613E-01
-9.9560E-06,4.52113E-01
-9.9520E-06,4.26956E-01
-9.9480E-06,4.08363E-01
-9.9440E-06,4.03988E-01
-9.9400E-06,3.68988E-01
-9.9360E-06,3.38363E-01
-9.9320E-06,3.28519E-01
-9.9280E-06,2.91331E-01
-9.9240E-06,2.80394E-01
-9.9200E-06,2.69456E-01
-9.9160E-06,2.38831E-01
-9.9120E-06,2.20238E-01
-9.9080E-06,2.07113E-01
-9.9040E-06,2.18050E-01
-9.9000E-06,2.01644E-01
-9.8960E-06,1.74300E-01
-9.8920E-06,1.56800E-01
-9.8880E-06,1.22894E-01
-9.8840E-06,8.89876E-02
-9.8800E-06,7.69563E-02
-9.8760E-06,5.07063E-02
-9.8720E-06,3.86751E-02
-9.8680E-06,1.35188E-02
-9.8640E-06,1.89876E-02
-9.8600E-06,2.11751E-02
-9.8560E-06,2.00813E-02
-9.8520E-06,1.24251E-02
-9.8480E-06,-6.99920E-04
-9.8440E-06,-7.26242E-03
-9.8400E-06,-5.07492E-03
-9.8360E-06,-2.58562E-02
-9.8320E-06,-2.47624E-02
-9.8280E-06,-3.13249E-02
-9.8240E-06,-3.35124E-02
-9.8200E-06,-4.11687E-02
-9.8160E-06,-3.13249E-02
-9.8120E-06,-1.81999E-02
-9.8080E-06,-2.58562E-02
-9.8040E-06,-1.79367E-03
-9.8000E-06,-2.14812E-02
-9.7960E-06,-1.38249E-02
-9.7920E-06,4.76883E-03
-9.7880E-06,1.35188E-02
-9.7840E-06,2.88313E-02
-9.7800E-06,2.11751E-02
-9.7760E-06,2.55501E-02
-9.7720E-06,3.32063E-02
-9.7680E-06,4.41438E-02
-9.7640E-06,7.03938E-02
-9.7600E-06,9.88313E-02
-9.7560E-06,1.05394E-01
-9.7520E-06,1.25081E-01
-9.7480E-06,1.31644E-01
-9.7440E-06,1.57894E-01
-9.7400E-06,1.67738E-01
-9.7360E-06,1.80863E-01
-9.7320E-06,1.87425E-01
-9.7280E-06,1.96175E-01
-9.7240E-06,2.12581E-01
-9.7200E-06,2.20238E-01
-9.7160E-06,2.39925E-01
-9.7120E-06,2.51956E-01
-9.7080E-06,2.71644E-01
-9.7040E-06,3.00081E-01
-9.7000E-06,3.11019E-01
-9.6960E-06,3.20863E-01
-9.6920E-06,3.36175E-01
-9.6880E-06,3.49300E-01
-9.6840E-06,3.67894E-01
-9.6800E-06,3.53675E-01
-9.6760E-06,3.78831E-01
-9.6720E-06,3.87581E-01
-9.6680E-06,3.89769E-01
-9.6640E-06,3.97425E-01
-9.6600E-06,4.06175E-01
-9.6560E-06,4.09456E-01
-9.6520E-06,4.02894E-01
-9.6480E-06,4.02894E-01
-9.6440E-06,4.02894E-01
-9.6400E-06,4.14925E-01
-9.6360E-06,4.00706E-01
-9.6320E-06,4.06175E-01
-9.6280E-06,3.96331E-01
-9.6240E-06,3.94144E-01
-9.6200E-06,3.93050E-01
-9.6160E-06,4.01800E-01
-9.6120E-06,3.86488E-01
-9.6080E-06,3.95238E-01
-9.6040E-06,3.96331E-01
-9.6000E-06,4.00706E-01
-9.5960E-06,3.93050E-01
-9.5920E-06,3.91956E-01
-9.5880E-06,3.90863E-01
-9.5840E-06,3.71175E-01
-9.5800E-06,3.51488E-01
-9.5760E-06,3.29613E-01
-9.5720E-06,3.19769E-01
-9.5680E-06,3.06644E-01
-9.5640E-06,2.83675E-01
-9.5600E-06,2.71644E-01
-9.5560E-06,2.58519E-01
-9.5520E-06,2.66175E-01
-9.5480E-06,2.45394E-01
-9.5440E-06,2.35550E-01
-9.5400E-06,2.13675E-01
-9.5360E-06,1.97269E-01
-9.5320E-06,1.99456E-01
-9.5280E-06,1.93988E-01
-9.5240E-06,1.81956E-01
-9.5200E-06,1.88519E-01
-9.5160E-06,1.67738E-01
-9.5120E-06,1.80863E-01
-9.5080E-06,1.71019E-01
-9.5040E-06,1.76488E-01
-9.5000E-06,1.63363E-01
-9.4960E-06,1.53519E-01
-9.4920E-06,1.27269E-01
-9.4880E-06,1.32738E-01
-9.4840E-06,1.18519E-01
-9.4800E-06,1.23988E-01
-9.4760E-06,1.11956E-01
-9.4720E-06,1.07581E-01
-9.4680E-06,1.02113E-01
-9.4640E-06,7.80501E-02
-9.4600E-06,7.25813E-02
-9.4560E-06,8.78938E-02
-9.4520E-06,9.88313E-02
-9.4480E-06,9.66438E-02
-9.4440E-06,9.44563E-02
-9.4400E-06,1.01019E-01
-9.4360E-06,1.02113E-01
-9.4320E-06,1.26175E-01
-9.4280E-06,1.13050E-01
-9.4240E-06,1.31644E-01
-9.4200E-06,1.43675E-01
-9.4160E-06,1.67738E-01
-9.4120E-06,1.69925E-01
-9.4080E-06,1.58988E-01
-9.4040E-06,1.66644E-01
-9.4000E-06,1.77581E-01
-9.3960E-06,1.64456E-01
-9.3920E-06,1.75394E-01
-9.3880E-06,1.74300E-01
-9.3840E-06,1.79769E-01
-9.3800E-06,1.84144E-01
-9.3760E-06,1.95081E-01
-9.3720E-06,1.89613E-01
-9.3680E-06,1.97269E-01
-9.3640E-06,2.01644E-01
-9.3600E-06,2.22425E-01
-9.3560E-06,2.27894E-01
-9.3520E-06,2.32269E-01
-9.3480E-06,2.32269E-01
-9.3440E-06,2.31175E-01
-9.3400E-06,2.65081E-01
-9.3360E-06,2.67269E-01
-9.3320E-06,2.56331E-01
-9.3280E-06,2.58519E-01
-9.3240E-06,2.70550E-01
-9.3200E-06,2.74925E-01
-9.3160E-06,2.71644E-01
-9.3120E-06,2.85863E-01
-9.3080E-06,2.79300E-01
-9.3040E-06,2.79300E-01
-9.3000E-06,2.83675E-01
-9.2960E-06,2.81488E-01
-9.2920E-06,2.61800E-01
-9.2880E-06,2.57425E-01
-9.2840E-06,2.65081E-01
-9.2800E-06,2.57425E-01
-9.2760E-06,2.50863E-01
-9.2720E-06,2.60706E-01
-9.2680E-06,2.55238E-01
-9.2640E-06,2.53050E-01
-9.2600E-06,2.42113E-01
-9.2560E-06,2.33363E-01
-9.2520E-06,2.46488E-01
-9.2480E-06,2.42113E-01
-9.2440E-06,2.45394E-01
-9.2400E-06,2.37738E-01
-9.2360E-06,2.34456E-01
-9.2320E-06,2.08206E-01
-9.2280E-06,2.04925E-01
-9.2240E-06,2.09300E-01
-9.2200E-06,2.04925E-01
-9.2160E-06,2.01644E-01
-9.2120E-06,1.91800E-01
-9.2080E-06,2.00550E-01
-9.2040E-06,1.99456E-01
-9.2000E-06,1.93988E-01
-9.1960E-06,1.96175E-01
-9.1920E-06,2.01644E-01
-9.1880E-06,1.84144E-01
-9.1840E-06,1.96175E-01
-9.1800E-06,1.91800E-01
-9.1760E-06,1.83050E-01
-9.1720E-06,1.76488E-01
-9.1680E-06,1.98363E-01
-9.1640E-06,1.93988E-01
-9.1600E-06,1.95081E-01
-9.1560E-06,1.90706E-01
-9.1520E-06,1.93988E-01
-9.1480E-06,1.95081E-01
-9.1440E-06,1.87425E-01
-9.1400E-06,2.00550E-01
-9.1360E-06,2.03831E-01
-9.1320E-06,2.20238E-01
-9.1280E-06,2.15863E-01
-9.1240E-06,2.26800E-01
-9.1200E-06,2.16956E-01
-9.1160E-06,2.25706E-01
-9.1120E-06,2.08206E-01
-9.1080E-06,2.30081E-01
-9.1040E-06,2.21331E-01
-9.1000E-06,2.19144E-01
-9.0960E-06,2.13675E-01
-9.0920E-06,2.06019E-01
-9.0880E-06,2.19144E-01
-9.0840E-06,2.20238E-01
-9.0800E-06,2.14769E-01
-9.0760E-06,2.07113E-01
-9.0720E-06,2.03831E-01
-9.0680E-06,1.88519E-01
-9.0640E-06,1.93988E-01
-9.0600E-06,1.81956E-01
-9.0560E-06,1.80863E-01
-9.0520E-06,1.74300E-01
-9.0480E-06,1.83050E-01
-9.0440E-06,1.84144E-01
-9.0400E-06,1.95081E-01
-9.0360E-06,2.01644E-01
-9.0320E-06,2.27894E-01
-9.0280E-06,2.34456E-01
-9.0240E-06,2.43206E-01
-9.0200E-06,2.71644E-01
-9.0160E-06,2.92425E-01
-9.0120E-06,3.23050E-01
-9.0080E-06,3.42738E-01
-9.0040E-06,3.73363E-01
-9.0000E-06,3.96331E-01
-8.9960E-06,4.34613E-01
-8.9920E-06,4.60863E-01
-8.9880E-06,5.02425E-01
-8.9840E-06,5.31956E-01
-8.9800E-06,5.73519E-01
-8.9760E-06,6.11800E-01
-8.9720E-06,6.42425E-01
-8.9680E-06,6.78519E-01
-8.9640E-06,7.21175E-01
-8.9600E-06,7.57269E-01
-8.9560E-06,8.14144E-01
-8.9520E-06,8.77581E-01
-8.9480E-06,9.23519E-01
-8.9440E-06,1.00008E+00
-8.9400E-06,1.05039E+00
-8.9360E-06,1.11164E+00
-8.9320E-06,1.18164E+00
-8.9280E-06,1.26258E+00
-8.9240E-06,1.32274E+00
-8.9200E-06,1.37852E+00
-8.9160E-06,1.43977E+00
-8.9120E-06,1.51524E+00
-8.9080E-06,1.57977E+00
-8.9040E-06,1.65633E+00
-8.9000E-06,1.71977E+00
-8.8960E-06,1.77446E+00
-8.8920E-06,1.82039E+00
-8.8880E-06,1.87508E+00
-8.8840E-06,1.92977E+00
-8.8800E-06,1.97789E+00
-8.8760E-06,2.03914E+00
-8.8720E-06,2.09711E+00
-8.8680E-06,2.15289E+00
-8.8640E-06,2.21196E+00
-8.8600E-06,2.26664E+00
-8.8560E-06,2.33118E+00
-8.8520E-06,2.39461E+00
-8.8480E-06,2.47336E+00
-8.8440E-06,2.52696E+00
-8.8400E-06,2.58602E+00
-8.8360E-06,2.65164E+00
-8.8320E-06,2.69977E+00
-8.8280E-06,2.75118E+00
-8.8240E-06,2.80696E+00
-8.8200E-06,2.85071E+00
-8.8160E-06,2.89774E+00
-8.8120E-06,2.94368E+00
-8.8080E-06,2.99399E+00
-8.8040E-06,3.02352E+00
-8.8000E-06,3.09133E+00
-8.7960E-06,3.13289E+00
-8.7920E-06,3.18321E+00
-8.7880E-06,3.23571E+00
-8.7840E-06,3.26852E+00
-8.7800E-06,3.30352E+00
-8.7760E-06,3.33961E+00
-8.7720E-06,3.38118E+00
-8.7680E-06,3.42711E+00
-8.7640E-06,3.47086E+00
-8.7600E-06,3.51352E+00
-8.7560E-06,3.55180E+00
-8.7520E-06,3.60102E+00
-8.7480E-06,3.64368E+00
-8.7440E-06,3.67977E+00
-8.7400E-06,3.71696E+00
-8.7360E-06,3.75633E+00
-8.7320E-06,3.78914E+00
-8.7280E-06,3.83289E+00
-8.7240E-06,3.85586E+00
-8.7200E-06,3.90508E+00
-8.7160E-06,3.93461E+00
-8.7120E-06,3.96852E+00
-8.7080E-06,3.98930E+00
-8.7040E-06,4.01993E+00
-8.7000E-06,4.05711E+00
-8.6960E-06,4.08883E+00
-8.6920E-06,4.13258E+00
-8.6880E-06,4.17414E+00
-8.6840E-06,4.19493E+00
-8.6800E-06,4.22118E+00
-8.6760E-06,4.22883E+00
-8.6720E-06,4.24852E+00
-8.6680E-06,4.25071E+00
-8.6640E-06,4.24743E+00
-8.6600E-06,4.26274E+00
-8.6560E-06,4.28024E+00
-8.6520E-06,4.29555E+00
-8.6480E-06,4.30649E+00
-8.6440E-06,4.29993E+00
-8.6400E-06,4.30430E+00
-8.6360E-06,4.30758E+00
-8.6320E-06,4.31852E+00
-8.6280E-06,4.29883E+00
-8.6240E-06,4.30977E+00
-8.6200E-06,4.31196E+00
-8.6160E-06,4.30211E+00
-8.6120E-06,4.30868E+00
-8.6080E-06,4.30868E+00
-8.6040E-06,4.28789E+00
-8.6000E-06,4.27914E+00
-8.5960E-06,4.25289E+00
-8.5920E-06,4.24524E+00
-8.5880E-06,4.22008E+00
-8.5840E-06,4.21571E+00
-8.5800E-06,4.18071E+00
-8.5760E-06,4.15883E+00
-8.5720E-06,4.12055E+00
-8.5680E-06,4.09430E+00
-8.5640E-06,4.04946E+00
-8.5600E-06,4.01883E+00
-8.5560E-06,3.99368E+00
-8.5520E-06,3.96414E+00
-8.5480E-06,3.93571E+00
-8.5440E-06,3.91383E+00
-8.5400E-06,3.87883E+00
-8.5360E-06,3.85477E+00
-8.5320E-06,3.82086E+00
-8.5280E-06,3.78805E+00
-8.5240E-06,3.76508E+00
-8.5200E-06,3.74977E+00
-8.5160E-06,3.69836E+00
-8.5120E-06,3.65680E+00
-8.5080E-06,3.61743E+00
-8.5040E-06,3.61414E+00
-8.5000E-06,3.56164E+00
-8.4960E-06,3.52008E+00
-8.4920E-06,3.49711E+00
-8.4880E-06,3.45446E+00
-8.4840E-06,3.41399E+00
-8.4800E-06,3.39977E+00
-8.4760E-06,3.38118E+00
-8.4720E-06,3.36258E+00
-8.4680E-06,3.32649E+00
-8.4640E-06,3.31008E+00
-8.4600E-06,3.29586E+00
-8.4560E-06,3.29586E+00
-8.4520E-06,3.27071E+00
-8.4480E-06,3.27508E+00
-8.4440E-06,3.24446E+00
-8.4400E-06,3.22805E+00
-8.4360E-06,3.22914E+00
-8.4320E-06,3.22368E+00
-8.4280E-06,3.21055E+00
-8.4240E-06,3.20180E+00
-8.4200E-06,3.19414E+00
-8.4160E-06,3.20399E+00
-8.4120E-06,3.20289E+00
-8.4080E-06,3.19852E+00
-8.4040E-06,3.20399E+00
-8.4000E-06,3.20180E+00
-8.3960E-06,3.20071E+00
-8.3920E-06,3.21164E+00
-8.3880E-06,3.20836E+00
-8.3840E-06,3.19852E+00
-8.3800E-06,3.18868E+00
-8.3760E-06,3.20508E+00
-8.3720E-06,3.22914E+00
-8.3680E-06,3.23461E+00
-8.3640E-06,3.23680E+00
-8.3600E-06,3.25868E+00
-8.3560E-06,3.25977E+00
-8.3520E-06,3.26305E+00
-8.3480E-06,3.26852E+00
-8.3440E-06,3.27836E+00
-8.3400E-06,3.28602E+00
-8.3360E-06,3.28274E+00
-8.3320E-06,3.29149E+00
-8.3280E-06,3.31993E+00
-8.3240E-06,3.33633E+00
-8.3200E-06,3.36149E+00
-8.3160E-06,3.38446E+00
-8.3120E-06,3.39868E+00
-8.3080E-06,3.40414E+00
-8.3040E-06,3.41289E+00
-8.3000E-06,3.43477E+00
-8.2960E-06,3.46102E+00
-8.2920E-06,3.47524E+00
-8.2880E-06,3.49821E+00
-8.2840E-06,3.50805E+00
-8.2800E-06,3.52336E+00
-8.2760E-06,3.53539E+00
-8.2720E-06,3.54086E+00
-8.2680E-06,3.55836E+00
-8.2640E-06,3.59336E+00
-8.2600E-06,3.62836E+00
-8.2560E-06,3.65243E+00
-8.2520E-06,3.65789E+00
-8.2480E-06,3.67211E+00
-8.2440E-06,3.67430E+00
-8.2400E-06,3.69289E+00
-8.2360E-06,3.70602E+00
-8.2320E-06,3.71149E+00
-8.2280E-06,3.72352E+00
-8.2240E-06,3.74321E+00
-8.2200E-06,3.75743E+00
-8.2160E-06,3.76508E+00
-8.2120E-06,3.77164E+00
-8.2080E-06,3.77274E+00
-8.2040E-06,3.75961E+00
-8.2000E-06,3.75633E+00
-8.1960E-06,3.76289E+00
-8.1920E-06,3.77602E+00
-8.1880E-06,3.77274E+00
-8.1840E-06,3.78258E+00
-8.1800E-06,3.78368E+00
-8.1760E-06,3.78149E+00
-8.1720E-06,3.76836E+00
-8.1680E-06,3.75961E+00
-8.1640E-06,3.74321E+00
-8.1600E-06,3.75305E+00
-8.1560E-06,3.73883E+00
-8.1520E-06,3.72352E+00
-8.1480E-06,3.73227E+00
-8.1440E-06,3.72680E+00
-8.1400E-06,3.72133E+00
-8.1360E-06,3.71696E+00
-8.1320E-06,3.70164E+00
-8.1280E-06,3.70164E+00
-8.1240E-06,3.69508E+00
-8.1200E-06,3.69836E+00
-8.1160E-06,3.68524E+00
-8.1120E-06,3.66555E+00
-8.1080E-06,3.66008E+00
-8.1040E-06,3.65680E+00
-8.1000E-06,3.64586E+00
-8.0960E-06,3.63930E+00
-8.0920E-06,3.62836E+00
-8.0880E-06,3.61961E+00
-8.0840E-06,3.61086E+00
-8.0800E-06,3.61196E+00
-8.0760E-06,3.60102E+00
-8.0720E-06,3.58680E+00
-8.0680E-06,3.55289E+00
-8.0640E-06,3.52664E+00
-8.0600E-06,3.50696E+00
-8.0560E-06,3.50258E+00
-8.0520E-06,3.47961E+00
-8.0480E-06,3.47414E+00
-8.0440E-06,3.47196E+00
-8.0400E-06,3.47196E+00
-8.0360E-06,3.45336E+00
-8.0320E-06,3.44352E+00
-8.0280E-06,3.45008E+00
-8.0240E-06,3.43477E+00
-8.0200E-06,3.43368E+00
-8.0160E-06,3.41618E+00
-8.0120E-06,3.40196E+00
-8.0080E-06,3.39211E+00
-8.0040E-06,3.38555E+00
-8.0000E-06,3.37680E+00
-7.9960E-06,3.36586E+00
-7.9920E-06,3.36696E+00
-7.9880E-06,3.37789E+00
-7.9840E-06,3.38555E+00
-7.9800E-06,3.38555E+00
-7.9760E-06,3.38227E+00
-7.9720E-06,3.37352E+00
-7.9680E-06,3.37243E+00
-7.9640E-06,3.37789E+00
-7.9600E-06,3.36477E+00
-7.9560E-06,3.36586E+00
-7.9520E-06,3.35930E+00
-7.9480E-06,3.35821E+00
-7.9440E-06,3.36696E+00
-7.9400E-06,3.37680E+00
-7.9360E-06,3.37899E+00
-7.9320E-06,3.38446E+00
-7.9280E-06,3.38555E+00
-7.9240E-06,3.38446E+00
-7.9200E-06,3.38555E+00
-7.9160E-06,3.38227E+00
-7.9120E-06,3.38774E+00
-7.9080E-06,3.39321E+00
-7.9040E-06,3.40086E+00
-7.9000E-06,3.40524E+00
-7.8960E-06,3.41071E+00
-7.8920E-06,3.40524E+00
-7.8880E-06,3.41618E+00
-7.8840E-06,3.41399E+00
-7.8800E-06,3.42055E+00
-7.8760E-06,3.42055E+00
-7.8720E-06,3.42602E+00
-7.8680E-06,3.42493E+00
-7.8640E-06,3.41618E+00
-7.8600E-06,3.41508E+00
-7.8560E-06,3.40961E+00
-7.8520E-06,3.42711E+00
-7.8480E-06,3.43805E+00
-7.8440E-06,3.44680E+00
-7.8400E-06,3.43805E+00
-7.8360E-06,3.45118E+00
-7.8320E-06,3.44680E+00
-7.8280E-06,3.45664E+00
-7.8240E-06,3.45774E+00
-7.8200E-06,3.45993E+00
-7.8160E-06,3.45774E+00
-7.8120E-06,3.47524E+00
-7.8080E-06,3.47086E+00
-7.8040E-06,3.48071E+00
-7.8000E-06,3.49274E+00
-7.7960E-06,3.49821E+00
-7.7920E-06,3.50368E+00
-7.7880E-06,3.50914E+00
-7.7840E-06,3.51680E+00
-7.7800E-06,3.50368E+00
-7.7760E-06,3.51243E+00
-7.7720E-06,3.52774E+00
-7.7680E-06,3.53649E+00
-7.7640E-06,3.52227E+00
-7.7600E-06,3.52774E+00
-7.7560E-06,3.52227E+00
-7.7520E-06,3.52883E+00
-7.7480E-06,3.52227E+00
-7.7440E-06,3.51789E+00
-7.7400E-06,3.51461E+00
-7.7360E-06,3.51461E+00
-7.7320E-06,3.51024E+00
-7.7280E-06,3.49274E+00
-7.7240E-06,3.48399E+00
-7.7200E-06,3.46649E+00
-7.7160E-06,3.48289E+00
-7.7120E-06,3.48071E+00
-7.7080E-06,3.48946E+00
-7.7040E-06,3.47961E+00
-7.7000E-06,3.47961E+00
-7.6960E-06,3.47852E+00
-7.6920E-06,3.48727E+00
-7.6880E-06,3.47961E+00
-7.6840E-06,3.48180E+00
-7.6800E-06,3.48618E+00
-7.6760E-06,3.48618E+00
-7.6720E-06,3.47743E+00
-7.6680E-06,3.46649E+00
-7.6640E-06,3.46321E+00
-7.6600E-06,3.45227E+00
-7.6560E-06,3.45883E+00
-7.6520E-06,3.44461E+00
-7.6480E-06,3.42602E+00
-7.6440E-06,3.41836E+00
-7.6400E-06,3.44243E+00
-7.6360E-06,3.44571E+00
-7.6320E-06,3.42821E+00
-7.6280E-06,3.42821E+00
-7.6240E-06,3.43149E+00
-7.6200E-06,3.44243E+00
-7.6160E-06,3.44461E+00
-7.6120E-06,3.44133E+00
-7.6080E-06,3.43805E+00
-7.6040E-06,3.43586E+00
-7.6000E-06,3.43586E+00
-7.5960E-06,3.43586E+00
-7.5920E-06,3.43149E+00
-7.5880E-06,3.43477E+00
-7.5840E-06,3.43039E+00
-7.5800E-06,3.43586E+00
-7.5760E-06,3.44243E+00
-7.5720E-06,3.43477E+00
-7.5680E-06,3.43586E+00
-7.5640E-06,3.43805E+00
-7.5600E-06,3.42821E+00
-7.5560E-06,3.40633E+00
-7.5520E-06,3.39102E+00
-7.5480E-06,3.38555E+00
-7.5440E-06,3.39211E+00
-7.5400E-06,3.38774E+00
-7.5360E-06,3.38336E+00
-7.5320E-06,3.37461E+00
-7.5280E-06,3.37789E+00
-7.5240E-06,3.38008E+00
-7.5200E-06,3.38664E+00
-7.5160E-06,3.37024E+00
-7.5120E-06,3.35930E+00
-7.5080E-06,3.36477E+00
-7.5040E-06,3.36368E+00
-7.5000E-06,3.37789E+00
-7.4960E-06,3.37024E+00
-7.4920E-06,3.36914E+00
-7.4880E-06,3.37024E+00
-7.4840E-06,3.38227E+00
-7.4800E-06,3.38008E+00
-7.4760E-06,3.37461E+00
-7.4720E-06,3.38555E+00
-7.4680E-06,3.38664E+00
-7.4640E-06,3.37243E+00
-7.4600E-06,3.37352E+00
-7.4560E-06,3.36477E+00
-7.4520E-06,3.35055E+00
-7.4480E-06,3.36039E+00
-7.4440E-06,3.35821E+00
-7.4400E-06,3.33524E+00
-7.4360E-06,3.35493E+00
-7.4320E-06,3.36586E+00
-7.4280E-06,3.37243E+00
-7.4240E-06,3.38664E+00
-7.4200E-06,3.38774E+00
-7.4160E-06,3.37352E+00
-7.4120E-06,3.36914E+00
-7.4080E-06,3.37461E+00
-7.4040E-06,3.37680E+00
-7.4000E-06,3.37789E+00
-7.3960E-06,3.36805E+00
-7.3920E-06,3.37243E+00
-7.3880E-06,3.39321E+00
-7.3840E-06,3.39868E+00
-7.3800E-06,3.39321E+00
-7.3760E-06,3.39539E+00
-7.3720E-06,3.40414E+00
-7.3680E-06,3.40305E+00
-7.3640E-06,3.38883E+00
-7.3600E-06,3.39758E+00
-7.3560E-06,3.40524E+00
-7.3520E-06,3.41836E+00
-7.3480E-06,3.41836E+00
-7.3440E-06,3.42274E+00
-7.3400E-06,3.43477E+00
-7.3360E-06,3.43149E+00
-7.3320E-06,3.44243E+00
-7.3280E-06,3.46868E+00
-7.3240E-06,3.46758E+00
-7.3200E-06,3.46539E+00
-7.3160E-06,3.48289E+00
-7.3120E-06,3.47086E+00
-7.3080E-06,3.46868E+00
-7.3040E-06,3.47524E+00
-7.3000E-06,3.46211E+00
-7.2960E-06,3.45883E+00
-7.2920E-06,3.48071E+00
-7.2880E-06,3.49164E+00
-7.2840E-06,3.49164E+00
-7.2800E-06,3.49055E+00
-7.2760E-06,3.48946E+00
-7.2720E-06,3.49055E+00
-7.2680E-06,3.48836E+00
-7.2640E-06,3.47414E+00
-7.2600E-06,3.47961E+00
-7.2560E-06,3.47524E+00
-7.2520E-06,3.45008E+00
-7.2480E-06,3.43477E+00
-7.2440E-06,3.42821E+00
-7.2400E-06,3.42274E+00
-7.2360E-06,3.40852E+00
-7.2320E-06,3.40305E+00
-7.2280E-06,3.40852E+00
-7.2240E-06,3.40305E+00
-7.2200E-06,3.39321E+00
-7.2160E-06,3.39539E+00
-7.2120E-06,3.39868E+00
-7.2080E-06,3.38555E+00
-7.2040E-06,3.35821E+00
-7.2000E-06,3.35821E+00
-7.1960E-06,3.35493E+00
-7.1920E-06,3.34836E+00
-7.1880E-06,3.34836E+00
-7.1840E-06,3.36149E+00
-7.1800E-06,3.34836E+00
-7.1760E-06,3.35274E+00
-7.1720E-06,3.34289E+00
-7.1680E-06,3.33524E+00
-7.1640E-06,3.33086E+00
-7.1600E-06,3.32868E+00
-7.1560E-06,3.33414E+00
-7.1520E-06,3.32649E+00
-7.1480E-06,3.32649E+00
-7.1440E-06,3.31555E+00
-7.1400E-06,3.31555E+00
-7.1360E-06,3.30899E+00
-7.1320E-06,3.30899E+00
-7.1280E-06,3.32211E+00
-7.1240E-06,3.32868E+00
-7.1200E-06,3.32649E+00
-7.1160E-06,3.33086E+00
-7.1120E-06,3.32758E+00
-7.1080E-06,3.32758E+00
-7.1040E-06,3.31227E+00
-7.1000E-06,3.30352E+00
-7.0960E-06,3.29586E+00
-7.0920E-06,3.29258E+00
-7.0880E-06,3.28821E+00
-7.0840E-06,3.29258E+00
-7.0800E-06,3.30243E+00
-7.0760E-06,3.29258E+00
-7.0720E-06,3.29258E+00
-7.0680E-06,3.29149E+00
-7.0640E-06,3.28711E+00
-7.0600E-06,3.27399E+00
-7.0560E-06,3.27071E+00
-7.0520E-06,3.26852E+00
-7.0480E-06,3.26196E+00
-7.0440E-06,3.25321E+00
-7.0400E-06,3.24883E+00
-7.0360E-06,3.23789E+00
-7.0320E-06,3.22696E+00
-7.0280E-06,3.22368E+00
-7.0240E-06,3.21383E+00
-7.0200E-06,3.21602E+00
-7.0160E-06,3.20508E+00
-7.0120E-06,3.20727E+00
-7.0080E-06,3.20508E+00
-7.0040E-06,3.20071E+00
-7.0000E-06,3.19524E+00
-6.9960E-06,3.20399E+00
-6.9920E-06,3.20399E+00
-6.9880E-06,3.20836E+00
-6.9840E-06,3.20618E+00
-6.9800E-06,3.20289E+00
-6.9760E-06,3.21930E+00
-6.9720E-06,3.22149E+00
-6.9680E-06,3.21274E+00
-6.9640E-06,3.21821E+00
-6.9600E-06,3.22368E+00
-6.9560E-06,3.22039E+00
-6.9520E-06,3.23352E+00
-6.9480E-06,3.22914E+00
-6.9440E-06,3.23899E+00
-6.9400E-06,3.23461E+00
-6.9360E-06,3.24227E+00
-6.9320E-06,3.24774E+00
-6.9280E-06,3.24664E+00
-6.9240E-06,3.25321E+00
-6.9200E-06,3.26086E+00
-6.9160E-06,3.26414E+00
-6.9120E-06,3.26196E+00
-6.9080E-06,3.26633E+00
-6.9040E-06,3.26414E+00
-6.9000E-06,3.27727E+00
-6.8960E-06,3.27727E+00
-6.8920E-06,3.28821E+00
-6.8880E-06,3.28821E+00
-6.8840E-06,3.28930E+00
-6.8800E-06,3.28602E+00
-6.8760E-06,3.28164E+00
-6.8720E-06,3.27289E+00
-6.8680E-06,3.26633E+00
-6.8640E-06,3.26961E+00
-6.8600E-06,3.25868E+00
-6.8560E-06,3.25758E+00
-6.8520E-06,3.25211E+00
-6.8480E-06,3.24664E+00
-6.8440E-06,3.25868E+00
-6.8400E-06,3.24774E+00
-6.8360E-06,3.24227E+00
-6.8320E-06,3.23899E+00
-6.8280E-06,3.23789E+00
-6.8240E-06,3.22586E+00
-6.8200E-06,3.21602E+00
-6.8160E-06,3.21711E+00
-6.8120E-06,3.21602E+00
-6.8080E-06,3.20946E+00
-6.8040E-06,3.20836E+00
-6.8000E-06,3.19961E+00
-6.7960E-06,3.19743E+00
-6.7920E-06,3.18758E+00
-6.7880E-06,3.18649E+00
-6.7840E-06,3.15914E+00
-6.7800E-06,3.15914E+00
-6.7760E-06,3.15258E+00
-6.7720E-06,3.13399E+00
-6.7680E-06,3.13399E+00
-6.7640E-06,3.12961E+00
-6.7600E-06,3.12524E+00
-6.7560E-06,3.11977E+00
-6.7520E-06,3.11321E+00
-6.7480E-06,3.11868E+00
-6.7440E-06,3.13180E+00
-6.7400E-06,3.13071E+00
-6.7360E-06,3.14493E+00
-6.7320E-06,3.15586E+00
-6.7280E-06,3.14383E+00
-6.7240E-06,3.14821E+00
-6.7200E-06,3.13508E+00
-6.7160E-06,3.13180E+00
-6.7120E-06,3.12524E+00
-6.7080E-06,3.11758E+00
-6.7040E-06,3.10446E+00
-6.7000E-06,3.12086E+00
-6.6960E-06,3.10118E+00
-6.6920E-06,3.09789E+00
-6.6880E-06,3.09461E+00
-6.6840E-06,3.10774E+00
-6.6800E-06,3.10227E+00
-6.6760E-06,3.10227E+00
-6.6720E-06,3.09571E+00
-6.6680E-06,3.10227E+00
-6.6640E-06,3.11649E+00
-6.6600E-06,3.13618E+00
-6.6560E-06,3.14055E+00
-6.6520E-06,3.14930E+00
-6.6480E-06,3.17227E+00
-6.6440E-06,3.16352E+00
-6.6400E-06,3.15477E+00
-6.6360E-06,3.14930E+00
-6.6320E-06,3.14930E+00
-6.6280E-06,3.15477E+00
-6.6240E-06,3.15258E+00
-6.6200E-06,3.14602E+00
-6.6160E-06,3.13071E+00
-6.6120E-06,3.13071E+00
-6.6080E-06,3.12196E+00
-6.6040E-06,3.11649E+00
-6.6000E-06,3.11430E+00
-6.5960E-06,3.12086E+00
-6.5920E-06,3.13289E+00
-6.5880E-06,3.12743E+00
-6.5840E-06,3.13399E+00
-6.5800E-06,3.13180E+00
-6.5760E-06,3.11868E+00
-6.5720E-06,3.14383E+00
-6.5680E-06,3.13508E+00
-6.5640E-06,3.13289E+00
-6.5600E-06,3.11430E+00
-6.5560E-06,3.12086E+00
-6.5520E-06,3.11868E+00
-6.5480E-06,3.10993E+00
-6.5440E-06,3.10993E+00
-6.5400E-06,3.09789E+00
-6.5360E-06,3.09789E+00
-6.5320E-06,3.10446E+00
-6.5280E-06,3.09899E+00
-6.5240E-06,3.09024E+00
-6.5200E-06,3.08477E+00
-6.5160E-06,3.09133E+00
-6.5120E-06,3.09461E+00
-6.5080E-06,3.10227E+00
-6.5040E-06,3.09461E+00
-6.5000E-06,3.09133E+00
-6.4960E-06,3.09024E+00
-6.4920E-06,3.09571E+00
-6.4880E-06,3.08586E+00
-6.4840E-06,3.08039E+00
-6.4800E-06,3.10774E+00
-6.4760E-06,3.09461E+00
-6.4720E-06,3.08368E+00
-6.4680E-06,3.07602E+00
-6.4640E-06,3.08258E+00
-6.4600E-06,3.08149E+00
-6.4560E-06,3.07602E+00
-6.4520E-06,3.07164E+00
-6.4480E-06,3.05852E+00
-6.4440E-06,3.06289E+00
-6.4400E-06,3.06180E+00
-6.4360E-06,3.07602E+00
-6.4320E-06,3.06399E+00
-6.4280E-06,3.06946E+00
-6.4240E-06,3.06508E+00
-6.4200E-06,3.06508E+00
-6.4160E-06,3.06508E+00
-6.4120E-06,3.07274E+00
-6.4080E-06,3.06289E+00
-6.4040E-06,3.06399E+00
-6.4000E-06,3.06071E+00
-6.3960E-06,3.05524E+00
-6.3920E-06,3.05086E+00
-6.3880E-06,3.04758E+00
-6.3840E-06,3.04211E+00
-6.3800E-06,3.04977E+00
-6.3760E-06,3.05852E+00
-6.3720E-06,3.04211E+00
-6.3680E-06,3.04321E+00
-6.3640E-06,3.03555E+00
-6.3600E-06,3.03774E+00
-6.3560E-06,3.02461E+00
-6.3520E-06,3.02680E+00
-6.3480E-06,3.03446E+00
-6.3440E-06,3.02899E+00
-6.3400E-06,3.02024E+00
-6.3360E-06,3.02133E+00
-6.3320E-06,3.03336E+00
-6.3280E-06,3.02789E+00
-6.3240E-06,3.03774E+00
-6.3200E-06,3.04211E+00
-6.3160E-06,3.03446E+00
-6.3120E-06,3.02899E+00
-6.3080E-06,3.03227E+00
-6.3040E-06,3.03008E+00
-6.3000E-06,3.03664E+00
-6.2960E-06,3.04539E+00
-6.2920E-06,3.04758E+00
-6.2880E-06,3.02789E+00
-6.2840E-06,3.02680E+00
-6.2800E-06,3.01258E+00
-6.2760E-06,3.01477E+00
-6.2720E-06,3.02133E+00
-6.2680E-06,3.02243E+00
-6.2640E-06,3.03336E+00
-6.2600E-06,3.02680E+00
-6.2560E-06,3.02571E+00
-6.2520E-06,3.02133E+00
-6.2480E-06,3.03118E+00
-6.2440E-06,3.02680E+00
-6.2400E-06,3.03008E+00
-6.2360E-06,3.03993E+00
-6.2320E-06,3.03664E+00
-6.2280E-06,3.04539E+00
-6.2240E-06,3.03774E+00
-6.2200E-06,3.03883E+00
-6.2160E-06,3.03664E+00
-6.2120E-06,3.03118E+00
-6.2080E-06,3.02024E+00
-6.2040E-06,3.03446E+00
-6.2000E-06,3.01914E+00
-6.1960E-06,3.01368E+00
-6.1920E-06,3.01586E+00
-6.1880E-06,3.00493E+00
-6.1840E-06,2.99946E+00
-6.1800E-06,2.98743E+00
-6.1760E-06,2.97977E+00
-6.1720E-06,2.96555E+00
-6.1680E-06,2.95789E+00
-6.1640E-06,2.96883E+00
-6.1600E-06,2.96664E+00
-6.1560E-06,2.97321E+00
-6.1520E-06,2.96883E+00
-6.1480E-06,2.96336E+00
-6.1440E-06,2.96008E+00
-6.1400E-06,2.94258E+00
-6.1360E-06,2.93602E+00
-6.1320E-06,2.93274E+00
-6.1280E-06,2.91524E+00
-6.1240E-06,2.91633E+00
-6.1200E-06,2.91524E+00
-6.1160E-06,2.91414E+00
-6.1120E-06,2.90430E+00
-6.1080E-06,2.89446E+00
-6.1040E-06,2.87914E+00
-6.1000E-06,2.88571E+00
-6.0960E-06,2.87149E+00
-6.0920E-06,2.87368E+00
-6.0880E-06,2.85946E+00
-6.0840E-06,2.84852E+00
-6.0800E-06,2.83539E+00
-6.0760E-06,2.81789E+00
-6.0720E-06,2.80696E+00
-6.0680E-06,2.76211E+00
-6.0640E-06,2.73805E+00
-6.0600E-06,2.72493E+00
-6.0560E-06,2.70086E+00
-6.0520E-06,2.67243E+00
-6.0480E-06,2.63414E+00
-6.0440E-06,2.59805E+00
-6.0400E-06,2.55758E+00
-6.0360E-06,2.51493E+00
-6.0320E-06,2.46899E+00
-6.0280E-06,2.43071E+00
-6.0240E-06,2.39133E+00
-6.0200E-06,2.34211E+00
-6.0160E-06,2.29836E+00
-6.0120E-06,2.26118E+00
-6.0080E-06,2.21743E+00
-6.0040E-06,2.17368E+00
-6.0000E-06,2.11461E+00
-5.9960E-06,2.05008E+00
-5.9920E-06,1.98118E+00
-5.9880E-06,1.90680E+00
-5.9840E-06,1.84555E+00
-5.9800E-06,1.77883E+00
-5.9760E-06,1.69243E+00
-5.9720E-06,1.61805E+00
-5.9680E-06,1.53493E+00
-5.9640E-06,1.44961E+00
-5.9600E-06,1.37414E+00
-5.9560E-06,1.28774E+00
-5.9520E-06,1.21227E+00
-5.9480E-06,1.13352E+00
-5.9440E-06,1.07774E+00
-5.9400E-06,1.00118E+00
-5.9360E-06,9.04925E-01
-5.9320E-06,8.31644E-01
-5.9280E-06,7.47425E-01
-5.9240E-06,6.68675E-01
-5.9200E-06,5.97581E-01
-5.9160E-06,5.21019E-01
-5.9120E-06,4.43363E-01
-5.9080E-06,3.59144E-01
-5.9040E-06,2.88050E-01
-5.9000E-06,2.16956E-01
-5.8960E-06,1.30550E-01
-5.8920E-06,5.50813E-02
-5.8880E-06,-3.46062E-02
-5.8840E-06,-1.23200E-01
-5.8800E-06,-2.10700E-01
-5.8760E-06,-2.94919E-01
-5.8720E-06,-3.85700E-01
-5.8680E-06,-4.76481E-01
-5.8640E-06,-5.72731E-01
-5.8600E-06,-6.60231E-01
-5.8560E-06,-7.53200E-01
-5.8520E-06,-8.27575E-01
-5.8480E-06,-9.00856E-01
-5.8440E-06,-9.83981E-01
-5.8400E-06,-1.05945E+00
-5.8360E-06,-1.13929E+00
-5.8320E-06,-1.22789E+00
-5.8280E-06,-1.30226E+00
-5.8240E-06,-1.37664E+00
-5.8200E-06,-1.45648E+00
-5.8160E-06,-1.51554E+00
-5.8120E-06,-1.58007E+00
-5.8080E-06,-1.65664E+00
-5.8040E-06,-1.71242E+00
-5.8000E-06,-1.78461E+00
-5.7960E-06,-1.86773E+00
-5.7920E-06,-1.95414E+00
-5.7880E-06,-2.03179E+00
-5.7840E-06,-2.09961E+00
-5.7800E-06,-2.19476E+00
-5.7760E-06,-2.27461E+00
-5.7720E-06,-2.33804E+00
-5.7680E-06,-2.41898E+00
-5.7640E-06,-2.48789E+00
-5.7600E-06,-2.55570E+00
-5.7560E-06,-2.63007E+00
-5.7520E-06,-2.69023E+00
-5.7480E-06,-2.75586E+00
-5.7440E-06,-2.82367E+00
-5.7400E-06,-2.88054E+00
-5.7360E-06,-2.95492E+00
-5.7320E-06,-3.01398E+00
-5.7280E-06,-3.09054E+00
-5.7240E-06,-3.17148E+00
-5.7200E-06,-3.23492E+00
-5.7160E-06,-3.29507E+00
-5.7120E-06,-3.36179E+00
-5.7080E-06,-3.41757E+00
-5.7040E-06,-3.48320E+00
-5.7000E-06,-3.55648E+00
-5.6960E-06,-3.60351E+00
-5.6920E-06,-3.69211E+00
-5.6880E-06,-3.75554E+00
-5.6840E-06,-3.81242E+00
-5.6800E-06,-3.87695E+00
-5.6760E-06,-3.93273E+00
-5.6720E-06,-3.98086E+00
-5.6680E-06,-4.02570E+00
-5.6640E-06,-4.05851E+00
-5.6600E-06,-4.10664E+00
-5.6560E-06,-4.13617E+00
-5.6520E-06,-4.18429E+00
-5.6480E-06,-4.22257E+00
-5.6440E-06,-4.24007E+00
-5.6400E-06,-4.26195E+00
-5.6360E-06,-4.28273E+00
-5.6320E-06,-4.26086E+00
-5.6280E-06,-4.27507E+00
-5.6240E-06,-4.27070E+00
-5.6200E-06,-4.24664E+00
-5.6160E-06,-4.21929E+00
-5.6120E-06,-4.17554E+00
-5.6080E-06,-4.14054E+00
-5.6040E-06,-4.11211E+00
-5.6000E-06,-4.06179E+00
-5.5960E-06,-4.00273E+00
-5.5920E-06,-3.94804E+00
-5.5880E-06,-3.88242E+00
-5.5840E-06,-3.80476E+00
-5.5800E-06,-3.72492E+00
-5.5760E-06,-3.63632E+00
-5.5720E-06,-3.55101E+00
-5.5680E-06,-3.44164E+00
-5.5640E-06,-3.32679E+00
-5.5600E-06,-3.21195E+00
-5.5560E-06,-3.08289E+00
-5.5520E-06,-2.94726E+00
-5.5480E-06,-2.80726E+00
-5.5440E-06,-2.65851E+00
-5.5400E-06,-2.51195E+00
-5.5360E-06,-2.35226E+00
-5.5320E-06,-2.18711E+00
-5.5280E-06,-2.00992E+00
-5.5240E-06,-1.84695E+00
-5.5200E-06,-1.69601E+00
-5.5160E-06,-1.52867E+00
-5.5120E-06,-1.36570E+00
-5.5080E-06,-1.22570E+00
-5.5040E-06,-1.05617E+00
-5.5000E-06,-8.73512E-01
-5.4960E-06,-7.10544E-01
-5.4920E-06,-5.45387E-01
-5.4880E-06,-3.94450E-01
-5.4840E-06,-2.38044E-01
-5.4800E-06,-6.41374E-02
-5.4760E-06,8.89876E-02
-5.4720E-06,2.21331E-01
-5.4680E-06,3.71175E-01
-5.4640E-06,5.22113E-01
-5.4600E-06,6.40238E-01
-5.4560E-06,7.68206E-01
-5.4520E-06,8.87425E-01
-5.4480E-06,9.96800E-01
-5.4440E-06,1.09961E+00
-5.4400E-06,1.18821E+00
-5.4360E-06,1.26805E+00
-5.4320E-06,1.35008E+00
-5.4280E-06,1.42336E+00
-5.4240E-06,1.47805E+00
-5.4200E-06,1.53383E+00
-5.4160E-06,1.56555E+00
-5.4120E-06,1.58305E+00
-5.4080E-06,1.60493E+00
-5.4040E-06,1.61805E+00
-5.4000E-06,1.62789E+00
-5.3960E-06,1.64211E+00
-5.3920E-06,1.64102E+00
-5.3880E-06,1.63336E+00
-5.3840E-06,1.61477E+00
-5.3800E-06,1.58743E+00
-5.3760E-06,1.53930E+00
-5.3720E-06,1.49336E+00
-5.3680E-06,1.43211E+00
-5.3640E-06,1.38071E+00
-5.3600E-06,1.32274E+00
-5.3560E-06,1.25164E+00
-5.3520E-06,1.16633E+00
-5.3480E-06,1.09414E+00
-5.3440E-06,1.00883E+00
-5.3400E-06,9.18050E-01
-5.3360E-06,8.42581E-01
-5.3320E-06,7.56175E-01
-5.3280E-06,6.54456E-01
-5.3240E-06,5.62581E-01
-5.3200E-06,4.76175E-01
-5.3160E-06,3.84300E-01
-5.3120E-06,2.85863E-01
-5.3080E-06,1.75394E-01
-5.3040E-06,7.47688E-02
-5.3000E-06,-2.47624E-02
-5.2960E-06,-1.22106E-01
-5.2920E-06,-2.19450E-01
-5.2880E-06,-2.97106E-01
-5.2840E-06,-3.96637E-01
-5.2800E-06,-4.97262E-01
-5.2760E-06,-5.85856E-01
-5.2720E-06,-6.75544E-01
-5.2680E-06,-7.67419E-01
-5.2640E-06,-8.47262E-01
-5.2600E-06,-9.29294E-01
-5.2560E-06,-1.01461E+00
-5.2520E-06,-1.07804E+00
-5.2480E-06,-1.14914E+00
-5.2440E-06,-1.20273E+00
-5.2400E-06,-1.25632E+00
-5.2360E-06,-1.32195E+00
-5.2320E-06,-1.37117E+00
-5.2280E-06,-1.39304E+00
-5.2240E-06,-1.42039E+00
-5.2200E-06,-1.44226E+00
-5.2160E-06,-1.47070E+00
-5.2120E-06,-1.49039E+00
-5.2080E-06,-1.49257E+00
-5.2040E-06,-1.49586E+00
-5.2000E-06,-1.51117E+00
-5.1960E-06,-1.49695E+00
-5.1920E-06,-1.47726E+00
-5.1880E-06,-1.44336E+00
-5.1840E-06,-1.41601E+00
-5.1800E-06,-1.40617E+00
-5.1760E-06,-1.37445E+00
-5.1720E-06,-1.35367E+00
-5.1680E-06,-1.30882E+00
-5.1640E-06,-1.26398E+00
-5.1600E-06,-1.22351E+00
-5.1560E-06,-1.17429E+00
-5.1520E-06,-1.11851E+00
-5.1480E-06,-1.07148E+00
-5.1440E-06,-1.00804E+00
-5.1400E-06,-9.63200E-01
-5.1360E-06,-8.94294E-01
-5.1320E-06,-8.18825E-01
-5.1280E-06,-7.55387E-01
-5.1240E-06,-6.88669E-01
-5.1200E-06,-6.15387E-01
-5.1160E-06,-5.62887E-01
-5.1120E-06,-4.89606E-01
-5.1080E-06,-4.25075E-01
-5.1040E-06,-3.68200E-01
-5.1000E-06,-3.04762E-01
-5.0960E-06,-2.44606E-01
-5.0920E-06,-1.73512E-01
-5.0880E-06,-1.15544E-01
-5.0840E-06,-4.77312E-02
-5.0800E-06,1.24251E-02
-5.0760E-06,8.13313E-02
-5.0720E-06,1.20706E-01
-5.0680E-06,1.54613E-01
-5.0640E-06,1.97269E-01
-5.0600E-06,2.44300E-01
-5.0560E-06,2.88050E-01
-5.0520E-06,3.20863E-01
-5.0480E-06,3.58050E-01
-5.0440E-06,3.82113E-01
-5.0400E-06,3.97425E-01
-5.0360E-06,4.21488E-01
-5.0320E-06,4.53206E-01
-5.0280E-06,4.68519E-01
-5.0240E-06,4.84925E-01
-5.0200E-06,4.99144E-01
-5.0160E-06,5.18831E-01
-5.0120E-06,5.21019E-01
-5.0080E-06,5.17738E-01
-5.0040E-06,5.15550E-01
-5.0000E-06,5.16644E-01
-4.9960E-06,4.86019E-01
-4.9920E-06,4.76175E-01
-4.9880E-06,4.76175E-01
-4.9840E-06,4.76175E-01
-4.9800E-06,4.66331E-01
-4.9760E-06,4.42269E-01
-4.9720E-06,4.10550E-01
-4.9680E-06,3.81019E-01
-4.9640E-06,3.42738E-01
-4.9600E-06,3.04456E-01
-4.9560E-06,2.84769E-01
-4.9520E-06,2.49769E-01
-4.9480E-06,2.11488E-01
-4.9440E-06,1.80863E-01
-4.9400E-06,1.34925E-01
-4.9360E-06,1.09769E-01
-4.9320E-06,8.46126E-02
-4.9280E-06,4.19563E-02
-4.9240E-06,1.78938E-02
-4.9200E-06,-2.25749E-02
-4.9160E-06,-5.31999E-02
-4.9120E-06,-8.16374E-02
-4.9080E-06,-1.36325E-01
-4.9040E-06,-1.72419E-01
-4.9000E-06,-1.99762E-01
-4.8960E-06,-2.38044E-01
-4.8920E-06,-2.77419E-01
-4.8880E-06,-3.20075E-01
-4.8840E-06,-3.52887E-01
-4.8800E-06,-3.68200E-01
-4.8760E-06,-3.98825E-01
-4.8720E-06,-4.16325E-01
-4.8680E-06,-4.37106E-01
-4.8640E-06,-4.60075E-01
-4.8600E-06,-4.89606E-01
-4.8560E-06,-5.24606E-01
-4.8520E-06,-5.27887E-01
-4.8480E-06,-5.39919E-01
-4.8440E-06,-5.60700E-01
-4.8400E-06,-5.59606E-01
-4.8360E-06,-5.94606E-01
-4.8320E-06,-6.08825E-01
-4.8280E-06,-6.11012E-01
-4.8240E-06,-6.13200E-01
-4.8200E-06,-6.06637E-01
-4.8160E-06,-6.06637E-01
-4.8120E-06,-6.30700E-01
-4.8080E-06,-6.31794E-01
-4.8040E-06,-6.21950E-01
-4.8000E-06,-6.30700E-01
-4.7960E-06,-6.19762E-01
-4.7920E-06,-6.06637E-01
-4.7880E-06,-5.98981E-01
-4.7840E-06,-5.65075E-01
-4.7800E-06,-5.41012E-01
-4.7760E-06,-5.25700E-01
-4.7720E-06,-5.23512E-01
-4.7680E-06,-4.98356E-01
-4.7640E-06,-4.73200E-01
-4.7600E-06,-4.46950E-01
-4.7560E-06,-4.44762E-01
-4.7520E-06,-4.17419E-01
-4.7480E-06,-3.92262E-01
-4.7440E-06,-3.72575E-01
-4.7400E-06,-3.63825E-01
-4.7360E-06,-3.40856E-01
-4.7320E-06,-3.06950E-01
-4.7280E-06,-3.03669E-01
-4.7240E-06,-2.74137E-01
-4.7200E-06,-2.46794E-01
-4.7160E-06,-2.24919E-01
-4.7120E-06,-1.92106E-01
-4.7080E-06,-1.77887E-01
-4.7040E-06,-1.61481E-01
-4.7000E-06,-1.40700E-01
-4.6960E-06,-1.36325E-01
-4.6920E-06,-1.30856E-01
-4.6880E-06,-9.91374E-02
-4.6840E-06,-7.17937E-02
-4.6800E-06,-6.63249E-02
-4.6760E-06,-4.44499E-02
-4.6720E-06,-3.67937E-02
-4.6680E-06,-3.46062E-02
-4.6640E-06,-1.60124E-02
-4.6600E-06,-7.26242E-03
-4.6560E-06,4.76883E-03
-4.6520E-06,4.76883E-03
-4.6480E-06,2.22688E-02
-4.6440E-06,2.33626E-02
-4.6400E-06,2.99251E-02
-4.6360E-06,2.99251E-02
-4.6320E-06,3.10188E-02
-4.6280E-06,1.57063E-02
-4.6240E-06,2.00813E-02
-4.6200E-06,1.24251E-02
-4.6160E-06,8.05008E-03
-4.6120E-06,8.05008E-03
-4.6080E-06,1.48758E-03
-4.6040E-06,-6.99920E-04
-4.6000E-06,5.86258E-03
-4.5960E-06,-2.88742E-03
-4.5920E-06,-8.35617E-03
-4.5880E-06,-2.36687E-02
-4.5840E-06,-3.56999E-02
-4.5800E-06,-4.33562E-02
-4.5760E-06,-5.75749E-02
-4.5720E-06,-6.30437E-02
-4.5680E-06,-6.63249E-02
-4.5640E-06,-8.92937E-02
-4.5600E-06,-1.00231E-01
-4.5560E-06,-9.80437E-02
-4.5520E-06,-1.17731E-01
-4.5480E-06,-1.28669E-01
-4.5440E-06,-1.35231E-01
-4.5400E-06,-1.57106E-01
-4.5360E-06,-1.87731E-01
-4.5320E-06,-2.19450E-01
-4.5280E-06,-2.23825E-01
-4.5240E-06,-2.39137E-01
-4.5200E-06,-2.44606E-01
-4.5160E-06,-2.58825E-01
-4.5120E-06,-2.64294E-01
-4.5080E-06,-2.76325E-01
-4.5040E-06,-2.74137E-01
-4.5000E-06,-2.90544E-01
-4.4960E-06,-2.97106E-01
-4.4920E-06,-2.97106E-01
-4.4880E-06,-3.14606E-01
-4.4840E-06,-3.15700E-01
-4.4800E-06,-3.26637E-01
-4.4760E-06,-3.44137E-01
-4.4720E-06,-3.49606E-01
-4.4680E-06,-3.60544E-01
-4.4640E-06,-3.60544E-01
-4.4600E-06,-3.61637E-01
-4.4560E-06,-3.66012E-01
-4.4520E-06,-3.70387E-01
-4.4480E-06,-3.81325E-01
-4.4440E-06,-3.88981E-01
-4.4400E-06,-3.74762E-01
-4.4360E-06,-3.92262E-01
-4.4320E-06,-3.96637E-01
-4.4280E-06,-3.99919E-01
-4.4240E-06,-3.86794E-01
-4.4200E-06,-3.93356E-01
-4.4160E-06,-3.91169E-01
-4.4120E-06,-3.90075E-01
-4.4080E-06,-3.73669E-01
-4.4040E-06,-3.76950E-01
-4.4000E-06,-3.68200E-01
-4.3960E-06,-3.53981E-01
-4.3920E-06,-3.47419E-01
-4.3880E-06,-3.60544E-01
-4.3840E-06,-3.51794E-01
-4.3800E-06,-3.47419E-01
-4.3760E-06,-3.40856E-01
-4.3720E-06,-3.32106E-01
-4.3680E-06,-3.37575E-01
-4.3640E-06,-3.29919E-01
-4.3600E-06,-3.27731E-01
-4.3560E-06,-3.11325E-01
-4.3520E-06,-3.06950E-01
-4.3480E-06,-3.01481E-01
-4.3440E-06,-2.77419E-01
-4.3400E-06,-2.73044E-01
-4.3360E-06,-2.63200E-01
-4.3320E-06,-2.53356E-01
-4.3280E-06,-2.41325E-01
-4.3240E-06,-2.20544E-01
-4.3200E-06,-2.09606E-01
-4.3160E-06,-2.06325E-01
-4.3120E-06,-1.87731E-01
-4.3080E-06,-1.83356E-01
-4.3040E-06,-1.60387E-01
-4.3000E-06,-1.65856E-01
-4.2960E-06,-1.56012E-01
-4.2920E-06,-1.51637E-01
-4.2880E-06,-1.31950E-01
-4.2840E-06,-1.35231E-01
-4.2800E-06,-1.30856E-01
-4.2760E-06,-1.50544E-01
-4.2720E-06,-1.68044E-01
-4.2680E-06,-1.71325E-01
-4.2640E-06,-1.41794E-01
-4.2600E-06,-1.46169E-01
-4.2560E-06,-1.48356E-01
-4.2520E-06,-1.49450E-01
-4.2480E-06,-1.46169E-01
-4.2440E-06,-1.34137E-01
-4.2400E-06,-1.21012E-01
-4.2360E-06,-1.21012E-01
-4.2320E-06,-1.23200E-01
-4.2280E-06,-1.24294E-01
-4.2240E-06,-1.27575E-01
-4.2200E-06,-1.29762E-01
-4.2160E-06,-1.41794E-01
-4.2120E-06,-1.36325E-01
-4.2080E-06,-1.41794E-01
-4.2040E-06,-1.50544E-01
-4.2000E-06,-1.63669E-01
-4.1960E-06,-1.65856E-01
-4.1920E-06,-1.70231E-01
-4.1880E-06,-1.83356E-01
-4.1840E-06,-1.82262E-01
-4.1800E-06,-2.00856E-01
-4.1760E-06,-2.05231E-01
-4.1720E-06,-1.95387E-01
-4.1680E-06,-1.94294E-01
-4.1640E-06,-2.06325E-01
-4.1600E-06,-2.16169E-01
-4.1560E-06,-2.05231E-01
-4.1520E-06,-1.91012E-01
-4.1480E-06,-1.91012E-01
-4.1440E-06,-1.80075E-01
-4.1400E-06,-2.10700E-01
-4.1360E-06,-2.09606E-01
-4.1320E-06,-2.06325E-01
-4.1280E-06,-2.20544E-01
-4.1240E-06,-2.33669E-01
-4.1200E-06,-2.33669E-01
-4.1160E-06,-2.62106E-01
-4.1120E-06,-2.75231E-01
-4.1080E-06,-2.85075E-01
-4.1040E-06,-2.96012E-01
-4.1000E-06,-3.00387E-01
-4.0960E-06,-3.18981E-01
-4.0920E-06,-3.01481E-01
-4.0880E-06,-3.10231E-01
-4.0840E-06,-3.08044E-01
-4.0800E-06,-3.12419E-01
-4.0760E-06,-3.00387E-01
-4.0720E-06,-3.00387E-01
-4.0680E-06,-2.96012E-01
-4.0640E-06,-2.82887E-01
-4.0600E-06,-2.77419E-01
-4.0560E-06,-2.76325E-01
-4.0520E-06,-2.75231E-01
-4.0480E-06,-2.91637E-01
-4.0440E-06,-2.93825E-01
-4.0400E-06,-2.91637E-01
-4.0360E-06,-2.94919E-01
-4.0320E-06,-3.08044E-01
-4.0280E-06,-3.10231E-01
-4.0240E-06,-3.08044E-01
-4.0200E-06,-3.13512E-01
-4.0160E-06,-2.92731E-01
-4.0120E-06,-2.89450E-01
-4.0080E-06,-2.98200E-01
-4.0040E-06,-2.83981E-01
-4.0000E-06,-2.66481E-01
-3.9960E-06,-2.79606E-01
-3.9920E-06,-2.63200E-01
-3.9880E-06,-2.48981E-01
-3.9840E-06,-2.50075E-01
-3.9800E-06,-2.36950E-01
-3.9760E-06,-2.34762E-01
-3.9720E-06,-2.15075E-01
-3.9680E-06,-2.22731E-01
-3.9640E-06,-2.22731E-01
-3.9600E-06,-2.20544E-01
-3.9560E-06,-2.07419E-01
-3.9520E-06,-2.09606E-01
-3.9480E-06,-2.00856E-01
-3.9440E-06,-2.00856E-01
-3.9400E-06,-2.18356E-01
-3.9360E-06,-2.23825E-01
-3.9320E-06,-2.24919E-01
-3.9280E-06,-2.15075E-01
-3.9240E-06,-2.19450E-01
-3.9200E-06,-2.08512E-01
-3.9160E-06,-2.04137E-01
-3.9120E-06,-1.97575E-01
-3.9080E-06,-1.88825E-01
-3.9040E-06,-1.83356E-01
-3.9000E-06,-1.77887E-01
-3.8960E-06,-1.72419E-01
-3.8920E-06,-1.78981E-01
-3.8880E-06,-1.77887E-01
-3.8840E-06,-1.73512E-01
-3.8800E-06,-1.75700E-01
-3.8760E-06,-1.76794E-01
-3.8720E-06,-1.69137E-01
-3.8680E-06,-1.69137E-01
-3.8640E-06,-1.63669E-01
-3.8600E-06,-1.65856E-01
-3.8560E-06,-1.74606E-01
-3.8520E-06,-1.77887E-01
-3.8480E-06,-1.92106E-01
-3.8440E-06,-1.93200E-01
-3.8400E-06,-1.99762E-01
-3.8360E-06,-2.08512E-01
-3.8320E-06,-2.23825E-01
-3.8280E-06,-2.36950E-01
-3.8240E-06,-2.57731E-01
-3.8200E-06,-2.86169E-01
-3.8160E-06,-2.96012E-01
-3.8120E-06,-3.32106E-01
-3.8080E-06,-3.60544E-01
-3.8040E-06,-4.03200E-01
-3.8000E-06,-4.28356E-01
-3.7960E-06,-4.66637E-01
-3.7920E-06,-5.08200E-01
-3.7880E-06,-5.35544E-01
-3.7840E-06,-5.72731E-01
-3.7800E-06,-6.17575E-01
-3.7760E-06,-6.46012E-01
-3.7720E-06,-6.90856E-01
-3.7680E-06,-7.19294E-01
-3.7640E-06,-7.66325E-01
-3.7600E-06,-7.98044E-01
-3.7560E-06,-8.37419E-01
-3.7520E-06,-8.92106E-01
-3.7480E-06,-9.40231E-01
-3.7440E-06,-9.91637E-01
-3.7400E-06,-1.05617E+00
-3.7360E-06,-1.09773E+00
-3.7320E-06,-1.15023E+00
-3.7280E-06,-1.20929E+00
-3.7240E-06,-1.27601E+00
-3.7200E-06,-1.33398E+00
-3.7160E-06,-1.40617E+00
-3.7120E-06,-1.47070E+00
-3.7080E-06,-1.53086E+00
-3.7040E-06,-1.59757E+00
-3.7000E-06,-1.66539E+00
-3.6960E-06,-1.70914E+00
-3.6920E-06,-1.76164E+00
-3.6880E-06,-1.80429E+00
-3.6840E-06,-1.84804E+00
-3.6800E-06,-1.89179E+00
-3.6760E-06,-1.93992E+00
-3.6720E-06,-2.00336E+00
-3.6680E-06,-2.05257E+00
-3.6640E-06,-2.11929E+00
-3.6600E-06,-2.16961E+00
-3.6560E-06,-2.21992E+00
-3.6520E-06,-2.29101E+00
-3.6480E-06,-2.33914E+00
-3.6440E-06,-2.42117E+00
-3.6400E-06,-2.47804E+00
-3.6360E-06,-2.54367E+00
-3.6320E-06,-2.59836E+00
-3.6280E-06,-2.66398E+00
-3.6240E-06,-2.72195E+00
-3.6200E-06,-2.77664E+00
-3.6160E-06,-2.82476E+00
-3.6120E-06,-2.88164E+00
-3.6080E-06,-2.92976E+00
-3.6040E-06,-2.98773E+00
-3.6000E-06,-3.02929E+00
-3.5960E-06,-3.09382E+00
-3.5920E-06,-3.13757E+00
-3.5880E-06,-3.19773E+00
-3.5840E-06,-3.24586E+00
-3.5800E-06,-3.30054E+00
-3.5760E-06,-3.33554E+00
-3.5720E-06,-3.39789E+00
-3.5680E-06,-3.45914E+00
-3.5640E-06,-3.51492E+00
-3.5600E-06,-3.56523E+00
-3.5560E-06,-3.61882E+00
-3.5520E-06,-3.67679E+00
-3.5480E-06,-3.71289E+00
-3.5440E-06,-3.76211E+00
-3.5400E-06,-3.79601E+00
-3.5360E-06,-3.84851E+00
-3.5320E-06,-3.89007E+00
-3.5280E-06,-3.92507E+00
-3.5240E-06,-3.98086E+00
-3.5200E-06,-3.99726E+00
-3.5160E-06,-4.03007E+00
-3.5120E-06,-4.06836E+00
-3.5080E-06,-4.10007E+00
-3.5040E-06,-4.13617E+00
-3.5000E-06,-4.17007E+00
-3.4960E-06,-4.21492E+00
-3.4920E-06,-4.24117E+00
-3.4880E-06,-4.27179E+00
-3.4840E-06,-4.29039E+00
-3.4800E-06,-4.31336E+00
-3.4760E-06,-4.33851E+00
-3.4720E-06,-4.34836E+00
-3.4680E-06,-4.36367E+00
-3.4640E-06,-4.38007E+00
-3.4600E-06,-4.39976E+00
-3.4560E-06,-4.40851E+00
-3.4520E-06,-4.42929E+00
-3.4480E-06,-4.43804E+00
-3.4440E-06,-4.43914E+00
-3.4400E-06,-4.44351E+00
-3.4360E-06,-4.44898E+00
-3.4320E-06,-4.44679E+00
-3.4280E-06,-4.43914E+00
-3.4240E-06,-4.44789E+00
-3.4200E-06,-4.43039E+00
-3.4160E-06,-4.42273E+00
-3.4120E-06,-4.41726E+00
-3.4080E-06,-4.41070E+00
-3.4040E-06,-4.39976E+00
-3.4000E-06,-4.38773E+00
-3.3960E-06,-4.38554E+00
-3.3920E-06,-4.37351E+00
-3.3880E-06,-4.35273E+00
-3.3840E-06,-4.33632E+00
-3.3800E-06,-4.31664E+00
-3.3760E-06,-4.28820E+00
-3.3720E-06,-4.24117E+00
-3.3680E-06,-4.22695E+00
-3.3640E-06,-4.20179E+00
-3.3600E-06,-4.20070E+00
-3.3560E-06,-4.16132E+00
-3.3520E-06,-4.13398E+00
-3.3480E-06,-4.11101E+00
-3.3440E-06,-4.07382E+00
-3.3400E-06,-4.03664E+00
-3.3360E-06,-4.00601E+00
-3.3320E-06,-3.98961E+00
-3.3280E-06,-3.95570E+00
-3.3240E-06,-3.91742E+00
-3.3200E-06,-3.88132E+00
-3.3160E-06,-3.86273E+00
-3.3120E-06,-3.82445E+00
-3.3080E-06,-3.78398E+00
-3.3040E-06,-3.75882E+00
-3.3000E-06,-3.71398E+00
-3.2960E-06,-3.69320E+00
-3.2920E-06,-3.67461E+00
-3.2880E-06,-3.65492E+00
-3.2840E-06,-3.63523E+00
-3.2800E-06,-3.61882E+00
-3.2760E-06,-3.58820E+00
-3.2720E-06,-3.57289E+00
-3.2680E-06,-3.54226E+00
-3.2640E-06,-3.52476E+00
-3.2600E-06,-3.50507E+00
-3.2560E-06,-3.48757E+00
-3.2520E-06,-3.47226E+00
-3.2480E-06,-3.46789E+00
-3.2440E-06,-3.45148E+00
-3.2400E-06,-3.44382E+00
-3.2360E-06,-3.42304E+00
-3.2320E-06,-3.42523E+00
-3.2280E-06,-3.41101E+00
-3.2240E-06,-3.38804E+00
-3.2200E-06,-3.38695E+00
-3.2160E-06,-3.38367E+00
-3.2120E-06,-3.38039E+00
-3.2080E-06,-3.35632E+00
-3.2040E-06,-3.35851E+00
-3.2000E-06,-3.35523E+00
-3.1960E-06,-3.36398E+00
-3.1920E-06,-3.33773E+00
-3.1880E-06,-3.35304E+00
-3.1840E-06,-3.35523E+00
-3.1800E-06,-3.35851E+00
-3.1760E-06,-3.36617E+00
-3.1720E-06,-3.37929E+00
-3.1680E-06,-3.38367E+00
-3.1640E-06,-3.38257E+00
-3.1600E-06,-3.38695E+00
-3.1560E-06,-3.39351E+00
-3.1520E-06,-3.40882E+00
-3.1480E-06,-3.40226E+00
-3.1440E-06,-3.42086E+00
-3.1400E-06,-3.42414E+00
-3.1360E-06,-3.44929E+00
-3.1320E-06,-3.43945E+00
-3.1280E-06,-3.45476E+00
-3.1240E-06,-3.47336E+00
-3.1200E-06,-3.48867E+00
-3.1160E-06,-3.49632E+00
-3.1120E-06,-3.50836E+00
-3.1080E-06,-3.51382E+00
-3.1040E-06,-3.53461E+00
-3.1000E-06,-3.54554E+00
-3.0960E-06,-3.55976E+00
-3.0920E-06,-3.57945E+00
-3.0880E-06,-3.58929E+00
-3.0840E-06,-3.60570E+00
-3.0800E-06,-3.61117E+00
-3.0760E-06,-3.63961E+00
-3.0720E-06,-3.64617E+00
-3.0680E-06,-3.66914E+00
-3.0640E-06,-3.66148E+00
-3.0600E-06,-3.69101E+00
-3.0560E-06,-3.70523E+00
-3.0520E-06,-3.71070E+00
-3.0480E-06,-3.70961E+00
-3.0440E-06,-3.71945E+00
-3.0400E-06,-3.72164E+00
-3.0360E-06,-3.73039E+00
-3.0320E-06,-3.74679E+00
-3.0280E-06,-3.75992E+00
-3.0240E-06,-3.77523E+00
-3.0200E-06,-3.78070E+00
-3.0160E-06,-3.78398E+00
-3.0120E-06,-3.77851E+00
-3.0080E-06,-3.79492E+00
-3.0040E-06,-3.79492E+00
-3.0000E-06,-3.79492E+00
-2.9960E-06,-3.78836E+00
-2.9920E-06,-3.79601E+00
-2.9880E-06,-3.79601E+00
-2.9840E-06,-3.79054E+00
-2.9800E-06,-3.78507E+00
-2.9760E-06,-3.79711E+00
-2.9720E-06,-3.79820E+00
-2.9680E-06,-3.79164E+00
-2.9640E-06,-3.78617E+00
-2.9600E-06,-3.78507E+00
-2.9560E-06,-3.77523E+00
-2.9520E-06,-3.75773E+00
-2.9480E-06,-3.75554E+00
-2.9440E-06,-3.75117E+00
-2.9400E-06,-3.75773E+00
-2.9360E-06,-3.74242E+00
-2.9320E-06,-3.73257E+00
-2.9280E-06,-3.73257E+00
-2.9240E-06,-3.73257E+00
-2.9200E-06,-3.72820E+00
-2.9160E-06,-3.73148E+00
-2.9120E-06,-3.72273E+00
-2.9080E-06,-3.70304E+00
-2.9040E-06,-3.68664E+00
-2.9000E-06,-3.66476E+00
-2.8960E-06,-3.65164E+00
-2.8920E-06,-3.64507E+00
-2.8880E-06,-3.64945E+00
-2.8840E-06,-3.63742E+00
-2.8800E-06,-3.62867E+00
-2.8760E-06,-3.61773E+00
-2.8720E-06,-3.61226E+00
-2.8680E-06,-3.59476E+00
-2.8640E-06,-3.60132E+00
-2.8600E-06,-3.59476E+00
-2.8560E-06,-3.56851E+00
-2.8520E-06,-3.55429E+00
-2.8480E-06,-3.54554E+00
-2.8440E-06,-3.52476E+00
-2.8400E-06,-3.51601E+00
-2.8360E-06,-3.50617E+00
-2.8320E-06,-3.51492E+00
-2.8280E-06,-3.51054E+00
-2.8240E-06,-3.50289E+00
-2.8200E-06,-3.50070E+00
-2.8160E-06,-3.50289E+00
-2.8120E-06,-3.47992E+00
-2.8080E-06,-3.47336E+00
-2.8040E-06,-3.47226E+00
-2.8000E-06,-3.46679E+00
-2.7960E-06,-3.45257E+00
-2.7920E-06,-3.44711E+00
-2.7880E-06,-3.44273E+00
-2.7840E-06,-3.44382E+00
-2.7800E-06,-3.43945E+00
-2.7760E-06,-3.46023E+00
-2.7720E-06,-3.46679E+00
-2.7680E-06,-3.46898E+00
-2.7640E-06,-3.46132E+00
-2.7600E-06,-3.45695E+00
-2.7560E-06,-3.46132E+00
-2.7520E-06,-3.46461E+00
-2.7480E-06,-3.45148E+00
-2.7440E-06,-3.45914E+00
-2.7400E-06,-3.44601E+00
-2.7360E-06,-3.45367E+00
-2.7320E-06,-3.49414E+00
-2.7280E-06,-3.49414E+00
-2.7240E-06,-3.48757E+00
-2.7200E-06,-3.50617E+00
-2.7160E-06,-3.50398E+00
-2.7120E-06,-3.51164E+00
-2.7080E-06,-3.51711E+00
-2.7040E-06,-3.52476E+00
-2.7000E-06,-3.53132E+00
-2.6960E-06,-3.52804E+00
-2.6920E-06,-3.53023E+00
-2.6880E-06,-3.54007E+00
-2.6840E-06,-3.53570E+00
-2.6800E-06,-3.54117E+00
-2.6760E-06,-3.54664E+00
-2.6720E-06,-3.55757E+00
-2.6680E-06,-3.55976E+00
-2.6640E-06,-3.57507E+00
-2.6600E-06,-3.56742E+00
-2.6560E-06,-3.57507E+00
-2.6520E-06,-3.57179E+00
-2.6480E-06,-3.56851E+00
-2.6440E-06,-3.56195E+00
-2.6400E-06,-3.55101E+00
-2.6360E-06,-3.55211E+00
-2.6320E-06,-3.55976E+00
-2.6280E-06,-3.56195E+00
-2.6240E-06,-3.57836E+00
-2.6200E-06,-3.57945E+00
-2.6160E-06,-3.59257E+00
-2.6120E-06,-3.58601E+00
-2.6080E-06,-3.57179E+00
-2.6040E-06,-3.57836E+00
-2.6000E-06,-3.57836E+00
-2.5960E-06,-3.57398E+00
-2.5920E-06,-3.59476E+00
-2.5880E-06,-3.59476E+00
-2.5840E-06,-3.59148E+00
-2.5800E-06,-3.57836E+00
-2.5760E-06,-3.57617E+00
-2.5720E-06,-3.57836E+00
-2.5680E-06,-3.56523E+00
-2.5640E-06,-3.57617E+00
-2.5600E-06,-3.58273E+00
-2.5560E-06,-3.59257E+00
-2.5520E-06,-3.57945E+00
-2.5480E-06,-3.57070E+00
-2.5440E-06,-3.56086E+00
-2.5400E-06,-3.54554E+00
-2.5360E-06,-3.54992E+00
-2.5320E-06,-3.54992E+00
-2.5280E-06,-3.53679E+00
-2.5240E-06,-3.52695E+00
-2.5200E-06,-3.54445E+00
-2.5160E-06,-3.55539E+00
-2.5120E-06,-3.55211E+00
-2.5080E-06,-3.54773E+00
-2.5040E-06,-3.55211E+00
-2.5000E-06,-3.56414E+00
-2.4960E-06,-3.55976E+00
-2.4920E-06,-3.55211E+00
-2.4880E-06,-3.53789E+00
-2.4840E-06,-3.54117E+00
-2.4800E-06,-3.53789E+00
-2.4760E-06,-3.54007E+00
-2.4720E-06,-3.53789E+00
-2.4680E-06,-3.51929E+00
-2.4640E-06,-3.50617E+00
-2.4600E-06,-3.50179E+00
-2.4560E-06,-3.51382E+00
-2.4520E-06,-3.51164E+00
-2.4480E-06,-3.51820E+00
-2.4440E-06,-3.52695E+00
-2.4400E-06,-3.52367E+00
-2.4360E-06,-3.50726E+00
-2.4320E-06,-3.48757E+00
-2.4280E-06,-3.48976E+00
-2.4240E-06,-3.48648E+00
-2.4200E-06,-3.49851E+00
-2.4160E-06,-3.49195E+00
-2.4120E-06,-3.48429E+00
-2.4080E-06,-3.47445E+00
-2.4040E-06,-3.48648E+00
-2.4000E-06,-3.49523E+00
-2.3960E-06,-3.50398E+00
-2.3920E-06,-3.49086E+00
-2.3880E-06,-3.48976E+00
-2.3840E-06,-3.48429E+00
-2.3800E-06,-3.46351E+00
-2.3760E-06,-3.44164E+00
-2.3720E-06,-3.44273E+00
-2.3680E-06,-3.43289E+00
-2.3640E-06,-3.43836E+00
-2.3600E-06,-3.42742E+00
-2.3560E-06,-3.42961E+00
-2.3520E-06,-3.43070E+00
-2.3480E-06,-3.42851E+00
-2.3440E-06,-3.42851E+00
-2.3400E-06,-3.43070E+00
-2.3360E-06,-3.42632E+00
-2.3320E-06,-3.41539E+00
-2.3280E-06,-3.41867E+00
-2.3240E-06,-3.40882E+00
-2.3200E-06,-3.40007E+00
-2.3160E-06,-3.39242E+00
-2.3120E-06,-3.42086E+00
-2.3080E-06,-3.41867E+00
-2.3040E-06,-3.41101E+00
-2.3000E-06,-3.41211E+00
-2.2960E-06,-3.40773E+00
-2.2920E-06,-3.41539E+00
-2.2880E-06,-3.42414E+00
-2.2840E-06,-3.42523E+00
-2.2800E-06,-3.42742E+00
-2.2760E-06,-3.42632E+00
-2.2720E-06,-3.42195E+00
-2.2680E-06,-3.42851E+00
-2.2640E-06,-3.42851E+00
-2.2600E-06,-3.43726E+00
-2.2560E-06,-3.44929E+00
-2.2520E-06,-3.44382E+00
-2.2480E-06,-3.43507E+00
-2.2440E-06,-3.44054E+00
-2.2400E-06,-3.45914E+00
-2.2360E-06,-3.46898E+00
-2.2320E-06,-3.46679E+00
-2.2280E-06,-3.47445E+00
-2.2240E-06,-3.47007E+00
-2.2200E-06,-3.47882E+00
-2.2160E-06,-3.49304E+00
-2.2120E-06,-3.49195E+00
-2.2080E-06,-3.48757E+00
-2.2040E-06,-3.47336E+00
-2.2000E-06,-3.47445E+00
-2.1960E-06,-3.48211E+00
-2.1920E-06,-3.48101E+00
-2.1880E-06,-3.46023E+00
-2.1840E-06,-3.46132E+00
-2.1800E-06,-3.48211E+00
-2.1760E-06,-3.48101E+00
-2.1720E-06,-3.48211E+00
-2.1680E-06,-3.47882E+00
-2.1640E-06,-3.47554E+00
-2.1600E-06,-3.46679E+00
-2.1560E-06,-3.45476E+00
-2.1520E-06,-3.44601E+00
-2.1480E-06,-3.43836E+00
-2.1440E-06,-3.45257E+00
-2.1400E-06,-3.45367E+00
-2.1360E-06,-3.43726E+00
-2.1320E-06,-3.43289E+00
-2.1280E-06,-3.46351E+00
-2.1240E-06,-3.46570E+00
-2.1200E-06,-3.46461E+00
-2.1160E-06,-3.45914E+00
-2.1120E-06,-3.44492E+00
-2.1080E-06,-3.44601E+00
-2.1040E-06,-3.43398E+00
-2.1000E-06,-3.43836E+00
-2.0960E-06,-3.43289E+00
-2.0920E-06,-3.43070E+00
-2.0880E-06,-3.43289E+00
-2.0840E-06,-3.44054E+00
-2.0800E-06,-3.46023E+00
-2.0760E-06,-3.45804E+00
-2.0720E-06,-3.45804E+00
-2.0680E-06,-3.45804E+00
-2.0640E-06,-3.45804E+00
-2.0600E-06,-3.45914E+00
-2.0560E-06,-3.45586E+00
-2.0520E-06,-3.45586E+00
-2.0480E-06,-3.46023E+00
-2.0440E-06,-3.45148E+00
-2.0400E-06,-3.45148E+00
-2.0360E-06,-3.45914E+00
-2.0320E-06,-3.45914E+00
-2.0280E-06,-3.47007E+00
-2.0240E-06,-3.46679E+00
-2.0200E-06,-3.45367E+00
-2.0160E-06,-3.44492E+00
-2.0120E-06,-3.45039E+00
-2.0080E-06,-3.43836E+00
-2.0040E-06,-3.41539E+00
-2.0000E-06,-3.41539E+00
-1.9960E-06,-3.40664E+00
-1.9920E-06,-3.41539E+00
-1.9880E-06,-3.42086E+00
-1.9840E-06,-3.41101E+00
-1.9800E-06,-3.41757E+00
-1.9760E-06,-3.41757E+00
-1.9720E-06,-3.41867E+00
-1.9680E-06,-3.42086E+00
-1.9640E-06,-3.40992E+00
-1.9600E-06,-3.40336E+00
-1.9560E-06,-3.39461E+00
-1.9520E-06,-3.39461E+00
-1.9480E-06,-3.39023E+00
-1.9440E-06,-3.39351E+00
-1.9400E-06,-3.40226E+00
-1.9360E-06,-3.39461E+00
-1.9320E-06,-3.38367E+00
-1.9280E-06,-3.39461E+00
-1.9240E-06,-3.38367E+00
-1.9200E-06,-3.38257E+00
-1.9160E-06,-3.37601E+00
-1.9120E-06,-3.37164E+00
-1.9080E-06,-3.36617E+00
-1.9040E-06,-3.35742E+00
-1.9000E-06,-3.35742E+00
-1.8960E-06,-3.35304E+00
-1.8920E-06,-3.35961E+00
-1.8880E-06,-3.36289E+00
-1.8840E-06,-3.36945E+00
-1.8800E-06,-3.36945E+00
-1.8760E-06,-3.35304E+00
-1.8720E-06,-3.37054E+00
-1.8680E-06,-3.34757E+00
-1.8640E-06,-3.33336E+00
-1.8600E-06,-3.34320E+00
-1.8560E-06,-3.34320E+00
-1.8520E-06,-3.34867E+00
-1.8480E-06,-3.34648E+00
-1.8440E-06,-3.33336E+00
-1.8400E-06,-3.33882E+00
-1.8360E-06,-3.34320E+00
-1.8320E-06,-3.33117E+00
-1.8280E-06,-3.32679E+00
-1.8240E-06,-3.31804E+00
-1.8200E-06,-3.31804E+00
-1.8160E-06,-3.31039E+00
-1.8120E-06,-3.32789E+00
-1.8080E-06,-3.32242E+00
-1.8040E-06,-3.31148E+00
-1.8000E-06,-3.31695E+00
-1.7960E-06,-3.31914E+00
-1.7920E-06,-3.32023E+00
-1.7880E-06,-3.32351E+00
-1.7840E-06,-3.32789E+00
-1.7800E-06,-3.31695E+00
-1.7760E-06,-3.30820E+00
-1.7720E-06,-3.29836E+00
-1.7680E-06,-3.29070E+00
-1.7640E-06,-3.28414E+00
-1.7600E-06,-3.28961E+00
-1.7560E-06,-3.28414E+00
-1.7520E-06,-3.29179E+00
-1.7480E-06,-3.27757E+00
-1.7440E-06,-3.28195E+00
-1.7400E-06,-3.29289E+00
-1.7360E-06,-3.29070E+00
-1.7320E-06,-3.27757E+00
-1.7280E-06,-3.25461E+00
-1.7240E-06,-3.25023E+00
-1.7200E-06,-3.24039E+00
-1.7160E-06,-3.23929E+00
-1.7120E-06,-3.24039E+00
-1.7080E-06,-3.24148E+00
-1.7040E-06,-3.23929E+00
-1.7000E-06,-3.24695E+00
-1.6960E-06,-3.25242E+00
-1.6920E-06,-3.25132E+00
-1.6880E-06,-3.24148E+00
-1.6840E-06,-3.24257E+00
-1.6800E-06,-3.24695E+00
-1.6760E-06,-3.23601E+00
-1.6720E-06,-3.24367E+00
-1.6680E-06,-3.24914E+00
-1.6640E-06,-3.24367E+00
-1.6600E-06,-3.24039E+00
-1.6560E-06,-3.25132E+00
-1.6520E-06,-3.25679E+00
-1.6480E-06,-3.26773E+00
-1.6440E-06,-3.28086E+00
-1.6400E-06,-3.28523E+00
-1.6360E-06,-3.27539E+00
-1.6320E-06,-3.28195E+00
-1.6280E-06,-3.28195E+00
-1.6240E-06,-3.28086E+00
-1.6200E-06,-3.27539E+00
-1.6160E-06,-3.27320E+00
-1.6120E-06,-3.27648E+00
-1.6080E-06,-3.28304E+00
-1.6040E-06,-3.29070E+00
-1.6000E-06,-3.28304E+00
-1.5960E-06,-3.30382E+00
-1.5920E-06,-3.31039E+00
-1.5880E-06,-3.30601E+00
-1.5840E-06,-3.31367E+00
-1.5800E-06,-3.31039E+00
-1.5760E-06,-3.30273E+00
-1.5720E-06,-3.30273E+00
-1.5680E-06,-3.30273E+00
-1.5640E-06,-3.30054E+00
-1.5600E-06,-3.29398E+00
-1.5560E-06,-3.28195E+00
-1.5520E-06,-3.28304E+00
-1.5480E-06,-3.28414E+00
-1.5440E-06,-3.27320E+00
-1.5400E-06,-3.25789E+00
-1.5360E-06,-3.26992E+00
-1.5320E-06,-3.26117E+00
-1.5280E-06,-3.23820E+00
-1.5240E-06,-3.24148E+00
-1.5200E-06,-3.24367E+00
-1.5160E-06,-3.24367E+00
-1.5120E-06,-3.25132E+00
-1.5080E-06,-3.24148E+00
-1.5040E-06,-3.24039E+00
-1.5000E-06,-3.23601E+00
-1.4960E-06,-3.23711E+00
-1.4920E-06,-3.23711E+00
-1.4880E-06,-3.23711E+00
-1.4840E-06,-3.22945E+00
-1.4800E-06,-3.22726E+00
-1.4760E-06,-3.23273E+00
-1.4720E-06,-3.22726E+00
-1.4680E-06,-3.21523E+00
-1.4640E-06,-3.20976E+00
-1.4600E-06,-3.20976E+00
-1.4560E-06,-3.20648E+00
-1.4520E-06,-3.20976E+00
-1.4480E-06,-3.19445E+00
-1.4440E-06,-3.19117E+00
-1.4400E-06,-3.17695E+00
-1.4360E-06,-3.17257E+00
-1.4320E-06,-3.18570E+00
-1.4280E-06,-3.18789E+00
-1.4240E-06,-3.17367E+00
-1.4200E-06,-3.17039E+00
-1.4160E-06,-3.17914E+00
-1.4120E-06,-3.16382E+00
-1.4080E-06,-3.16382E+00
-1.4040E-06,-3.18023E+00
-1.4000E-06,-3.18023E+00
-1.3960E-06,-3.18023E+00
-1.3920E-06,-3.16711E+00
-1.3880E-06,-3.15289E+00
-1.3840E-06,-3.16054E+00
-1.3800E-06,-3.16382E+00
-1.3760E-06,-3.16054E+00
-1.3720E-06,-3.16492E+00
-1.3680E-06,-3.16492E+00
-1.3640E-06,-3.15617E+00
-1.3600E-06,-3.16492E+00
-1.3560E-06,-3.17804E+00
-1.3520E-06,-3.17804E+00
-1.3480E-06,-3.15945E+00
-1.3440E-06,-3.15726E+00
-1.3400E-06,-3.16273E+00
-1.3360E-06,-3.15398E+00
-1.3320E-06,-3.15179E+00
-1.3280E-06,-3.14632E+00
-1.3240E-06,-3.14632E+00
-1.3200E-06,-3.14523E+00
-1.3160E-06,-3.14851E+00
-1.3120E-06,-3.14851E+00
-1.3080E-06,-3.12992E+00
-1.3040E-06,-3.12882E+00
-1.3000E-06,-3.12992E+00
-1.2960E-06,-3.14195E+00
-1.2920E-06,-3.14304E+00
-1.2880E-06,-3.14304E+00
-1.2840E-06,-3.14961E+00
-1.2800E-06,-3.14961E+00
-1.2760E-06,-3.14523E+00
-1.2720E-06,-3.13429E+00
-1.2680E-06,-3.14523E+00
-1.2640E-06,-3.14851E+00
-1.2600E-06,-3.14523E+00
-1.2560E-06,-3.13648E+00
-1.2520E-06,-3.13429E+00
-1.2480E-06,-3.12882E+00
-1.2440E-06,-3.11679E+00
-1.2400E-06,-3.11679E+00
-1.2360E-06,-3.11351E+00
-1.2320E-06,-3.11679E+00
-1.2280E-06,-3.10695E+00
-1.2240E-06,-3.09929E+00
-1.2200E-06,-3.09711E+00
-1.2160E-06,-3.08945E+00
-1.2120E-06,-3.08836E+00
-1.2080E-06,-3.09054E+00
-1.2040E-06,-3.09492E+00
-1.2000E-06,-3.08945E+00
-1.1960E-06,-3.09382E+00
-1.1920E-06,-3.09492E+00
-1.1880E-06,-3.09929E+00
-1.1840E-06,-3.11898E+00
-1.1800E-06,-3.11898E+00
-1.1760E-06,-3.11570E+00
-1.1720E-06,-3.11132E+00
-1.1680E-06,-3.11461E+00
-1.1640E-06,-3.10914E+00
-1.1600E-06,-3.10695E+00
-1.1560E-06,-3.10804E+00
-1.1520E-06,-3.09711E+00
-1.1480E-06,-3.08398E+00
-1.1440E-06,-3.07523E+00
-1.1400E-06,-3.06539E+00
-1.1360E-06,-3.05554E+00
-1.1320E-06,-3.06101E+00
-1.1280E-06,-3.06101E+00
-1.1240E-06,-3.05336E+00
-1.1200E-06,-3.05226E+00
-1.1160E-06,-3.05117E+00
-1.1120E-06,-3.02929E+00
-1.1080E-06,-3.00851E+00
-1.1040E-06,-3.00851E+00
-1.1000E-06,-3.02382E+00
-1.0960E-06,-3.02273E+00
-1.0920E-06,-3.02601E+00
-1.0880E-06,-3.04023E+00
-1.0840E-06,-3.04132E+00
-1.0800E-06,-3.03367E+00
-1.0760E-06,-3.03586E+00
-1.0720E-06,-3.03039E+00
-1.0680E-06,-3.03257E+00
-1.0640E-06,-3.03367E+00
-1.0600E-06,-3.02492E+00
-1.0560E-06,-3.02273E+00
-1.0520E-06,-3.01945E+00
-1.0480E-06,-3.01617E+00
-1.0440E-06,-3.01070E+00
-1.0400E-06,-3.00195E+00
-1.0360E-06,-2.99757E+00
-1.0320E-06,-2.98664E+00
-1.0280E-06,-2.97679E+00
-1.0240E-06,-2.98882E+00
-1.0200E-06,-2.98336E+00
-1.0160E-06,-2.98882E+00
-1.0120E-06,-2.99648E+00
-1.0080E-06,-2.98773E+00
-1.0040E-06,-3.00304E+00
-1.0000E-06,-3.01070E+00
-9.9600E-07,-3.01507E+00
-9.9200E-07,-3.00742E+00
-9.8800E-07,-3.01836E+00
-9.8400E-07,-3.01507E+00
-9.8000E-07,-3.02601E+00
-9.7600E-07,-3.01617E+00
-9.7200E-07,-3.02929E+00
-9.6800E-07,-3.02820E+00
-9.6400E-07,-3.00414E+00
-9.6000E-07,-3.00851E+00
-9.5600E-07,-3.01617E+00
-9.5200E-07,-3.01726E+00
-9.4800E-07,-3.00195E+00
-9.4400E-07,-2.99320E+00
-9.4000E-07,-2.98664E+00
-9.3600E-07,-2.96695E+00
-9.3200E-07,-2.96695E+00
-9.2800E-07,-2.96257E+00
-9.2400E-07,-2.95382E+00
-9.2000E-07,-2.95164E+00
-9.1600E-07,-2.96257E+00
-9.1200E-07,-2.95492E+00
-9.0800E-07,-2.95820E+00
-9.0400E-07,-2.96148E+00
-9.0000E-07,-2.95382E+00
-8.9600E-07,-2.96148E+00
-8.9200E-07,-2.95711E+00
-8.8800E-07,-2.95492E+00
-8.8400E-07,-2.94617E+00
-8.8000E-07,-2.91117E+00
-8.7600E-07,-2.89148E+00
-8.7200E-07,-2.87945E+00
-8.6800E-07,-2.86742E+00
-8.6400E-07,-2.84226E+00
-8.6000E-07,-2.81929E+00
-8.5600E-07,-2.79086E+00
-8.5200E-07,-2.75695E+00
-8.4800E-07,-2.71320E+00
-8.4400E-07,-2.68586E+00
-8.4000E-07,-2.66070E+00
-8.3600E-07,-2.60929E+00
-8.3200E-07,-2.56882E+00
-8.2800E-07,-2.52398E+00
-8.2400E-07,-2.49336E+00
-8.2000E-07,-2.45726E+00
-8.1600E-07,-2.41789E+00
-8.1200E-07,-2.38070E+00
-8.0800E-07,-2.34023E+00
-8.0400E-07,-2.29539E+00
-8.0000E-07,-2.25164E+00
-7.9600E-07,-2.18273E+00
-7.9200E-07,-2.12148E+00
-7.8800E-07,-2.05476E+00
-7.8400E-07,-1.99570E+00
-7.8000E-07,-1.92132E+00
-7.7600E-07,-1.85023E+00
-7.7200E-07,-1.76492E+00
-7.6800E-07,-1.68726E+00
-7.6400E-07,-1.60195E+00
-7.6000E-07,-1.53086E+00
-7.5600E-07,-1.45976E+00
-7.5200E-07,-1.38648E+00
-7.4800E-07,-1.30336E+00
-7.4400E-07,-1.19945E+00
-7.4000E-07,-1.11304E+00
-7.3600E-07,-1.03320E+00
-7.3200E-07,-9.40231E-01
-7.2800E-07,-8.54919E-01
-7.2400E-07,-7.79450E-01
-7.2000E-07,-6.82106E-01
-7.1600E-07,-5.86950E-01
-7.1200E-07,-5.07106E-01
-7.0800E-07,-4.22887E-01
-7.0400E-07,-3.38669E-01
-7.0000E-07,-2.50075E-01
-6.9600E-07,-1.62575E-01
-6.9200E-07,-8.92937E-02
-6.8800E-07,-3.98117E-03
-6.8400E-07,9.22688E-02
-6.8000E-07,1.84144E-01
-6.7600E-07,2.77113E-01
-6.7200E-07,3.40550E-01
-6.6800E-07,4.19300E-01
-6.6400E-07,4.99144E-01
-6.6000E-07,6.03050E-01
-6.5600E-07,6.71956E-01
-6.5200E-07,7.56175E-01
-6.4800E-07,8.39300E-01
-6.4400E-07,9.27894E-01
-6.4000E-07,1.01102E+00
-6.3600E-07,1.08977E+00
-6.3200E-07,1.16633E+00
-6.2800E-07,1.25164E+00
-6.2400E-07,1.33258E+00
-6.2000E-07,1.39383E+00
-6.1600E-07,1.47696E+00
-6.1200E-07,1.54258E+00
-6.0800E-07,1.62133E+00
-6.0400E-07,1.68039E+00
-6.0000E-07,1.76024E+00
-5.9600E-07,1.82914E+00
-5.9200E-07,1.89805E+00
-5.8800E-07,1.96696E+00
-5.8400E-07,2.03914E+00
-5.8000E-07,2.11133E+00
-5.7600E-07,2.17039E+00
-5.7200E-07,2.24368E+00
-5.6800E-07,2.33993E+00
-5.6400E-07,2.40664E+00
-5.6000E-07,2.48758E+00
-5.5600E-07,2.55758E+00
-5.5200E-07,2.63086E+00
-5.4800E-07,2.71727E+00
-5.4400E-07,2.80149E+00
-5.4000E-07,2.87258E+00
-5.3600E-07,2.92727E+00
-5.3200E-07,2.99946E+00
-5.2800E-07,3.06289E+00
-5.2400E-07,3.12305E+00
-5.2000E-07,3.18539E+00
-5.1600E-07,3.24883E+00
-5.1200E-07,3.32649E+00
-5.0800E-07,3.38993E+00
-5.0400E-07,3.45664E+00
-5.0000E-07,3.52446E+00
-4.9600E-07,3.58024E+00
-4.9200E-07,3.63164E+00
-4.8800E-07,3.68961E+00
-4.8400E-07,3.72680E+00
-4.8000E-07,3.78258E+00
-4.7600E-07,3.82086E+00
-4.7200E-07,3.86461E+00
-4.6800E-07,3.90727E+00
-4.6400E-07,3.94664E+00
-4.6000E-07,3.99696E+00
-4.5600E-07,4.02649E+00
-4.5200E-07,4.06258E+00
-4.4800E-07,4.08883E+00
-4.4400E-07,4.10305E+00
-4.4000E-07,4.12602E+00
-4.3600E-07,4.13914E+00
-4.3200E-07,4.15227E+00
-4.2800E-07,4.15008E+00
-4.2400E-07,4.14024E+00
-4.2000E-07,4.12930E+00
-4.1600E-07,4.09539E+00
-4.1200E-07,4.08118E+00
-4.0800E-07,4.05055E+00
-4.0400E-07,4.01664E+00
-4.0000E-07,3.97618E+00
-3.9600E-07,3.92039E+00
-3.9200E-07,3.86133E+00
-3.8800E-07,3.78258E+00
-3.8400E-07,3.71258E+00
-3.8000E-07,3.63383E+00
-3.7600E-07,3.52664E+00
-3.7200E-07,3.42821E+00
-3.6800E-07,3.30899E+00
-3.6400E-07,3.20180E+00
-3.6000E-07,3.09024E+00
-3.5600E-07,2.96664E+00
-3.5200E-07,2.85618E+00
-3.4800E-07,2.72602E+00
-3.4400E-07,2.58602E+00
-3.4000E-07,2.43180E+00
-3.3600E-07,2.27539E+00
-3.3200E-07,2.12555E+00
-3.2800E-07,1.96258E+00
-3.2400E-07,1.80508E+00
-3.2000E-07,1.64758E+00
-3.1600E-07,1.48024E+00
-3.1200E-07,1.30852E+00
-3.0800E-07,1.13899E+00
-3.0400E-07,9.68363E-01
-3.0000E-07,7.96644E-01
-2.9600E-07,6.10706E-01
-2.9200E-07,4.51019E-01
-2.8800E-07,2.85863E-01
-2.8400E-07,1.37113E-01
-2.8000E-07,-2.58562E-02
-2.7600E-07,-1.77887E-01
-2.7200E-07,-3.28825E-01
-2.6800E-07,-4.63356E-01
-2.6400E-07,-6.07731E-01
-2.6000E-07,-7.32419E-01
-2.5600E-07,-8.61481E-01
-2.5200E-07,-9.71950E-01
-2.4800E-07,-1.07367E+00
-2.4400E-07,-1.15789E+00
-2.4000E-07,-1.24867E+00
-2.3600E-07,-1.33836E+00
-2.3200E-07,-1.41382E+00
-2.2800E-07,-1.48601E+00
-2.2400E-07,-1.54945E+00
-2.2000E-07,-1.59211E+00
-2.1600E-07,-1.62164E+00
-2.1200E-07,-1.65226E+00
-2.0800E-07,-1.69382E+00
-2.0400E-07,-1.70148E+00
-2.0000E-07,-1.71242E+00
-1.9600E-07,-1.71789E+00
-1.9200E-07,-1.69601E+00
-1.8800E-07,-1.68179E+00
-1.8400E-07,-1.66648E+00
-1.8000E-07,-1.63586E+00
-1.7600E-07,-1.58226E+00
-1.7200E-07,-1.51882E+00
-1.6800E-07,-1.47179E+00
-1.6400E-07,-1.41711E+00
-1.6000E-07,-1.36570E+00
-1.5600E-07,-1.28148E+00
-1.5200E-07,-1.22132E+00
-1.4800E-07,-1.13820E+00
-1.4400E-07,-1.06382E+00
-1.4000E-07,-9.66481E-01
-1.3600E-07,-8.88825E-01
-1.3200E-07,-8.00231E-01
-1.2800E-07,-6.89762E-01
-1.2400E-07,-5.85856E-01
-1.2000E-07,-5.01637E-01
-1.1600E-07,-3.99919E-01
-1.1200E-07,-2.96012E-01
-1.0800E-07,-1.91012E-01
-1.0400E-07,-9.14812E-02
-1.0000E-07,9.14383E-03
-9.6000E-08,9.00813E-02
-9.2000E-08,1.80863E-01
-8.8000E-08,2.67269E-01
-8.4000E-08,3.63519E-01
-8.0000E-08,4.60863E-01
-7.6000E-08,5.51644E-01
-7.2000E-08,6.42425E-01
-6.8000E-08,7.10238E-01
-6.4000E-08,8.02113E-01
-6.0000E-08,8.78675E-01
-5.6000E-08,9.59613E-01
-5.2000E-08,1.01649E+00
-4.8000E-08,1.06680E+00
-4.4000E-08,1.14227E+00
-4.0000E-08,1.19149E+00
-3.6000E-08,1.24618E+00
-3.2000E-08,1.27352E+00
-2.8000E-08,1.33477E+00
-2.4000E-08,1.36430E+00
-2.0000E-08,1.38946E+00
-1.6000E-08,1.41571E+00
-1.2000E-08,1.43211E+00
-8.0000E-09,1.44633E+00
-4.0000E-09,1.43977E+00
6.0000E-22,1.42555E+00
4.0000E-09,1.42883E+00
8.0000E-09,1.42883E+00
1.2000E-08,1.41899E+00
1.6000E-08,1.39821E+00
2.0000E-08,1.38180E+00
2.4000E-08,1.35446E+00
2.8000E-08,1.33258E+00
3.2000E-08,1.31071E+00
3.6000E-08,1.28446E+00
4.0000E-08,1.24836E+00
4.4000E-08,1.19805E+00
4.8000E-08,1.15211E+00
5.2000E-08,1.09633E+00
5.6000E-08,1.05258E+00
6.0000E-08,9.90238E-01
6.4000E-08,9.47581E-01
6.8000E-08,8.87425E-01
7.2000E-08,8.26175E-01
7.6000E-08,7.69300E-01
8.0000E-08,7.04769E-01
8.4000E-08,6.40238E-01
8.8000E-08,5.69144E-01
9.2000E-08,5.13363E-01
9.6000E-08,4.38988E-01
1.0000E-07,3.81019E-01
1.0400E-07,3.29613E-01
1.0800E-07,2.69456E-01
1.1200E-07,2.01644E-01
1.1600E-07,1.45863E-01
1.2000E-07,9.00813E-02
1.2400E-07,3.43001E-02
1.2800E-07,-2.80437E-02
1.3200E-07,-9.14812E-02
1.3600E-07,-1.29762E-01
1.4000E-07,-1.75700E-01
1.4400E-07,-2.23825E-01
1.4800E-07,-2.67575E-01
1.5200E-07,-2.97106E-01
1.5600E-07,-3.44137E-01
1.6000E-07,-3.74762E-01
1.6400E-07,-3.88981E-01
1.6800E-07,-4.10856E-01
1.7200E-07,-4.37106E-01
1.7600E-07,-4.55700E-01
1.8000E-07,-4.75387E-01
1.8400E-07,-4.88512E-01
1.8800E-07,-5.08200E-01
1.9200E-07,-5.14762E-01
1.9600E-07,-5.16950E-01
2.0000E-07,-5.11481E-01
2.0400E-07,-5.12575E-01
2.0800E-07,-4.91794E-01
2.1200E-07,-4.72106E-01
2.1600E-07,-4.51325E-01
2.2000E-07,-4.42575E-01
2.2400E-07,-4.30544E-01
2.2800E-07,-4.03200E-01
2.3200E-07,-3.78044E-01
2.3600E-07,-3.38669E-01
2.4000E-07,-3.14606E-01
2.4400E-07,-2.76325E-01
2.4800E-07,-2.29294E-01
2.5200E-07,-1.83356E-01
2.5600E-07,-1.33044E-01
2.6000E-07,-9.91374E-02
2.6400E-07,-6.85124E-02
2.6800E-07,-2.25749E-02
2.7200E-07,1.89876E-02
2.7600E-07,5.94563E-02
2.8000E-07,9.55501E-02
2.8400E-07,1.26175E-01
2.8800E-07,1.53519E-01
2.9200E-07,1.89613E-01
2.9600E-07,2.19144E-01
3.0000E-07,2.58519E-01
3.0400E-07,2.82581E-01
3.0800E-07,3.30706E-01
3.1200E-07,3.65706E-01
3.1600E-07,3.99613E-01
3.2000E-07,4.35706E-01
3.2400E-07,4.56488E-01
3.2800E-07,4.95863E-01
3.3200E-07,5.18831E-01
3.3600E-07,5.39613E-01
3.4000E-07,5.49456E-01
3.4400E-07,5.76800E-01
3.4800E-07,5.93206E-01
3.5200E-07,5.85550E-01
3.5600E-07,6.00863E-01
3.6000E-07,6.26019E-01
3.6400E-07,6.36956E-01
3.6800E-07,6.41331E-01
3.7200E-07,6.39144E-01
3.7600E-07,6.44613E-01
3.8000E-07,6.33675E-01
3.8400E-07,6.29300E-01
3.8800E-07,6.32581E-01
3.9200E-07,6.19456E-01
3.9600E-07,6.13988E-01
4.0000E-07,6.01956E-01
4.0400E-07,6.01956E-01
4.0800E-07,5.93206E-01
4.1200E-07,5.85550E-01
4.1600E-07,5.75706E-01
4.2000E-07,5.68050E-01
4.2400E-07,5.58206E-01
4.2800E-07,5.65863E-01
4.3200E-07,5.39613E-01
4.3600E-07,5.31956E-01
4.4000E-07,5.10081E-01
4.4400E-07,4.88206E-01
4.4800E-07,4.68519E-01
4.5200E-07,4.40081E-01
4.5600E-07,4.14925E-01
4.6000E-07,3.97425E-01
4.6400E-07,3.70081E-01
4.6800E-07,3.52581E-01
4.7200E-07,3.42738E-01
4.7600E-07,3.21956E-01
4.8000E-07,2.89144E-01
4.8400E-07,2.49769E-01
4.8800E-07,2.30081E-01
4.9200E-07,2.00550E-01
4.9600E-07,1.86331E-01
5.0000E-07,1.53519E-01
5.0400E-07,1.37113E-01
5.0800E-07,1.08675E-01
5.1200E-07,8.24251E-02
5.1600E-07,6.60188E-02
5.2000E-07,5.18001E-02
5.2400E-07,2.44563E-02
5.2800E-07,4.76883E-03
5.3200E-07,6.95633E-03
5.3600E-07,-7.26242E-03
5.4000E-07,-2.25749E-02
5.4400E-07,-3.13249E-02
5.4800E-07,-3.56999E-02
5.5200E-07,-4.00749E-02
5.5600E-07,-5.42937E-02
5.6000E-07,-8.27312E-02
5.6400E-07,-8.38249E-02
5.6800E-07,-9.14812E-02
5.7200E-07,-9.47624E-02
5.7600E-07,-1.05700E-01
5.8000E-07,-1.10075E-01
5.8400E-07,-1.01325E-01
5.8800E-07,-9.36687E-02
5.9200E-07,-1.02419E-01
5.9600E-07,-1.10075E-01
6.0000E-07,-9.47624E-02
6.0400E-07,-9.36687E-02
6.0800E-07,-6.74187E-02
6.1200E-07,-5.10124E-02
6.1600E-07,-3.02312E-02
6.2000E-07,-2.03874E-02
6.2400E-07,-2.88742E-03
6.2800E-07,1.46126E-02
6.3200E-07,3.21126E-02
6.3600E-07,5.50813E-02
6.4000E-07,8.02376E-02
6.4400E-07,8.46126E-02
6.4800E-07,1.14144E-01
6.5200E-07,1.28363E-01
6.5600E-07,1.29456E-01
6.6000E-07,1.53519E-01
6.6400E-07,1.73206E-01
6.6800E-07,1.91800E-01
6.7200E-07,2.02738E-01
6.7600E-07,2.01644E-01
6.8000E-07,2.24613E-01
6.8400E-07,2.61800E-01
6.8800E-07,2.78206E-01
6.9200E-07,2.84769E-01
6.9600E-07,3.02269E-01
7.0000E-07,3.27425E-01
7.0400E-07,3.42738E-01
7.0800E-07,3.48206E-01
7.1200E-07,3.63519E-01
7.1600E-07,3.87581E-01
7.2000E-07,3.97425E-01
7.2400E-07,4.00706E-01
7.2800E-07,4.20394E-01
7.3200E-07,4.11644E-01
7.3600E-07,4.08363E-01
7.4000E-07,4.02894E-01
7.4400E-07,4.06175E-01
7.4800E-07,3.99613E-01
7.5200E-07,3.90863E-01
7.5600E-07,4.00706E-01
7.6000E-07,3.93050E-01
7.6400E-07,3.85394E-01
7.6800E-07,3.99613E-01
7.7200E-07,3.94144E-01
7.7600E-07,3.96331E-01
7.8000E-07,3.94144E-01
7.8400E-07,3.78831E-01
7.8800E-07,3.77738E-01
7.9200E-07,3.70081E-01
7.9600E-07,3.56956E-01
8.0000E-07,3.43831E-01
8.0400E-07,3.27425E-01
8.0800E-07,3.03363E-01
8.1200E-07,2.95706E-01
8.1600E-07,2.98988E-01
8.2000E-07,3.11019E-01
8.2400E-07,3.01175E-01
8.2800E-07,3.04456E-01
8.3200E-07,2.96800E-01
8.3600E-07,2.80394E-01
8.4000E-07,2.70550E-01
8.4400E-07,2.70550E-01
8.4800E-07,2.62894E-01
8.5200E-07,2.55238E-01
8.5600E-07,2.51956E-01
8.6000E-07,2.44300E-01
8.6400E-07,2.45394E-01
8.6800E-07,2.28988E-01
8.7200E-07,2.30081E-01
8.7600E-07,2.19144E-01
8.8000E-07,2.13675E-01
8.8400E-07,2.23519E-01
8.8800E-07,2.30081E-01
8.9200E-07,2.16956E-01
8.9600E-07,2.20238E-01
9.0000E-07,2.16956E-01
9.0400E-07,2.01644E-01
9.0800E-07,1.93988E-01
9.1200E-07,1.61175E-01
9.1600E-07,1.53519E-01
9.2000E-07,1.52425E-01
9.2400E-07,1.53519E-01
9.2800E-07,1.55706E-01
9.3200E-07,1.64456E-01
9.3600E-07,1.58988E-01
9.4000E-07,1.65550E-01
9.4400E-07,1.51331E-01
9.4800E-07,1.44769E-01
9.5200E-07,1.26175E-01
9.5600E-07,1.23988E-01
9.6000E-07,1.27269E-01
9.6400E-07,1.31644E-01
9.6800E-07,1.25081E-01
9.7200E-07,1.40394E-01
9.7600E-07,1.40394E-01
9.8000E-07,1.43675E-01
9.8400E-07,1.43675E-01
9.8800E-07,1.54613E-01
9.9200E-07,1.68831E-01
9.9600E-07,1.76488E-01
1.0000E-06,1.76488E-01
1.0040E-06,1.65550E-01
1.0080E-06,1.66644E-01
1.0120E-06,1.55706E-01
1.0160E-06,1.61175E-01
1.0200E-06,1.45863E-01
1.0240E-06,1.58988E-01
1.0280E-06,1.66644E-01
1.0320E-06,1.75394E-01
1.0360E-06,1.99456E-01
1.0400E-06,2.08206E-01
1.0440E-06,1.98363E-01
1.0480E-06,2.09300E-01
1.0520E-06,2.06019E-01
1.0560E-06,2.04925E-01
1.0600E-06,2.03831E-01
1.0640E-06,2.06019E-01
1.0680E-06,2.04925E-01
1.0720E-06,2.08206E-01
1.0760E-06,2.19144E-01
1.0800E-06,2.28988E-01
1.0840E-06,2.28988E-01
1.0880E-06,2.28988E-01
1.0920E-06,2.24613E-01
1.0960E-06,2.18050E-01
1.1000E-06,2.09300E-01
1.1040E-06,2.14769E-01
1.1080E-06,2.27894E-01
1.1120E-06,2.15863E-01
1.1160E-06,2.15863E-01
1.1200E-06,2.18050E-01
1.1240E-06,2.38831E-01
1.1280E-06,2.44300E-01
1.1320E-06,2.39925E-01
1.1360E-06,2.38831E-01
1.1400E-06,2.41019E-01
1.1440E-06,2.48675E-01
1.1480E-06,2.28988E-01
1.1520E-06,2.36644E-01
1.1560E-06,2.35550E-01
1.1600E-06,2.35550E-01
1.1640E-06,2.37738E-01
1.1680E-06,2.45394E-01
1.1720E-06,2.57425E-01
1.1760E-06,2.62894E-01
1.1800E-06,2.57425E-01
1.1840E-06,2.56331E-01
1.1880E-06,2.56331E-01
1.1920E-06,2.37738E-01
1.1960E-06,2.21331E-01
1.2000E-06,2.25706E-01
1.2040E-06,2.28988E-01
1.2080E-06,2.42113E-01
1.2120E-06,2.39925E-01
1.2160E-06,2.43206E-01
1.2200E-06,2.47581E-01
1.2240E-06,2.44300E-01
1.2280E-06,2.32269E-01
1.2320E-06,2.18050E-01
1.2360E-06,2.13675E-01
1.2400E-06,2.01644E-01
1.2440E-06,1.76488E-01
1.2480E-06,1.62269E-01
1.2520E-06,1.64456E-01
1.2560E-06,1.49144E-01
1.2600E-06,1.44769E-01
1.2640E-06,1.39300E-01
1.2680E-06,1.33831E-01
1.2720E-06,1.41488E-01
1.2760E-06,1.32738E-01
1.2800E-06,1.32738E-01
1.2840E-06,1.32738E-01
1.2880E-06,1.26175E-01
1.2920E-06,1.26175E-01
1.2960E-06,1.05394E-01
1.3000E-06,9.44563E-02
1.3040E-06,1.01019E-01
1.3080E-06,1.05394E-01
1.3120E-06,9.66438E-02
1.3160E-06,1.04300E-01
1.3200E-06,1.17425E-01
1.3240E-06,1.13050E-01
1.3280E-06,9.88313E-02
1.3320E-06,9.00813E-02
1.3360E-06,8.35188E-02
1.3400E-06,8.02376E-02
1.3440E-06,8.13313E-02
1.3480E-06,8.35188E-02
1.3520E-06,1.04300E-01
1.3560E-06,1.04300E-01
1.3600E-06,1.15238E-01
1.3640E-06,1.21800E-01
1.3680E-06,1.46956E-01
1.3720E-06,1.68831E-01
1.3760E-06,1.84144E-01
1.3800E-06,2.15863E-01
1.3840E-06,2.36644E-01
1.3880E-06,2.58519E-01
1.3920E-06,2.86956E-01
1.3960E-06,3.13206E-01
1.4000E-06,3.60238E-01
1.4040E-06,3.91956E-01
1.4080E-06,4.34613E-01
1.4120E-06,4.64144E-01
1.4160E-06,5.01331E-01
1.4200E-06,5.25394E-01
1.4240E-06,5.66956E-01
1.4280E-06,6.09613E-01
1.4320E-06,6.44613E-01
1.4360E-06,6.86175E-01
1.4400E-06,7.28831E-01
1.4440E-06,7.74769E-01
1.4480E-06,8.41488E-01
1.4520E-06,8.93988E-01
1.4560E-06,9.46488E-01
1.4600E-06,1.00446E+00
1.4640E-06,1.06024E+00
1.4680E-06,1.10946E+00
1.4720E-06,1.17946E+00
1.4760E-06,1.22211E+00
1.4800E-06,1.28774E+00
1.4840E-06,1.34133E+00
1.4880E-06,1.41352E+00
1.4920E-06,1.46055E+00
1.4960E-06,1.52399E+00
1.5000E-06,1.58852E+00
1.5040E-06,1.63555E+00
1.5080E-06,1.70008E+00
1.5120E-06,1.76243E+00
1.5160E-06,1.81164E+00
1.5200E-06,1.86086E+00
1.5240E-06,1.90133E+00
1.5280E-06,1.96368E+00
1.5320E-06,2.01399E+00
1.5360E-06,2.07524E+00
1.5400E-06,2.12664E+00
1.5440E-06,2.19446E+00
1.5480E-06,2.25352E+00
1.5520E-06,2.29946E+00
1.5560E-06,2.35852E+00
1.5600E-06,2.42305E+00
1.5640E-06,2.47008E+00
1.5680E-06,2.52149E+00
1.5720E-06,2.55321E+00
1.5760E-06,2.60789E+00
1.5800E-06,2.66368E+00
1.5840E-06,2.71727E+00
1.5880E-06,2.77633E+00
1.5920E-06,2.82883E+00
1.5960E-06,2.88352E+00
1.6000E-06,2.93055E+00
1.6040E-06,2.98852E+00
1.6080E-06,3.04211E+00
1.6120E-06,3.08368E+00
1.6160E-06,3.13946E+00
1.6200E-06,3.18539E+00
1.6240E-06,3.22368E+00
1.6280E-06,3.28930E+00
1.6320E-06,3.32539E+00
1.6360E-06,3.38336E+00
1.6400E-06,3.43477E+00
1.6440E-06,3.48836E+00
1.6480E-06,3.52883E+00
1.6520E-06,3.55618E+00
1.6560E-06,3.60211E+00
1.6600E-06,3.63821E+00
1.6640E-06,3.69399E+00
1.6680E-06,3.73227E+00
1.6720E-06,3.78039E+00
1.6760E-06,3.81321E+00
1.6800E-06,3.85586E+00
1.6840E-06,3.88758E+00
1.6880E-06,3.93680E+00
1.6920E-06,3.97508E+00
1.6960E-06,4.00899E+00
1.7000E-06,4.03961E+00
1.7040E-06,4.06805E+00
1.7080E-06,4.09539E+00
1.7120E-06,4.12164E+00
1.7160E-06,4.14352E+00
1.7200E-06,4.16211E+00
1.7240E-06,4.18618E+00
1.7280E-06,4.20258E+00
1.7320E-06,4.21680E+00
1.7360E-06,4.23102E+00
1.7400E-06,4.25289E+00
1.7440E-06,4.26602E+00
1.7480E-06,4.28024E+00
1.7520E-06,4.27586E+00
1.7560E-06,4.29774E+00
1.7600E-06,4.29008E+00
1.7640E-06,4.29336E+00
1.7680E-06,4.28461E+00
1.7720E-06,4.28680E+00
1.7760E-06,4.29008E+00
1.7800E-06,4.27586E+00
1.7840E-06,4.28133E+00
1.7880E-06,4.27696E+00
1.7920E-06,4.27586E+00
1.7960E-06,4.25727E+00
1.8000E-06,4.25727E+00
1.8040E-06,4.24852E+00
1.8080E-06,4.23321E+00
1.8120E-06,4.22227E+00
1.8160E-06,4.20477E+00
1.8200E-06,4.18946E+00
1.8240E-06,4.17414E+00
1.8280E-06,4.14571E+00
1.8320E-06,4.13039E+00
1.8360E-06,4.11180E+00
1.8400E-06,4.08774E+00
1.8440E-06,4.05602E+00
1.8480E-06,4.04071E+00
1.8520E-06,4.00789E+00
1.8560E-06,3.98821E+00
1.8600E-06,3.96524E+00
1.8640E-06,3.93789E+00
1.8680E-06,3.90946E+00
1.8720E-06,3.88102E+00
1.8760E-06,3.85039E+00
1.8800E-06,3.81211E+00
1.8840E-06,3.79024E+00
1.8880E-06,3.76071E+00
1.8920E-06,3.73008E+00
1.8960E-06,3.70602E+00
1.9000E-06,3.68633E+00
1.9040E-06,3.66008E+00
1.9080E-06,3.63274E+00
1.9120E-06,3.59336E+00
1.9160E-06,3.56821E+00
1.9200E-06,3.55508E+00
1.9240E-06,3.53539E+00
1.9280E-06,3.49055E+00
1.9320E-06,3.46102E+00
1.9360E-06,3.43914E+00
1.9400E-06,3.42602E+00
1.9440E-06,3.40633E+00
1.9480E-06,3.38118E+00
1.9520E-06,3.37024E+00
1.9560E-06,3.35164E+00
1.9600E-06,3.33414E+00
1.9640E-06,3.31883E+00
1.9680E-06,3.31336E+00
1.9720E-06,3.30789E+00
1.9760E-06,3.30352E+00
1.9800E-06,3.29914E+00
1.9840E-06,3.29368E+00
1.9880E-06,3.29149E+00
1.9920E-06,3.26961E+00
1.9960E-06,3.25977E+00
2.0000E-06,3.26414E+00
2.0040E-06,3.26524E+00
2.0080E-06,3.25321E+00
2.0120E-06,3.25977E+00
2.0160E-06,3.26633E+00
2.0200E-06,3.26196E+00
2.0240E-06,3.26633E+00
2.0280E-06,3.27618E+00
2.0320E-06,3.26414E+00
2.0360E-06,3.27180E+00
2.0400E-06,3.26633E+00
2.0440E-06,3.27071E+00
2.0480E-06,3.26633E+00
2.0520E-06,3.29586E+00
2.0560E-06,3.31446E+00
2.0600E-06,3.32977E+00
2.0640E-06,3.32977E+00
2.0680E-06,3.33852E+00
2.0720E-06,3.35383E+00
2.0760E-06,3.36149E+00
2.0800E-06,3.36149E+00
2.0840E-06,3.38774E+00
2.0880E-06,3.39868E+00
2.0920E-06,3.41289E+00
2.0960E-06,3.41399E+00
2.1000E-06,3.42711E+00
2.1040E-06,3.42711E+00
2.1080E-06,3.43039E+00
2.1120E-06,3.44133E+00
2.1160E-06,3.47633E+00
2.1200E-06,3.51024E+00
2.1240E-06,3.52555E+00
2.1280E-06,3.52883E+00
2.1320E-06,3.54633E+00
2.1360E-06,3.54743E+00
2.1400E-06,3.55399E+00
2.1440E-06,3.58133E+00
2.1480E-06,3.58571E+00
2.1520E-06,3.59227E+00
2.1560E-06,3.62399E+00
2.1600E-06,3.63383E+00
2.1640E-06,3.65024E+00
2.1680E-06,3.65352E+00
2.1720E-06,3.66774E+00
2.1760E-06,3.66555E+00
2.1800E-06,3.67649E+00
2.1840E-06,3.67539E+00
2.1880E-06,3.69180E+00
2.1920E-06,3.68086E+00
2.1960E-06,3.69289E+00
2.2000E-06,3.69071E+00
2.2040E-06,3.71039E+00
2.2080E-06,3.70274E+00
2.2120E-06,3.71914E+00
2.2160E-06,3.72024E+00
2.2200E-06,3.72024E+00
2.2240E-06,3.70711E+00
2.2280E-06,3.71258E+00
2.2320E-06,3.72571E+00
2.2360E-06,3.72243E+00
2.2400E-06,3.70274E+00
2.2440E-06,3.68414E+00
2.2480E-06,3.68086E+00
2.2520E-06,3.68852E+00
2.2560E-06,3.68086E+00
2.2600E-06,3.67649E+00
2.2640E-06,3.68961E+00
2.2680E-06,3.68196E+00
2.2720E-06,3.68414E+00
2.2760E-06,3.67430E+00
2.2800E-06,3.65352E+00
2.2840E-06,3.64477E+00
2.2880E-06,3.62946E+00
2.2920E-06,3.62727E+00
2.2960E-06,3.61961E+00
2.3000E-06,3.61305E+00
2.3040E-06,3.60102E+00
2.3080E-06,3.60430E+00
2.3120E-06,3.58789E+00
2.3160E-06,3.58789E+00
2.3200E-06,3.57149E+00
2.3240E-06,3.58352E+00
2.3280E-06,3.56164E+00
2.3320E-06,3.55071E+00
2.3360E-06,3.53211E+00
2.3400E-06,3.51899E+00
2.3440E-06,3.51133E+00
2.3480E-06,3.51133E+00
2.3520E-06,3.50696E+00
2.3560E-06,3.49821E+00
2.3600E-06,3.48727E+00
2.3640E-06,3.50368E+00
2.3680E-06,3.50586E+00
2.3720E-06,3.50586E+00
2.3760E-06,3.49383E+00
2.3800E-06,3.49164E+00
2.3840E-06,3.49711E+00
2.3880E-06,3.47743E+00
2.3920E-06,3.46758E+00
2.3960E-06,3.45555E+00
2.4000E-06,3.45336E+00
2.4040E-06,3.44789E+00
2.4080E-06,3.45008E+00
2.4120E-06,3.45336E+00
2.4160E-06,3.45555E+00
2.4200E-06,3.45664E+00
2.4240E-06,3.45446E+00
2.4280E-06,3.45227E+00
2.4320E-06,3.43914E+00
2.4360E-06,3.43477E+00
2.4400E-06,3.44680E+00
2.4440E-06,3.44680E+00
2.4480E-06,3.44024E+00
2.4520E-06,3.44243E+00
2.4560E-06,3.44352E+00
2.4600E-06,3.44243E+00
2.4640E-06,3.44133E+00
2.4680E-06,3.44680E+00
2.4720E-06,3.44789E+00
2.4760E-06,3.45883E+00
2.4800E-06,3.45118E+00
2.4840E-06,3.45993E+00
2.4880E-06,3.43914E+00
2.4920E-06,3.43586E+00
2.4960E-06,3.42821E+00
2.5000E-06,3.42274E+00
2.5040E-06,3.44243E+00
2.5080E-06,3.44899E+00
2.5120E-06,3.44899E+00
2.5160E-06,3.44789E+00
2.5200E-06,3.44899E+00
2.5240E-06,3.45446E+00
2.5280E-06,3.46211E+00
2.5320E-06,3.46539E+00
2.5360E-06,3.47305E+00
2.5400E-06,3.46868E+00
2.5440E-06,3.47086E+00
2.5480E-06,3.48508E+00
2.5520E-06,3.48180E+00
2.5560E-06,3.48946E+00
2.5600E-06,3.50914E+00
2.5640E-06,3.51352E+00
2.5680E-06,3.52118E+00
2.5720E-06,3.51789E+00
2.5760E-06,3.52118E+00
2.5800E-06,3.52008E+00
2.5840E-06,3.53430E+00
2.5880E-06,3.53211E+00
2.5920E-06,3.53868E+00
2.5960E-06,3.54305E+00
2.6000E-06,3.54852E+00
2.6040E-06,3.55180E+00
2.6080E-06,3.55508E+00
2.6120E-06,3.56711E+00
2.6160E-06,3.56383E+00
2.6200E-06,3.56274E+00
2.6240E-06,3.57039E+00
2.6280E-06,3.55836E+00
2.6320E-06,3.54961E+00
2.6360E-06,3.55836E+00
2.6400E-06,3.56383E+00
2.6440E-06,3.56711E+00
2.6480E-06,3.56930E+00
2.6520E-06,3.57258E+00
2.6560E-06,3.56164E+00
2.6600E-06,3.56383E+00
2.6640E-06,3.56821E+00
2.6680E-06,3.57258E+00
2.6720E-06,3.57258E+00
2.6760E-06,3.57477E+00
2.6800E-06,3.56711E+00
2.6840E-06,3.54633E+00
2.6880E-06,3.53539E+00
2.6920E-06,3.51899E+00
2.6960E-06,3.51461E+00
2.7000E-06,3.49821E+00
2.7040E-06,3.49055E+00
2.7080E-06,3.48508E+00
2.7120E-06,3.49164E+00
2.7160E-06,3.48727E+00
2.7200E-06,3.49055E+00
2.7240E-06,3.48289E+00
2.7280E-06,3.46539E+00
2.7320E-06,3.45774E+00
2.7360E-06,3.44571E+00
2.7400E-06,3.43805E+00
2.7440E-06,3.43914E+00
2.7480E-06,3.42711E+00
2.7520E-06,3.41618E+00
2.7560E-06,3.41071E+00
2.7600E-06,3.41289E+00
2.7640E-06,3.40852E+00
2.7680E-06,3.39539E+00
2.7720E-06,3.38664E+00
2.7760E-06,3.37680E+00
2.7800E-06,3.37789E+00
2.7840E-06,3.36586E+00
2.7880E-06,3.35821E+00
2.7920E-06,3.34727E+00
2.7960E-06,3.33633E+00
2.8000E-06,3.32649E+00
2.8040E-06,3.32211E+00
2.8080E-06,3.33633E+00
2.8120E-06,3.33196E+00
2.8160E-06,3.33305E+00
2.8200E-06,3.32539E+00
2.8240E-06,3.34399E+00
2.8280E-06,3.34946E+00
2.8320E-06,3.35602E+00
2.8360E-06,3.35821E+00
2.8400E-06,3.35274E+00
2.8440E-06,3.34727E+00
2.8480E-06,3.33633E+00
2.8520E-06,3.33305E+00
2.8560E-06,3.33852E+00
2.8600E-06,3.33305E+00
2.8640E-06,3.34180E+00
2.8680E-06,3.34289E+00
2.8720E-06,3.34399E+00
2.8760E-06,3.34618E+00
2.8800E-06,3.35274E+00
2.8840E-06,3.34727E+00
2.8880E-06,3.34399E+00
2.8920E-06,3.34727E+00
2.8960E-06,3.35274E+00
2.9000E-06,3.36149E+00
2.9040E-06,3.36039E+00
2.9080E-06,3.35602E+00
2.9120E-06,3.36696E+00
2.9160E-06,3.35602E+00
2.9200E-06,3.35164E+00
2.9240E-06,3.36914E+00
2.9280E-06,3.37571E+00
2.9320E-06,3.37024E+00
2.9360E-06,3.38664E+00
2.9400E-06,3.38883E+00
2.9440E-06,3.39539E+00
2.9480E-06,3.38118E+00
2.9520E-06,3.38664E+00
2.9560E-06,3.36586E+00
2.9600E-06,3.36039E+00
2.9640E-06,3.35274E+00
2.9680E-06,3.35821E+00
2.9720E-06,3.36805E+00
2.9760E-06,3.38008E+00
2.9800E-06,3.39321E+00
2.9840E-06,3.39977E+00
2.9880E-06,3.38883E+00
2.9920E-06,3.38118E+00
2.9960E-06,3.38993E+00
3.0000E-06,3.38664E+00
3.0040E-06,3.38774E+00
3.0080E-06,3.37789E+00
3.0120E-06,3.36914E+00
3.0160E-06,3.37024E+00
3.0200E-06,3.35711E+00
3.0240E-06,3.34618E+00
3.0280E-06,3.35164E+00
3.0320E-06,3.35930E+00
3.0360E-06,3.35383E+00
3.0400E-06,3.35821E+00
3.0440E-06,3.35493E+00
3.0480E-06,3.35711E+00
3.0520E-06,3.34727E+00
3.0560E-06,3.35164E+00
3.0600E-06,3.33961E+00
3.0640E-06,3.32211E+00
3.0680E-06,3.33305E+00
3.0720E-06,3.33305E+00
3.0760E-06,3.33414E+00
3.0800E-06,3.33743E+00
3.0840E-06,3.33633E+00
3.0880E-06,3.34727E+00
3.0920E-06,3.34508E+00
3.0960E-06,3.33961E+00
3.1000E-06,3.34289E+00
3.1040E-06,3.32211E+00
3.1080E-06,3.33414E+00
3.1120E-06,3.32758E+00
3.1160E-06,3.32211E+00
3.1200E-06,3.31664E+00
3.1240E-06,3.31883E+00
3.1280E-06,3.31993E+00
3.1320E-06,3.32102E+00
3.1360E-06,3.32102E+00
3.1400E-06,3.33196E+00
3.1440E-06,3.33524E+00
3.1480E-06,3.35164E+00
3.1520E-06,3.34618E+00
3.1560E-06,3.34071E+00
3.1600E-06,3.33633E+00
3.1640E-06,3.34946E+00
3.1680E-06,3.35055E+00
3.1720E-06,3.33524E+00
3.1760E-06,3.32758E+00
3.1800E-06,3.32321E+00
3.1840E-06,3.33086E+00
3.1880E-06,3.34071E+00
3.1920E-06,3.33305E+00
3.1960E-06,3.34946E+00
3.2000E-06,3.34946E+00
3.2040E-06,3.35055E+00
3.2080E-06,3.34946E+00
3.2120E-06,3.34071E+00
3.2160E-06,3.34071E+00
3.2200E-06,3.34289E+00
3.2240E-06,3.33196E+00
3.2280E-06,3.32649E+00
3.2320E-06,3.30680E+00
3.2360E-06,3.31883E+00
3.2400E-06,3.31664E+00
3.2440E-06,3.32649E+00
3.2480E-06,3.32321E+00
3.2520E-06,3.30789E+00
3.2560E-06,3.32649E+00
3.2600E-06,3.33196E+00
3.2640E-06,3.33196E+00
3.2680E-06,3.32649E+00
3.2720E-06,3.31118E+00
3.2760E-06,3.31336E+00
3.2800E-06,3.31336E+00
3.2840E-06,3.30571E+00
3.2880E-06,3.28930E+00
3.2920E-06,3.29477E+00
3.2960E-06,3.29477E+00
3.3000E-06,3.31336E+00
3.3040E-06,3.31993E+00
3.3080E-06,3.30789E+00
3.3120E-06,3.31555E+00
3.3160E-06,3.30680E+00
3.3200E-06,3.29696E+00
3.3240E-06,3.27836E+00
3.3280E-06,3.27399E+00
3.3320E-06,3.27836E+00
3.3360E-06,3.27836E+00
3.3400E-06,3.27727E+00
3.3440E-06,3.26086E+00
3.3480E-06,3.27180E+00
3.3520E-06,3.27946E+00
3.3560E-06,3.27618E+00
3.3600E-06,3.27618E+00
3.3640E-06,3.27618E+00
3.3680E-06,3.25977E+00
3.3720E-06,3.25211E+00
3.3760E-06,3.25649E+00
3.3800E-06,3.23133E+00
3.3840E-06,3.24774E+00
3.3880E-06,3.24774E+00
3.3920E-06,3.24555E+00
3.3960E-06,3.25430E+00
3.4000E-06,3.26633E+00
3.4040E-06,3.26743E+00
3.4080E-06,3.26633E+00
3.4120E-06,3.26524E+00
3.4160E-06,3.26086E+00
3.4200E-06,3.25977E+00
3.4240E-06,3.25430E+00
3.4280E-06,3.24774E+00
3.4320E-06,3.24774E+00
3.4360E-06,3.25102E+00
3.4400E-06,3.25211E+00
3.4440E-06,3.25211E+00
3.4480E-06,3.26633E+00
3.4520E-06,3.27399E+00
3.4560E-06,3.27508E+00
3.4600E-06,3.27289E+00
3.4640E-06,3.27071E+00
3.4680E-06,3.27836E+00
3.4720E-06,3.27946E+00
3.4760E-06,3.27618E+00
3.4800E-06,3.28711E+00
3.4840E-06,3.27289E+00
3.4880E-06,3.27946E+00
3.4920E-06,3.29477E+00
3.4960E-06,3.29586E+00
3.5000E-06,3.29477E+00
3.5040E-06,3.31118E+00
3.5080E-06,3.30243E+00
3.5120E-06,3.29696E+00
3.5160E-06,3.30243E+00
3.5200E-06,3.29696E+00
3.5240E-06,3.27618E+00
3.5280E-06,3.26633E+00
3.5320E-06,3.25977E+00
3.5360E-06,3.25868E+00
3.5400E-06,3.25977E+00
3.5440E-06,3.25211E+00
3.5480E-06,3.24993E+00
3.5520E-06,3.24993E+00
3.5560E-06,3.23461E+00
3.5600E-06,3.23352E+00
3.5640E-06,3.23352E+00
3.5680E-06,3.23571E+00
3.5720E-06,3.22477E+00
3.5760E-06,3.22586E+00
3.5800E-06,3.21821E+00
3.5840E-06,3.22368E+00
3.5880E-06,3.22149E+00
3.5920E-06,3.21055E+00
3.5960E-06,3.19743E+00
3.6000E-06,3.19196E+00
3.6040E-06,3.18211E+00
3.6080E-06,3.18649E+00
3.6120E-06,3.19196E+00
3.6160E-06,3.17555E+00
3.6200E-06,3.17555E+00
3.6240E-06,3.17446E+00
3.6280E-06,3.17008E+00
3.6320E-06,3.15696E+00
3.6360E-06,3.16243E+00
3.6400E-06,3.16789E+00
3.6440E-06,3.15477E+00
3.6480E-06,3.15805E+00
3.6520E-06,3.15586E+00
3.6560E-06,3.17008E+00
3.6600E-06,3.17993E+00
3.6640E-06,3.17008E+00
3.6680E-06,3.17993E+00
3.6720E-06,3.17993E+00
3.6760E-06,3.16680E+00
3.6800E-06,3.17336E+00
3.6840E-06,3.15805E+00
3.6880E-06,3.16024E+00
3.6920E-06,3.15586E+00
3.6960E-06,3.16352E+00
3.7000E-06,3.14602E+00
3.7040E-06,3.14821E+00
3.7080E-06,3.14164E+00
3.7120E-06,3.14055E+00
3.7160E-06,3.14711E+00
3.7200E-06,3.15368E+00
3.7240E-06,3.15368E+00
3.7280E-06,3.15805E+00
3.7320E-06,3.16024E+00
3.7360E-06,3.15368E+00
3.7400E-06,3.15805E+00
3.7440E-06,3.15586E+00
3.7480E-06,3.15586E+00
3.7520E-06,3.14602E+00
3.7560E-06,3.14602E+00
3.7600E-06,3.13289E+00
3.7640E-06,3.12414E+00
3.7680E-06,3.13289E+00
3.7720E-06,3.13289E+00
3.7760E-06,3.13836E+00
3.7800E-06,3.11868E+00
3.7840E-06,3.10227E+00
3.7880E-06,3.10555E+00
3.7920E-06,3.11539E+00
3.7960E-06,3.10774E+00
3.8000E-06,3.10227E+00
3.8040E-06,3.10227E+00
3.8080E-06,3.09680E+00
3.8120E-06,3.10993E+00
3.8160E-06,3.10774E+00
3.8200E-06,3.09243E+00
3.8240E-06,3.09680E+00
3.8280E-06,3.09133E+00
3.8320E-06,3.09133E+00
3.8360E-06,3.09789E+00
3.8400E-06,3.09899E+00
3.8440E-06,3.10118E+00
3.8480E-06,3.10774E+00
3.8520E-06,3.10774E+00
3.8560E-06,3.10555E+00
3.8600E-06,3.09899E+00
3.8640E-06,3.09024E+00
3.8680E-06,3.09352E+00
3.8720E-06,3.09133E+00
3.8760E-06,3.09243E+00
3.8800E-06,3.09024E+00
3.8840E-06,3.09133E+00
3.8880E-06,3.10118E+00
3.8920E-06,3.11539E+00
3.8960E-06,3.11758E+00
3.9000E-06,3.11321E+00
3.9040E-06,3.13289E+00
3.9080E-06,3.13618E+00
3.9120E-06,3.12852E+00
3.9160E-06,3.10555E+00
3.9200E-06,3.09461E+00
3.9240E-06,3.09461E+00
3.9280E-06,3.09133E+00
3.9320E-06,3.10664E+00
3.9360E-06,3.09024E+00
3.9400E-06,3.09133E+00
3.9440E-06,3.09789E+00
3.9480E-06,3.10774E+00
3.9520E-06,3.10227E+00
3.9560E-06,3.10555E+00
3.9600E-06,3.09461E+00
3.9640E-06,3.07930E+00
3.9680E-06,3.06836E+00
3.9720E-06,3.06289E+00
3.9760E-06,3.06618E+00
3.9800E-06,3.06618E+00
3.9840E-06,3.05961E+00
3.9880E-06,3.07383E+00
3.9920E-06,3.07493E+00
3.9960E-06,3.06946E+00
4.0000E-06,3.08039E+00
4.0040E-06,3.07602E+00
4.0080E-06,3.07164E+00
4.0120E-06,3.04211E+00
4.0160E-06,3.02461E+00
4.0200E-06,3.02571E+00
4.0240E-06,3.01805E+00
4.0280E-06,3.00602E+00
4.0320E-06,3.00711E+00
4.0360E-06,3.01149E+00
4.0400E-06,3.02789E+00
4.0440E-06,3.03118E+00
4.0480E-06,3.02899E+00
4.0520E-06,3.02461E+00
4.0560E-06,3.02789E+00
4.0600E-06,3.03555E+00
4.0640E-06,3.03446E+00
4.0680E-06,3.03008E+00
4.0720E-06,3.01805E+00
4.0760E-06,3.01586E+00
4.0800E-06,3.02571E+00
4.0840E-06,3.02243E+00
4.0880E-06,3.03336E+00
4.0920E-06,3.02899E+00
4.0960E-06,3.01149E+00
4.1000E-06,3.01258E+00
4.1040E-06,3.01149E+00
4.1080E-06,3.01914E+00
4.1120E-06,3.01258E+00
4.1160E-06,3.01805E+00
4.1200E-06,3.01696E+00
4.1240E-06,2.99618E+00
4.1280E-06,2.99836E+00
4.1320E-06,2.99289E+00
4.1360E-06,3.00930E+00
4.1400E-06,3.00602E+00
4.1440E-06,2.99399E+00
4.1480E-06,3.00493E+00
4.1520E-06,3.00055E+00
4.1560E-06,2.99727E+00
4.1600E-06,2.98961E+00
4.1640E-06,2.98524E+00
4.1680E-06,2.98852E+00
4.1720E-06,2.99289E+00
4.1760E-06,2.98743E+00
4.1800E-06,2.98196E+00
4.1840E-06,2.96008E+00
4.1880E-06,2.95461E+00
4.1920E-06,2.95243E+00
4.1960E-06,2.95352E+00
4.2000E-06,2.95352E+00
4.2040E-06,2.93821E+00
4.2080E-06,2.94149E+00
4.2120E-06,2.93602E+00
4.2160E-06,2.92508E+00
4.2200E-06,2.91524E+00
4.2240E-06,2.89883E+00
4.2280E-06,2.89555E+00
4.2320E-06,2.89336E+00
4.2360E-06,2.87805E+00
4.2400E-06,2.86055E+00
4.2440E-06,2.85946E+00
4.2480E-06,2.86602E+00
4.2520E-06,2.85508E+00
4.2560E-06,2.85946E+00
4.2600E-06,2.85727E+00
4.2640E-06,2.85289E+00
4.2680E-06,2.85071E+00
4.2720E-06,2.85399E+00
4.2760E-06,2.85180E+00
4.2800E-06,2.84414E+00
4.2840E-06,2.84961E+00
4.2880E-06,2.83758E+00
4.2920E-06,2.84524E+00
4.2960E-06,2.84414E+00
4.3000E-06,2.85071E+00
4.3040E-06,2.85180E+00
4.3080E-06,2.86055E+00
4.3120E-06,2.85727E+00
4.3160E-06,2.85071E+00
4.3200E-06,2.84414E+00
4.3240E-06,2.82774E+00
4.3280E-06,2.80914E+00
4.3320E-06,2.80586E+00
4.3360E-06,2.78618E+00
4.3400E-06,2.77414E+00
4.3440E-06,2.76758E+00
4.3480E-06,2.74352E+00
4.3520E-06,2.71618E+00
4.3560E-06,2.68883E+00
4.3600E-06,2.67899E+00
4.3640E-06,2.64289E+00
4.3680E-06,2.60571E+00
4.3720E-06,2.56414E+00
4.3760E-06,2.53133E+00
4.3800E-06,2.48649E+00
4.3840E-06,2.44493E+00
4.3880E-06,2.41211E+00
4.3920E-06,2.37821E+00
4.3960E-06,2.30930E+00
4.4000E-06,2.26555E+00
4.4040E-06,2.22946E+00
4.4080E-06,2.17039E+00
4.4120E-06,2.11024E+00
4.4160E-06,2.02602E+00
4.4200E-06,1.95164E+00
4.4240E-06,1.88164E+00
4.4280E-06,1.79086E+00
4.4320E-06,1.69789E+00
4.4360E-06,1.61914E+00
4.4400E-06,1.54149E+00
4.4440E-06,1.45836E+00
4.4480E-06,1.38836E+00
4.4520E-06,1.30961E+00
4.4560E-06,1.20461E+00
4.4600E-06,1.12696E+00
4.4640E-06,1.05477E+00
4.4680E-06,9.78206E-01
4.4720E-06,8.97269E-01
4.4760E-06,8.15238E-01
4.4800E-06,7.34300E-01
4.4840E-06,6.22738E-01
4.4880E-06,5.46175E-01
4.4920E-06,4.77269E-01
4.4960E-06,4.06175E-01
4.5000E-06,3.43831E-01
4.5040E-06,2.73831E-01
4.5080E-06,1.85238E-01
4.5120E-06,8.57063E-02
4.5160E-06,3.67508E-03
4.5200E-06,-6.74187E-02
4.5240E-06,-1.63669E-01
4.5280E-06,-2.57731E-01
4.5320E-06,-3.43044E-01
4.5360E-06,-4.27262E-01
4.5400E-06,-5.00544E-01
4.5440E-06,-5.77106E-01
4.5480E-06,-6.54762E-01
4.5520E-06,-7.32419E-01
4.5560E-06,-8.06794E-01
4.5600E-06,-8.84450E-01
4.5640E-06,-9.62106E-01
4.5680E-06,-1.03867E+00
4.5720E-06,-1.11523E+00
4.5760E-06,-1.19070E+00
4.5800E-06,-1.26617E+00
4.5840E-06,-1.33726E+00
4.5880E-06,-1.41601E+00
4.5920E-06,-1.49804E+00
4.5960E-06,-1.57023E+00
4.6000E-06,-1.65554E+00
4.6040E-06,-1.73539E+00
4.6080E-06,-1.78570E+00
4.6120E-06,-1.84586E+00
4.6160E-06,-1.92570E+00
4.6200E-06,-2.00773E+00
4.6240E-06,-2.09632E+00
4.6280E-06,-2.17398E+00
4.6320E-06,-2.25164E+00
4.6360E-06,-2.31617E+00
4.6400E-06,-2.39382E+00
4.6440E-06,-2.47148E+00
4.6480E-06,-2.53820E+00
4.6520E-06,-2.60382E+00
4.6560E-06,-2.68367E+00
4.6600E-06,-2.74601E+00
4.6640E-06,-2.82476E+00
4.6680E-06,-2.90023E+00
4.6720E-06,-2.97023E+00
4.6760E-06,-3.02820E+00
4.6800E-06,-3.08726E+00
4.6840E-06,-3.15945E+00
4.6880E-06,-3.23711E+00
4.6920E-06,-3.30382E+00
4.6960E-06,-3.37382E+00
4.7000E-06,-3.45367E+00
4.7040E-06,-3.50945E+00
4.7080E-06,-3.58382E+00
4.7120E-06,-3.62539E+00
4.7160E-06,-3.69320E+00
4.7200E-06,-3.74570E+00
4.7240E-06,-3.78179E+00
4.7280E-06,-3.83867E+00
4.7320E-06,-3.88789E+00
4.7360E-06,-3.95132E+00
4.7400E-06,-4.01257E+00
4.7440E-06,-4.04648E+00
4.7480E-06,-4.10007E+00
4.7520E-06,-4.13617E+00
4.7560E-06,-4.16023E+00
4.7600E-06,-4.18320E+00
4.7640E-06,-4.19961E+00
4.7680E-06,-4.21492E+00
4.7720E-06,-4.23242E+00
4.7760E-06,-4.24007E+00
4.7800E-06,-4.22586E+00
4.7840E-06,-4.21273E+00
4.7880E-06,-4.19851E+00
4.7920E-06,-4.17117E+00
4.7960E-06,-4.15039E+00
4.8000E-06,-4.11976E+00
4.8040E-06,-4.07492E+00
4.8080E-06,-4.01914E+00
4.8120E-06,-3.95023E+00
4.8160E-06,-3.88132E+00
4.8200E-06,-3.81132E+00
4.8240E-06,-3.71617E+00
4.8280E-06,-3.65164E+00
4.8320E-06,-3.56304E+00
4.8360E-06,-3.46461E+00
4.8400E-06,-3.33992E+00
4.8440E-06,-3.23054E+00
4.8480E-06,-3.12117E+00
4.8520E-06,-2.98117E+00
4.8560E-06,-2.84117E+00
4.8600E-06,-2.70773E+00
4.8640E-06,-2.54367E+00
4.8680E-06,-2.40257E+00
4.8720E-06,-2.24836E+00
4.8760E-06,-2.10726E+00
4.8800E-06,-1.94976E+00
4.8840E-06,-1.80101E+00
4.8880E-06,-1.63695E+00
4.8920E-06,-1.47179E+00
4.8960E-06,-1.29242E+00
4.9000E-06,-1.14039E+00
4.9040E-06,-9.77419E-01
4.9080E-06,-8.24294E-01
4.9120E-06,-6.54762E-01
4.9160E-06,-4.89606E-01
4.9200E-06,-3.34294E-01
4.9240E-06,-1.85544E-01
4.9280E-06,-3.46062E-02
4.9320E-06,1.10863E-01
4.9360E-06,2.49769E-01
4.9400E-06,3.72269E-01
4.9440E-06,5.04613E-01
4.9480E-06,6.26019E-01
4.9520E-06,7.57269E-01
4.9560E-06,8.77581E-01
4.9600E-06,9.63988E-01
4.9640E-06,1.05914E+00
4.9680E-06,1.14446E+00
4.9720E-06,1.22321E+00
4.9760E-06,1.27243E+00
4.9800E-06,1.31618E+00
4.9840E-06,1.39055E+00
4.9880E-06,1.42883E+00
4.9920E-06,1.46711E+00
4.9960E-06,1.49883E+00
5.0000E-06,1.53055E+00
5.0040E-06,1.54368E+00
5.0080E-06,1.55133E+00
5.0120E-06,1.54039E+00
5.0160E-06,1.53493E+00
5.0200E-06,1.50430E+00
5.0240E-06,1.49555E+00
5.0280E-06,1.45289E+00
5.0320E-06,1.40805E+00
5.0360E-06,1.35336E+00
5.0400E-06,1.29758E+00
5.0440E-06,1.24618E+00
5.0480E-06,1.19149E+00
5.0520E-06,1.12258E+00
5.0560E-06,1.04055E+00
5.0600E-06,9.53050E-01
5.0640E-06,8.73206E-01
5.0680E-06,7.82425E-01
5.0720E-06,6.94925E-01
5.0760E-06,6.07425E-01
5.0800E-06,5.22113E-01
5.0840E-06,4.33519E-01
5.0880E-06,3.28519E-01
5.0920E-06,2.34456E-01
5.0960E-06,1.45863E-01
5.1000E-06,6.05501E-02
5.1040E-06,-3.24187E-02
5.1080E-06,-1.38512E-01
5.1120E-06,-2.30387E-01
5.1160E-06,-3.34294E-01
5.1200E-06,-4.22887E-01
5.1240E-06,-5.16950E-01
5.1280E-06,-6.02262E-01
5.1320E-06,-6.82106E-01
5.1360E-06,-7.70700E-01
5.1400E-06,-8.50544E-01
5.1440E-06,-9.26012E-01
5.1480E-06,-1.00367E+00
5.1520E-06,-1.06929E+00
5.1560E-06,-1.10976E+00
5.1600E-06,-1.16007E+00
5.1640E-06,-1.20711E+00
5.1680E-06,-1.26070E+00
5.1720E-06,-1.30992E+00
5.1760E-06,-1.34382E+00
5.1800E-06,-1.37664E+00
5.1840E-06,-1.40179E+00
5.1880E-06,-1.40398E+00
5.1920E-06,-1.40617E+00
5.1960E-06,-1.41492E+00
5.2000E-06,-1.41711E+00
5.2040E-06,-1.43351E+00
5.2080E-06,-1.43461E+00
5.2120E-06,-1.41929E+00
5.2160E-06,-1.39961E+00
5.2200E-06,-1.38757E+00
5.2240E-06,-1.35804E+00
5.2280E-06,-1.32961E+00
5.2320E-06,-1.29132E+00
5.2360E-06,-1.26617E+00
5.2400E-06,-1.22351E+00
5.2440E-06,-1.17539E+00
5.2480E-06,-1.12726E+00
5.2520E-06,-1.08461E+00
5.2560E-06,-1.02664E+00
5.2600E-06,-9.68669E-01
5.2640E-06,-9.17262E-01
5.2680E-06,-8.51637E-01
5.2720E-06,-7.89294E-01
5.2760E-06,-7.36794E-01
5.2800E-06,-6.81012E-01
5.2840E-06,-6.20856E-01
5.2880E-06,-5.67262E-01
5.2920E-06,-5.02731E-01
5.2960E-06,-4.31637E-01
5.3000E-06,-3.83512E-01
5.3040E-06,-3.22262E-01
5.3080E-06,-2.47887E-01
5.3120E-06,-2.07419E-01
5.3160E-06,-1.45075E-01
5.3200E-06,-1.01325E-01
5.3240E-06,-4.55437E-02
5.3280E-06,1.35188E-02
5.3320E-06,6.16438E-02
5.3360E-06,9.66438E-02
5.3400E-06,1.38206E-01
5.3440E-06,1.79769E-01
5.3480E-06,2.11488E-01
5.3520E-06,2.59613E-01
5.3560E-06,2.92425E-01
5.3600E-06,3.26331E-01
5.3640E-06,3.43831E-01
5.3680E-06,3.59144E-01
5.3720E-06,3.77738E-01
5.3760E-06,3.94144E-01
5.3800E-06,3.99613E-01
5.3840E-06,4.23675E-01
5.3880E-06,4.36800E-01
5.3920E-06,4.36800E-01
5.3960E-06,4.32425E-01
5.4000E-06,4.40081E-01
5.4040E-06,4.25863E-01
5.4080E-06,4.26956E-01
5.4120E-06,4.20394E-01
5.4160E-06,4.13831E-01
5.4200E-06,3.98519E-01
5.4240E-06,3.81019E-01
5.4280E-06,3.74456E-01
5.4320E-06,3.41644E-01
5.4360E-06,3.24144E-01
5.4400E-06,2.82581E-01
5.4440E-06,2.59613E-01
5.4480E-06,2.24613E-01
5.4520E-06,2.04925E-01
5.4560E-06,1.73206E-01
5.4600E-06,1.55706E-01
5.4640E-06,1.09769E-01
5.4680E-06,6.71126E-02
5.4720E-06,2.66438E-02
5.4760E-06,-2.25749E-02
5.4800E-06,-7.17937E-02
5.4840E-06,-1.04606E-01
5.4880E-06,-1.37419E-01
5.4920E-06,-1.74606E-01
5.4960E-06,-2.00856E-01
5.5000E-06,-2.39137E-01
5.5040E-06,-2.73044E-01
5.5080E-06,-3.09137E-01
5.5120E-06,-3.47419E-01
5.5160E-06,-3.83512E-01
5.5200E-06,-4.10856E-01
5.5240E-06,-4.45856E-01
5.5280E-06,-4.63356E-01
5.5320E-06,-5.00544E-01
5.5360E-06,-5.35544E-01
5.5400E-06,-5.68356E-01
5.5440E-06,-5.84762E-01
5.5480E-06,-6.07731E-01
5.5520E-06,-6.32887E-01
5.5560E-06,-6.56950E-01
5.5600E-06,-6.79919E-01
5.5640E-06,-6.97419E-01
5.5680E-06,-7.05075E-01
5.5720E-06,-7.08356E-01
5.5760E-06,-7.38981E-01
5.5800E-06,-7.46637E-01
5.5840E-06,-7.46637E-01
5.5880E-06,-7.30231E-01
5.5920E-06,-7.38981E-01
5.5960E-06,-7.40075E-01
5.6000E-06,-7.35700E-01
5.6040E-06,-7.26950E-01
5.6080E-06,-7.19294E-01
5.6120E-06,-7.01794E-01
5.6160E-06,-6.71169E-01
5.6200E-06,-6.65700E-01
5.6240E-06,-6.49294E-01
5.6280E-06,-6.37262E-01
5.6320E-06,-6.30700E-01
5.6360E-06,-6.04450E-01
5.6400E-06,-5.78200E-01
5.6440E-06,-5.54137E-01
5.6480E-06,-5.19137E-01
5.6520E-06,-5.06012E-01
5.6560E-06,-4.74294E-01
5.6600E-06,-4.49137E-01
5.6640E-06,-4.15231E-01
5.6680E-06,-4.13044E-01
5.6720E-06,-3.74762E-01
5.6760E-06,-3.56169E-01
5.6800E-06,-3.24450E-01
5.6840E-06,-2.87262E-01
5.6880E-06,-2.61012E-01
5.6920E-06,-2.36950E-01
5.6960E-06,-2.08512E-01
5.7000E-06,-1.84450E-01
5.7040E-06,-1.58200E-01
5.7080E-06,-1.41794E-01
5.7120E-06,-1.26481E-01
5.7160E-06,-8.27312E-02
5.7200E-06,-6.30437E-02
5.7240E-06,-4.55437E-02
5.7280E-06,-2.14812E-02
5.7320E-06,-2.03874E-02
5.7360E-06,-6.16867E-03
5.7400E-06,-2.88742E-03
5.7440E-06,1.13313E-02
5.7480E-06,2.66438E-02
5.7520E-06,3.64876E-02
5.7560E-06,4.52376E-02
5.7600E-06,4.19563E-02
5.7640E-06,3.97688E-02
5.7680E-06,2.55501E-02
5.7720E-06,3.10188E-02
5.7760E-06,2.11751E-02
5.7800E-06,6.95633E-03
5.7840E-06,5.86258E-03
5.7880E-06,4.76883E-03
5.7920E-06,1.89876E-02
5.7960E-06,1.78938E-02
5.8000E-06,2.58133E-03
5.8040E-06,1.48758E-03
5.8080E-06,-1.79367E-03
5.8120E-06,-1.79367E-03
5.8160E-06,-2.47624E-02
5.8200E-06,-4.66374E-02
5.8240E-06,-4.00749E-02
5.8280E-06,-5.75749E-02
5.8320E-06,-8.05437E-02
5.8360E-06,-9.36687E-02
5.8400E-06,-1.08981E-01
5.8440E-06,-1.16637E-01
5.8480E-06,-1.33044E-01
5.8520E-06,-1.56012E-01
5.8560E-06,-1.54919E-01
5.8600E-06,-1.80075E-01
5.8640E-06,-1.86637E-01
5.8680E-06,-2.08512E-01
5.8720E-06,-2.19450E-01
5.8760E-06,-2.31481E-01
5.8800E-06,-2.47887E-01
5.8840E-06,-2.64294E-01
5.8880E-06,-2.76325E-01
5.8920E-06,-2.67575E-01
5.8960E-06,-2.91637E-01
5.9000E-06,-2.91637E-01
5.9040E-06,-3.02575E-01
5.9080E-06,-3.15700E-01
5.9120E-06,-3.33200E-01
5.9160E-06,-3.52887E-01
5.9200E-06,-3.71481E-01
5.9240E-06,-3.69294E-01
5.9280E-06,-3.86794E-01
5.9320E-06,-4.09762E-01
5.9360E-06,-4.19606E-01
5.9400E-06,-4.31637E-01
5.9440E-06,-4.32731E-01
5.9480E-06,-4.52419E-01
5.9520E-06,-4.57887E-01
5.9560E-06,-4.50231E-01
5.9600E-06,-4.46950E-01
5.9640E-06,-4.44762E-01
5.9680E-06,-4.53512E-01
5.9720E-06,-4.45856E-01
5.9760E-06,-4.46950E-01
5.9800E-06,-4.52419E-01
5.9840E-06,-4.44762E-01
5.9880E-06,-4.52419E-01
5.9920E-06,-4.44762E-01
5.9960E-06,-4.52419E-01
6.0000E-06,-4.53512E-01
6.0040E-06,-4.43669E-01
6.0080E-06,-4.42575E-01
6.0120E-06,-4.29450E-01
6.0160E-06,-4.43669E-01
6.0200E-06,-4.34919E-01
6.0240E-06,-4.29450E-01
6.0280E-06,-4.28356E-01
6.0320E-06,-4.01012E-01
6.0360E-06,-3.91169E-01
6.0400E-06,-3.72575E-01
6.0440E-06,-3.70387E-01
6.0480E-06,-3.64919E-01
6.0520E-06,-3.48512E-01
6.0560E-06,-3.38669E-01
6.0600E-06,-3.28825E-01
6.0640E-06,-3.09137E-01
6.0680E-06,-3.00387E-01
6.0720E-06,-2.73044E-01
6.0760E-06,-2.70856E-01
6.0800E-06,-2.79606E-01
6.0840E-06,-2.77419E-01
6.0880E-06,-2.74137E-01
6.0920E-06,-2.68669E-01
6.0960E-06,-2.65387E-01
6.1000E-06,-2.53356E-01
6.1040E-06,-2.43512E-01
6.1080E-06,-2.32575E-01
6.1120E-06,-2.26012E-01
6.1160E-06,-2.21637E-01
6.1200E-06,-2.18356E-01
6.1240E-06,-2.05231E-01
6.1280E-06,-2.17262E-01
6.1320E-06,-2.08512E-01
6.1360E-06,-2.07419E-01
6.1400E-06,-1.97575E-01
6.1440E-06,-1.83356E-01
6.1480E-06,-1.82262E-01
6.1520E-06,-1.50544E-01
6.1560E-06,-1.74606E-01
6.1600E-06,-1.73512E-01
6.1640E-06,-1.80075E-01
6.1680E-06,-1.73512E-01
6.1720E-06,-1.74606E-01
6.1760E-06,-1.70231E-01
6.1800E-06,-1.66950E-01
6.1840E-06,-1.65856E-01
6.1880E-06,-1.66950E-01
6.1920E-06,-1.77887E-01
6.1960E-06,-2.00856E-01
6.2000E-06,-2.12887E-01
6.2040E-06,-2.05231E-01
6.2080E-06,-2.09606E-01
6.2120E-06,-2.18356E-01
6.2160E-06,-2.12887E-01
6.2200E-06,-2.12887E-01
6.2240E-06,-2.27106E-01
6.2280E-06,-2.40231E-01
6.2320E-06,-2.56637E-01
6.2360E-06,-2.62106E-01
6.2400E-06,-2.76325E-01
6.2440E-06,-2.75231E-01
6.2480E-06,-2.88356E-01
6.2520E-06,-2.89450E-01
6.2560E-06,-2.82887E-01
6.2600E-06,-2.99294E-01
6.2640E-06,-2.98200E-01
6.2680E-06,-3.23356E-01
6.2720E-06,-3.24450E-01
6.2760E-06,-3.52887E-01
6.2800E-06,-3.33200E-01
6.2840E-06,-3.46325E-01
6.2880E-06,-3.61637E-01
6.2920E-06,-3.68200E-01
6.2960E-06,-3.64919E-01
6.3000E-06,-3.69294E-01
6.3040E-06,-3.75856E-01
6.3080E-06,-3.87887E-01
6.3120E-06,-3.82419E-01
6.3160E-06,-3.87887E-01
6.3200E-06,-3.87887E-01
6.3240E-06,-3.58356E-01
6.3280E-06,-3.55075E-01
6.3320E-06,-3.70387E-01
6.3360E-06,-3.61637E-01
6.3400E-06,-3.59450E-01
6.3440E-06,-3.74762E-01
6.3480E-06,-3.70387E-01
6.3520E-06,-3.51794E-01
6.3560E-06,-3.32106E-01
6.3600E-06,-3.33200E-01
6.3640E-06,-3.16794E-01
6.3680E-06,-3.12419E-01
6.3720E-06,-2.99294E-01
6.3760E-06,-2.96012E-01
6.3800E-06,-2.94919E-01
6.3840E-06,-2.77419E-01
6.3880E-06,-2.86169E-01
6.3920E-06,-2.68669E-01
6.3960E-06,-2.62106E-01
6.4000E-06,-2.63200E-01
6.4040E-06,-2.75231E-01
6.4080E-06,-2.63200E-01
6.4120E-06,-2.48981E-01
6.4160E-06,-2.41325E-01
6.4200E-06,-2.46794E-01
6.4240E-06,-2.54450E-01
6.4280E-06,-2.55544E-01
6.4320E-06,-2.54450E-01
6.4360E-06,-2.51169E-01
6.4400E-06,-2.44606E-01
6.4440E-06,-2.39137E-01
6.4480E-06,-2.42419E-01
6.4520E-06,-2.36950E-01
6.4560E-06,-2.17262E-01
6.4600E-06,-2.20544E-01
6.4640E-06,-2.21637E-01
6.4680E-06,-2.11794E-01
6.4720E-06,-2.16169E-01
6.4760E-06,-2.12887E-01
6.4800E-06,-2.22731E-01
6.4840E-06,-2.08512E-01
6.4880E-06,-2.12887E-01
6.4920E-06,-2.12887E-01
6.4960E-06,-2.17262E-01
6.5000E-06,-2.20544E-01
6.5040E-06,-2.18356E-01
6.5080E-06,-2.26012E-01
6.5120E-06,-2.11794E-01
6.5160E-06,-2.13981E-01
6.5200E-06,-2.28200E-01
6.5240E-06,-2.04137E-01
6.5280E-06,-2.10700E-01
6.5320E-06,-2.18356E-01
6.5360E-06,-2.12887E-01
6.5400E-06,-2.15075E-01
6.5440E-06,-2.08512E-01
6.5480E-06,-1.93200E-01
6.5520E-06,-1.81169E-01
6.5560E-06,-1.63669E-01
6.5600E-06,-1.73512E-01
6.5640E-06,-1.83356E-01
6.5680E-06,-1.93200E-01
6.5720E-06,-2.18356E-01
6.5760E-06,-2.41325E-01
6.5800E-06,-2.62106E-01
6.5840E-06,-2.93825E-01
6.5880E-06,-3.17887E-01
6.5920E-06,-3.46325E-01
6.5960E-06,-3.66012E-01
6.6000E-06,-3.87887E-01
6.6040E-06,-4.08669E-01
6.6080E-06,-4.44762E-01
6.6120E-06,-4.89606E-01
6.6160E-06,-5.20231E-01
6.6200E-06,-5.51950E-01
6.6240E-06,-5.85856E-01
6.6280E-06,-6.27419E-01
6.6320E-06,-6.58044E-01
6.6360E-06,-7.02887E-01
6.6400E-06,-7.43356E-01
6.6440E-06,-7.65231E-01
6.6480E-06,-8.23200E-01
6.6520E-06,-8.78981E-01
6.6560E-06,-9.24919E-01
6.6600E-06,-9.96012E-01
6.6640E-06,-1.05070E+00
6.6680E-06,-1.10757E+00
6.6720E-06,-1.18414E+00
6.6760E-06,-1.24867E+00
6.6800E-06,-1.33070E+00
6.6840E-06,-1.39086E+00
6.6880E-06,-1.44226E+00
6.6920E-06,-1.50351E+00
6.6960E-06,-1.55054E+00
6.7000E-06,-1.60414E+00
6.7040E-06,-1.65554E+00
6.7080E-06,-1.70257E+00
6.7120E-06,-1.75507E+00
6.7160E-06,-1.80539E+00
6.7200E-06,-1.85023E+00
6.7240E-06,-1.92789E+00
6.7280E-06,-1.98695E+00
6.7320E-06,-2.03945E+00
6.7360E-06,-2.08211E+00
6.7400E-06,-2.13789E+00
6.7440E-06,-2.18492E+00
6.7480E-06,-2.22976E+00
6.7520E-06,-2.29101E+00
6.7560E-06,-2.35117E+00
6.7600E-06,-2.40367E+00
6.7640E-06,-2.45617E+00
6.7680E-06,-2.52945E+00
6.7720E-06,-2.58742E+00
6.7760E-06,-2.62132E+00
6.7800E-06,-2.67054E+00
6.7840E-06,-2.70445E+00
6.7880E-06,-2.75148E+00
6.7920E-06,-2.80617E+00
6.7960E-06,-2.85211E+00
6.8000E-06,-2.90898E+00
6.8040E-06,-2.94617E+00
6.8080E-06,-2.98992E+00
6.8120E-06,-3.04570E+00
6.8160E-06,-3.09929E+00
6.8200E-06,-3.14523E+00
6.8240E-06,-3.18898E+00
6.8280E-06,-3.25461E+00
6.8320E-06,-3.29726E+00
6.8360E-06,-3.34101E+00
6.8400E-06,-3.39679E+00
6.8440E-06,-3.44820E+00
6.8480E-06,-3.48320E+00
6.8520E-06,-3.53242E+00
6.8560E-06,-3.58273E+00
6.8600E-06,-3.62648E+00
6.8640E-06,-3.67242E+00
6.8680E-06,-3.72382E+00
6.8720E-06,-3.78179E+00
6.8760E-06,-3.81898E+00
6.8800E-06,-3.85070E+00
6.8840E-06,-3.89664E+00
6.8880E-06,-3.94367E+00
6.8920E-06,-3.97539E+00
6.8960E-06,-4.00601E+00
6.9000E-06,-4.03882E+00
6.9040E-06,-4.08695E+00
6.9080E-06,-4.11976E+00
6.9120E-06,-4.15039E+00
6.9160E-06,-4.17664E+00
6.9200E-06,-4.19742E+00
6.9240E-06,-4.21492E+00
6.9280E-06,-4.24336E+00
6.9320E-06,-4.27289E+00
6.9360E-06,-4.29257E+00
6.9400E-06,-4.31007E+00
6.9440E-06,-4.32539E+00
6.9480E-06,-4.35273E+00
6.9520E-06,-4.35820E+00
6.9560E-06,-4.38445E+00
6.9600E-06,-4.40851E+00
6.9640E-06,-4.40632E+00
6.9680E-06,-4.41070E+00
6.9720E-06,-4.41179E+00
6.9760E-06,-4.41945E+00
6.9800E-06,-4.41726E+00
6.9840E-06,-4.41617E+00
6.9880E-06,-4.40523E+00
6.9920E-06,-4.39211E+00
6.9960E-06,-4.36257E+00
7.0000E-06,-4.34836E+00
7.0040E-06,-4.35054E+00
7.0080E-06,-4.33195E+00
7.0120E-06,-4.31117E+00
7.0160E-06,-4.29039E+00
7.0200E-06,-4.27726E+00
7.0240E-06,-4.26742E+00
7.0280E-06,-4.24117E+00
7.0320E-06,-4.21820E+00
7.0360E-06,-4.20507E+00
7.0400E-06,-4.18539E+00
7.0440E-06,-4.15476E+00
7.0480E-06,-4.13726E+00
7.0520E-06,-4.11211E+00
7.0560E-06,-4.08695E+00
7.0600E-06,-4.05961E+00
7.0640E-06,-4.02242E+00
7.0680E-06,-4.00164E+00
7.0720E-06,-3.97757E+00
7.0760E-06,-3.93601E+00
7.0800E-06,-3.89664E+00
7.0840E-06,-3.85945E+00
7.0880E-06,-3.83320E+00
7.0920E-06,-3.80039E+00
7.0960E-06,-3.78070E+00
7.1000E-06,-3.74132E+00
7.1040E-06,-3.71398E+00
7.1080E-06,-3.67789E+00
7.1120E-06,-3.65054E+00
7.1160E-06,-3.63742E+00
7.1200E-06,-3.61882E+00
7.1240E-06,-3.60789E+00
7.1280E-06,-3.58273E+00
7.1320E-06,-3.56851E+00
7.1360E-06,-3.55976E+00
7.1400E-06,-3.54773E+00
7.1440E-06,-3.51711E+00
7.1480E-06,-3.49304E+00
7.1520E-06,-3.46898E+00
7.1560E-06,-3.45476E+00
7.1600E-06,-3.43836E+00
7.1640E-06,-3.42414E+00
7.1680E-06,-3.41539E+00
7.1720E-06,-3.40226E+00
7.1760E-06,-3.39351E+00
7.1800E-06,-3.39242E+00
7.1840E-06,-3.36836E+00
7.1880E-06,-3.36507E+00
7.1920E-06,-3.35742E+00
7.1960E-06,-3.34429E+00
7.2000E-06,-3.35851E+00
7.2040E-06,-3.35632E+00
7.2080E-06,-3.34867E+00
7.2120E-06,-3.34101E+00
7.2160E-06,-3.33992E+00
7.2200E-06,-3.34648E+00
7.2240E-06,-3.34648E+00
7.2280E-06,-3.35414E+00
7.2320E-06,-3.35742E+00
7.2360E-06,-3.36836E+00
7.2400E-06,-3.37601E+00
7.2440E-06,-3.40007E+00
7.2480E-06,-3.39898E+00
7.2520E-06,-3.40226E+00
7.2560E-06,-3.39789E+00
7.2600E-06,-3.39789E+00
7.2640E-06,-3.39898E+00
7.2680E-06,-3.40226E+00
7.2720E-06,-3.40445E+00
7.2760E-06,-3.40445E+00
7.2800E-06,-3.42304E+00
7.2840E-06,-3.43945E+00
7.2880E-06,-3.46679E+00
7.2920E-06,-3.48101E+00
7.2960E-06,-3.49086E+00
7.3000E-06,-3.50398E+00
7.3040E-06,-3.51054E+00
7.3080E-06,-3.53898E+00
7.3120E-06,-3.55648E+00
7.3160E-06,-3.56086E+00
7.3200E-06,-3.56414E+00
7.3240E-06,-3.57070E+00
7.3280E-06,-3.58492E+00
7.3320E-06,-3.60461E+00
7.3360E-06,-3.62867E+00
7.3400E-06,-3.65492E+00
7.3440E-06,-3.64945E+00
7.3480E-06,-3.65492E+00
7.3520E-06,-3.67242E+00
7.3560E-06,-3.69539E+00
7.3600E-06,-3.70195E+00
7.3640E-06,-3.72054E+00
7.3680E-06,-3.72601E+00
7.3720E-06,-3.72820E+00
7.3760E-06,-3.72820E+00
7.3800E-06,-3.75336E+00
7.3840E-06,-3.75554E+00
7.3880E-06,-3.77961E+00
7.3920E-06,-3.79820E+00
7.3960E-06,-3.82445E+00
7.4000E-06,-3.83320E+00
7.4040E-06,-3.83648E+00
7.4080E-06,-3.83429E+00
7.4120E-06,-3.82007E+00
7.4160E-06,-3.82773E+00
7.4200E-06,-3.82773E+00
7.4240E-06,-3.81789E+00
7.4280E-06,-3.81242E+00
7.4320E-06,-3.81242E+00
7.4360E-06,-3.79164E+00
7.4400E-06,-3.80367E+00
7.4440E-06,-3.81242E+00
7.4480E-06,-3.80586E+00
7.4520E-06,-3.79929E+00
7.4560E-06,-3.78945E+00
7.4600E-06,-3.77523E+00
7.4640E-06,-3.75992E+00
7.4680E-06,-3.75336E+00
7.4720E-06,-3.75773E+00
7.4760E-06,-3.74789E+00
7.4800E-06,-3.74132E+00
7.4840E-06,-3.74789E+00
7.4880E-06,-3.71945E+00
7.4920E-06,-3.71070E+00
7.4960E-06,-3.71070E+00
7.5000E-06,-3.71070E+00
7.5040E-06,-3.69757E+00
7.5080E-06,-3.68226E+00
7.5120E-06,-3.65711E+00
7.5160E-06,-3.63851E+00
7.5200E-06,-3.62101E+00
7.5240E-06,-3.62976E+00
7.5280E-06,-3.61117E+00
7.5320E-06,-3.60023E+00
7.5360E-06,-3.58711E+00
7.5400E-06,-3.58054E+00
7.5440E-06,-3.57398E+00
7.5480E-06,-3.56414E+00
7.5520E-06,-3.55429E+00
7.5560E-06,-3.54554E+00
7.5600E-06,-3.54882E+00
7.5640E-06,-3.53132E+00
7.5680E-06,-3.51929E+00
7.5720E-06,-3.51929E+00
7.5760E-06,-3.51382E+00
7.5800E-06,-3.51164E+00
7.5840E-06,-3.50507E+00
7.5880E-06,-3.49195E+00
7.5920E-06,-3.49195E+00
7.5960E-06,-3.47554E+00
7.6000E-06,-3.45695E+00
7.6040E-06,-3.44492E+00
7.6080E-06,-3.42742E+00
7.6120E-06,-3.42414E+00
7.6160E-06,-3.42086E+00
7.6200E-06,-3.41539E+00
7.6240E-06,-3.42304E+00
7.6280E-06,-3.41867E+00
7.6320E-06,-3.43070E+00
7.6360E-06,-3.43945E+00
7.6400E-06,-3.44382E+00
7.6440E-06,-3.44492E+00
7.6480E-06,-3.44382E+00
7.6520E-06,-3.44492E+00
7.6560E-06,-3.44164E+00
7.6600E-06,-3.45695E+00
7.6640E-06,-3.45148E+00
7.6680E-06,-3.44711E+00
7.6720E-06,-3.46132E+00
7.6760E-06,-3.45367E+00
7.6800E-06,-3.44382E+00
7.6840E-06,-3.42304E+00
7.6880E-06,-3.42523E+00
7.6920E-06,-3.42523E+00
7.6960E-06,-3.41539E+00
7.7000E-06,-3.41867E+00
7.7040E-06,-3.42086E+00
7.7080E-06,-3.43398E+00
7.7120E-06,-3.44929E+00
7.7160E-06,-3.44820E+00
7.7200E-06,-3.46461E+00
7.7240E-06,-3.48211E+00
7.7280E-06,-3.48320E+00
7.7320E-06,-3.48976E+00
7.7360E-06,-3.50070E+00
7.7400E-06,-3.51164E+00
7.7440E-06,-3.51711E+00
7.7480E-06,-3.50945E+00
7.7520E-06,-3.50179E+00
7.7560E-06,-3.50945E+00
7.7600E-06,-3.50617E+00
7.7640E-06,-3.51164E+00
7.7680E-06,-3.50726E+00
7.7720E-06,-3.49961E+00
7.7760E-06,-3.51711E+00
7.7800E-06,-3.51601E+00
7.7840E-06,-3.51929E+00
7.7880E-06,-3.51929E+00
7.7920E-06,-3.53351E+00
7.7960E-06,-3.52914E+00
7.8000E-06,-3.54336E+00
7.8040E-06,-3.55320E+00
7.8080E-06,-3.58492E+00
7.8120E-06,-3.60570E+00
7.8160E-06,-3.61336E+00
7.8200E-06,-3.61445E+00
7.8240E-06,-3.61007E+00
7.8280E-06,-3.60679E+00
7.8320E-06,-3.58929E+00
7.8360E-06,-3.58820E+00
7.8400E-06,-3.59148E+00
7.8440E-06,-3.58273E+00
7.8480E-06,-3.57070E+00
7.8520E-06,-3.57070E+00
7.8560E-06,-3.56851E+00
7.8600E-06,-3.55976E+00
7.8640E-06,-3.55101E+00
7.8680E-06,-3.55867E+00
7.8720E-06,-3.54773E+00
7.8760E-06,-3.55320E+00
7.8800E-06,-3.53132E+00
7.8840E-06,-3.52039E+00
7.8880E-06,-3.50726E+00
7.8920E-06,-3.50945E+00
7.8960E-06,-3.51929E+00
7.9000E-06,-3.49961E+00
7.9040E-06,-3.50070E+00
7.9080E-06,-3.48429E+00
7.9120E-06,-3.48101E+00
7.9160E-06,-3.47117E+00
7.9200E-06,-3.48539E+00
7.9240E-06,-3.48757E+00
7.9280E-06,-3.49523E+00
7.9320E-06,-3.47445E+00
7.9360E-06,-3.45367E+00
7.9400E-06,-3.45257E+00
7.9440E-06,-3.45148E+00
7.9480E-06,-3.44929E+00
7.9520E-06,-3.45257E+00
7.9560E-06,-3.44601E+00
7.9600E-06,-3.44820E+00
7.9640E-06,-3.44820E+00
7.9680E-06,-3.44820E+00
7.9720E-06,-3.45367E+00
7.9760E-06,-3.45476E+00
7.9800E-06,-3.44382E+00
7.9840E-06,-3.44711E+00
7.9880E-06,-3.42632E+00
7.9920E-06,-3.40882E+00
7.9960E-06,-3.40664E+00
8.0000E-06,-3.40117E+00
8.0040E-06,-3.41429E+00
8.0080E-06,-3.41648E+00
8.0120E-06,-3.43836E+00
8.0160E-06,-3.43289E+00
8.0200E-06,-3.41429E+00
8.0240E-06,-3.41320E+00
8.0280E-06,-3.40664E+00
8.0320E-06,-3.40336E+00
8.0360E-06,-3.40554E+00
8.0400E-06,-3.40882E+00
8.0440E-06,-3.39898E+00
8.0480E-06,-3.40007E+00
8.0520E-06,-3.37711E+00
8.0560E-06,-3.39679E+00
8.0600E-06,-3.39679E+00
8.0640E-06,-3.38367E+00
8.0680E-06,-3.38257E+00
8.0720E-06,-3.38695E+00
8.0760E-06,-3.38148E+00
8.0800E-06,-3.39461E+00
8.0840E-06,-3.38257E+00
8.0880E-06,-3.38695E+00
8.0920E-06,-3.38039E+00
8.0960E-06,-3.38039E+00
8.1000E-06,-3.37601E+00
8.1040E-06,-3.39570E+00
8.1080E-06,-3.40773E+00
8.1120E-06,-3.42414E+00
8.1160E-06,-3.41648E+00
8.1200E-06,-3.43070E+00
8.1240E-06,-3.42851E+00
8.1280E-06,-3.42086E+00
8.1320E-06,-3.42961E+00
8.1360E-06,-3.41429E+00
8.1400E-06,-3.42632E+00
8.1440E-06,-3.41757E+00
8.1480E-06,-3.41867E+00
8.1520E-06,-3.42632E+00
8.1560E-06,-3.42742E+00
8.1600E-06,-3.43617E+00
8.1640E-06,-3.43726E+00
8.1680E-06,-3.42304E+00
8.1720E-06,-3.41320E+00
8.1760E-06,-3.41757E+00
8.1800E-06,-3.40445E+00
8.1840E-06,-3.41211E+00
8.1880E-06,-3.41976E+00
8.1920E-06,-3.42523E+00
8.1960E-06,-3.41976E+00
8.2000E-06,-3.42414E+00
8.2040E-06,-3.41648E+00
8.2080E-06,-3.40445E+00
8.2120E-06,-3.40554E+00
8.2160E-06,-3.40664E+00
8.2200E-06,-3.40882E+00
8.2240E-06,-3.40882E+00
8.2280E-06,-3.39898E+00
8.2320E-06,-3.39132E+00
8.2360E-06,-3.38148E+00
8.2400E-06,-3.39789E+00
8.2440E-06,-3.39023E+00
8.2480E-06,-3.40336E+00
8.2520E-06,-3.40445E+00
8.2560E-06,-3.40992E+00
8.2600E-06,-3.40554E+00
8.2640E-06,-3.39679E+00
8.2680E-06,-3.40882E+00
8.2720E-06,-3.41757E+00
8.2760E-06,-3.40992E+00
8.2800E-06,-3.41320E+00
8.2840E-06,-3.40445E+00
8.2880E-06,-3.40007E+00
8.2920E-06,-3.40664E+00
8.2960E-06,-3.41867E+00
8.3000E-06,-3.42523E+00
8.3040E-06,-3.43289E+00
8.3080E-06,-3.43726E+00
8.3120E-06,-3.43945E+00
8.3160E-06,-3.44273E+00
8.3200E-06,-3.43289E+00
8.3240E-06,-3.42523E+00
8.3280E-06,-3.42961E+00
8.3320E-06,-3.45148E+00
8.3360E-06,-3.44929E+00
8.3400E-06,-3.44929E+00
8.3440E-06,-3.43398E+00
8.3480E-06,-3.44492E+00
8.3520E-06,-3.44382E+00
8.3560E-06,-3.44929E+00
8.3600E-06,-3.44929E+00
8.3640E-06,-3.45804E+00
8.3680E-06,-3.46461E+00
8.3720E-06,-3.45257E+00
8.3760E-06,-3.45257E+00
8.3800E-06,-3.45257E+00
8.3840E-06,-3.44929E+00
8.3880E-06,-3.43398E+00
8.3920E-06,-3.43726E+00
8.3960E-06,-3.43617E+00
8.4000E-06,-3.44492E+00
8.4040E-06,-3.43617E+00
8.4080E-06,-3.44273E+00
8.4120E-06,-3.44601E+00
8.4160E-06,-3.44273E+00
8.4200E-06,-3.42961E+00
8.4240E-06,-3.43398E+00
8.4280E-06,-3.42851E+00
8.4320E-06,-3.41211E+00
8.4360E-06,-3.40664E+00
8.4400E-06,-3.40226E+00
8.4440E-06,-3.41320E+00
8.4480E-06,-3.42304E+00
8.4520E-06,-3.42304E+00
8.4560E-06,-3.41539E+00
8.4600E-06,-3.40336E+00
8.4640E-06,-3.40992E+00
8.4680E-06,-3.41211E+00
8.4720E-06,-3.39898E+00
8.4760E-06,-3.39461E+00
8.4800E-06,-3.37164E+00
8.4840E-06,-3.38148E+00
8.4880E-06,-3.36070E+00
8.4920E-06,-3.35523E+00
8.4960E-06,-3.36179E+00
8.5000E-06,-3.35195E+00
8.5040E-06,-3.33992E+00
8.5080E-06,-3.34101E+00
8.5120E-06,-3.35742E+00
8.5160E-06,-3.34320E+00
8.5200E-06,-3.33336E+00
8.5240E-06,-3.32461E+00
8.5280E-06,-3.33445E+00
8.5320E-06,-3.31476E+00
8.5360E-06,-3.31367E+00
8.5400E-06,-3.31695E+00
8.5440E-06,-3.31039E+00
8.5480E-06,-3.29945E+00
8.5520E-06,-3.29836E+00
8.5560E-06,-3.31804E+00
8.5600E-06,-3.30273E+00
8.5640E-06,-3.30054E+00
8.5680E-06,-3.29289E+00
8.5720E-06,-3.28961E+00
8.5760E-06,-3.27211E+00
8.5800E-06,-3.27648E+00
8.5840E-06,-3.28742E+00
8.5880E-06,-3.26336E+00
8.5920E-06,-3.26226E+00
8.5960E-06,-3.26336E+00
8.6000E-06,-3.25461E+00
8.6040E-06,-3.25570E+00
8.6080E-06,-3.25461E+00
8.6120E-06,-3.25679E+00
8.6160E-06,-3.26117E+00
8.6200E-06,-3.25570E+00
8.6240E-06,-3.26664E+00
8.6280E-06,-3.26773E+00
8.6320E-06,-3.26882E+00
8.6360E-06,-3.26664E+00
8.6400E-06,-3.27976E+00
8.6440E-06,-3.27976E+00
8.6480E-06,-3.27976E+00
8.6520E-06,-3.27867E+00
8.6560E-06,-3.27429E+00
8.6600E-06,-3.26007E+00
8.6640E-06,-3.27101E+00
8.6680E-06,-3.26664E+00
8.6720E-06,-3.27101E+00
8.6760E-06,-3.26554E+00
8.6800E-06,-3.24257E+00
8.6840E-06,-3.24695E+00
8.6880E-06,-3.23273E+00
8.6920E-06,-3.23164E+00
8.6960E-06,-3.23929E+00
8.7000E-06,-3.25351E+00
8.7040E-06,-3.25461E+00
8.7080E-06,-3.24367E+00
8.7120E-06,-3.26773E+00
8.7160E-06,-3.27211E+00
8.7200E-06,-3.27101E+00
8.7240E-06,-3.27648E+00
8.7280E-06,-3.28414E+00
8.7320E-06,-3.27757E+00
8.7360E-06,-3.28304E+00
8.7400E-06,-3.27867E+00
8.7440E-06,-3.28414E+00
8.7480E-06,-3.28961E+00
8.7520E-06,-3.28523E+00
8.7560E-06,-3.28304E+00
8.7600E-06,-3.26882E+00
8.7640E-06,-3.25789E+00
8.7680E-06,-3.25023E+00
8.7720E-06,-3.24695E+00
8.7760E-06,-3.24476E+00
8.7800E-06,-3.26554E+00
8.7840E-06,-3.26773E+00
8.7880E-06,-3.25679E+00
8.7920E-06,-3.27101E+00
8.7960E-06,-3.26992E+00
8.8000E-06,-3.27429E+00
8.8040E-06,-3.27648E+00
8.8080E-06,-3.27757E+00
8.8120E-06,-3.28632E+00
8.8160E-06,-3.27757E+00
8.8200E-06,-3.25351E+00
8.8240E-06,-3.24695E+00
8.8280E-06,-3.23601E+00
8.8320E-06,-3.23492E+00
8.8360E-06,-3.22179E+00
8.8400E-06,-3.22070E+00
8.8440E-06,-3.21195E+00
8.8480E-06,-3.20757E+00
8.8520E-06,-3.20429E+00
8.8560E-06,-3.19773E+00
8.8600E-06,-3.19226E+00
8.8640E-06,-3.19117E+00
8.8680E-06,-3.17367E+00
8.8720E-06,-3.17367E+00
8.8760E-06,-3.17695E+00
8.8800E-06,-3.17367E+00
8.8840E-06,-3.17695E+00
8.8880E-06,-3.18132E+00
8.8920E-06,-3.19117E+00
8.8960E-06,-3.19773E+00
8.9000E-06,-3.18351E+00
8.9040E-06,-3.17914E+00
8.9080E-06,-3.17257E+00
8.9120E-06,-3.15945E+00
8.9160E-06,-3.15398E+00
8.9200E-06,-3.15726E+00
8.9240E-06,-3.15507E+00
8.9280E-06,-3.14086E+00
8.9320E-06,-3.13539E+00
8.9360E-06,-3.13101E+00
8.9400E-06,-3.14632E+00
8.9440E-06,-3.15507E+00
8.9480E-06,-3.16273E+00
8.9520E-06,-3.16711E+00
8.9560E-06,-3.16711E+00
8.9600E-06,-3.17367E+00
8.9640E-06,-3.17476E+00
8.9680E-06,-3.18023E+00
8.9720E-06,-3.18023E+00
8.9760E-06,-3.18023E+00
8.9800E-06,-3.17804E+00
8.9840E-06,-3.17476E+00
8.9880E-06,-3.16929E+00
8.9920E-06,-3.16929E+00
8.9960E-06,-3.16601E+00
9.0000E-06,-3.16054E+00
9.0040E-06,-3.16601E+00
9.0080E-06,-3.17257E+00
9.0120E-06,-3.16711E+00
9.0160E-06,-3.16492E+00
9.0200E-06,-3.15726E+00
9.0240E-06,-3.16601E+00
9.0280E-06,-3.15617E+00
9.0320E-06,-3.16164E+00
9.0360E-06,-3.16164E+00
9.0400E-06,-3.16492E+00
9.0440E-06,-3.15836E+00
9.0480E-06,-3.15070E+00
9.0520E-06,-3.15070E+00
9.0560E-06,-3.15398E+00
9.0600E-06,-3.15617E+00
9.0640E-06,-3.15398E+00
9.0680E-06,-3.14851E+00
9.0720E-06,-3.13867E+00
9.0760E-06,-3.14414E+00
9.0800E-06,-3.12992E+00
9.0840E-06,-3.11679E+00
9.0880E-06,-3.11023E+00
9.0920E-06,-3.10257E+00
9.0960E-06,-3.10914E+00
9.1000E-06,-3.10695E+00
9.1040E-06,-3.11242E+00
9.1080E-06,-3.11789E+00
9.1120E-06,-3.11789E+00
9.1160E-06,-3.12226E+00
9.1200E-06,-3.11351E+00
9.1240E-06,-3.10804E+00
9.1280E-06,-3.09273E+00
9.1320E-06,-3.08398E+00
9.1360E-06,-3.08617E+00
9.1400E-06,-3.08398E+00
9.1440E-06,-3.06539E+00
9.1480E-06,-3.05445E+00
9.1520E-06,-3.05882E+00
9.1560E-06,-3.05336E+00
9.1600E-06,-3.06648E+00
9.1640E-06,-3.05992E+00
9.1680E-06,-3.06211E+00
9.1720E-06,-3.07304E+00
9.1760E-06,-3.09054E+00
9.1800E-06,-3.09054E+00
9.1840E-06,-3.09054E+00
9.1880E-06,-3.08289E+00
9.1920E-06,-3.08836E+00
9.1960E-06,-3.08070E+00
9.2000E-06,-3.06429E+00
9.2040E-06,-3.07195E+00
9.2080E-06,-3.07414E+00
9.2120E-06,-3.07523E+00
9.2160E-06,-3.07961E+00
9.2200E-06,-3.07414E+00
9.2240E-06,-3.08070E+00
9.2280E-06,-3.07961E+00
9.2320E-06,-3.06867E+00
9.2360E-06,-3.05992E+00
9.2400E-06,-3.06648E+00
9.2440E-06,-3.06211E+00
9.2480E-06,-3.06211E+00
9.2520E-06,-3.05773E+00
9.2560E-06,-3.06101E+00
9.2600E-06,-3.05007E+00
9.2640E-06,-3.05664E+00
9.2680E-06,-3.07414E+00
9.2720E-06,-3.08507E+00
9.2760E-06,-3.07961E+00
9.2800E-06,-3.08945E+00
9.2840E-06,-3.07851E+00
9.2880E-06,-3.05882E+00
9.2920E-06,-3.05445E+00
9.2960E-06,-3.03804E+00
9.3000E-06,-3.03586E+00
9.3040E-06,-3.02273E+00
9.3080E-06,-3.02492E+00
9.3120E-06,-3.01507E+00
9.3160E-06,-3.00523E+00
9.3200E-06,-3.01398E+00
9.3240E-06,-3.01398E+00
9.3280E-06,-3.01507E+00
9.3320E-06,-3.00961E+00
9.3360E-06,-3.00523E+00
9.3400E-06,-3.00414E+00
9.3440E-06,-3.00195E+00
9.3480E-06,-3.00195E+00
9.3520E-06,-2.99648E+00
9.3560E-06,-2.98882E+00
9.3600E-06,-3.00195E+00
9.3640E-06,-2.99101E+00
9.3680E-06,-3.01179E+00
9.3720E-06,-3.02054E+00
9.3760E-06,-3.03695E+00
9.3800E-06,-3.04242E+00
9.3840E-06,-3.04023E+00
9.3880E-06,-3.03039E+00
9.3920E-06,-3.01945E+00
9.3960E-06,-3.03039E+00
9.4000E-06,-3.02929E+00
9.4040E-06,-3.01179E+00
9.4080E-06,-3.01726E+00
9.4120E-06,-3.03148E+00
9.4160E-06,-3.02601E+00
9.4200E-06,-3.03257E+00
9.4240E-06,-3.02929E+00
9.4280E-06,-3.02273E+00
9.4320E-06,-3.02273E+00
9.4360E-06,-3.02601E+00
9.4400E-06,-3.02492E+00
9.4440E-06,-3.01945E+00
9.4480E-06,-3.02492E+00
9.4520E-06,-3.02601E+00
9.4560E-06,-3.03695E+00
9.4600E-06,-3.04679E+00
9.4640E-06,-3.05336E+00
9.4680E-06,-3.05664E+00
9.4720E-06,-3.05554E+00
9.4760E-06,-3.06211E+00
9.4800E-06,-3.07304E+00
9.4840E-06,-3.05773E+00
9.4880E-06,-3.04789E+00
9.4920E-06,-3.03586E+00
9.4960E-06,-3.03367E+00
9.5000E-06,-3.02820E+00
9.5040E-06,-3.01289E+00
9.5080E-06,-3.01070E+00
9.5120E-06,-3.00742E+00
9.5160E-06,-3.00195E+00
9.5200E-06,-2.99757E+00
9.5240E-06,-2.98664E+00
9.5280E-06,-2.98007E+00
9.5320E-06,-2.96148E+00
9.5360E-06,-2.94289E+00
9.5400E-06,-2.91226E+00
9.5440E-06,-2.88492E+00
9.5480E-06,-2.85211E+00
9.5520E-06,-2.84117E+00
9.5560E-06,-2.79851E+00
9.5600E-06,-2.76132E+00
9.5640E-06,-2.72851E+00
9.5680E-06,-2.69789E+00
9.5720E-06,-2.65851E+00
9.5760E-06,-2.61257E+00
9.5800E-06,-2.57101E+00
9.5840E-06,-2.51086E+00
9.5880E-06,-2.46382E+00
9.5920E-06,-2.41023E+00
9.5960E-06,-2.34679E+00
9.6000E-06,-2.28773E+00
9.6040E-06,-2.24070E+00
9.6080E-06,-2.17398E+00
9.6120E-06,-2.13570E+00
9.6160E-06,-2.06461E+00
9.6200E-06,-2.00336E+00
9.6240E-06,-1.93007E+00
9.6280E-06,-1.86664E+00
9.6320E-06,-1.79664E+00
9.6360E-06,-1.72336E+00
9.6400E-06,-1.64570E+00
9.6440E-06,-1.55164E+00
9.6480E-06,-1.47070E+00
9.6520E-06,-1.39742E+00
9.6560E-06,-1.32304E+00
9.6600E-06,-1.23554E+00
9.6640E-06,-1.15132E+00
9.6680E-06,-1.07914E+00
9.6720E-06,-1.00039E+00
9.6760E-06,-9.05231E-01
9.6800E-06,-8.36325E-01
9.6840E-06,-7.61950E-01
9.6880E-06,-6.82106E-01
9.6920E-06,-6.07731E-01
9.6960E-06,-5.24606E-01
9.7000E-06,-4.51325E-01
9.7040E-06,-3.67106E-01
9.7080E-06,-2.81794E-01
9.7120E-06,-1.89919E-01
9.7160E-06,-1.00231E-01
9.7200E-06,-1.38249E-02
9.7240E-06,6.16438E-02
9.7280E-06,1.66644E-01
9.7320E-06,2.34456E-01
9.7360E-06,3.31800E-01
9.7400E-06,4.14925E-01
9.7440E-06,5.04613E-01
9.7480E-06,5.85550E-01
9.7520E-06,6.59925E-01
9.7560E-06,7.48519E-01
9.7600E-06,8.26175E-01
9.7640E-06,9.01644E-01
9.7680E-06,9.78206E-01
9.7720E-06,1.05805E+00
9.7760E-06,1.14446E+00
9.7800E-06,1.22321E+00
9.7840E-06,1.28227E+00
9.7880E-06,1.34789E+00
9.7920E-06,1.43430E+00
9.7960E-06,1.50758E+00
9.8000E-06,1.56883E+00
9.8040E-06,1.64868E+00
9.8080E-06,1.71977E+00
9.8120E-06,1.79743E+00
9.8160E-06,1.89149E+00
9.8200E-06,1.97243E+00
9.8240E-06,2.04352E+00
9.8280E-06,2.11133E+00
9.8320E-06,2.17258E+00
9.8360E-06,2.23711E+00
9.8400E-06,2.30493E+00
9.8440E-06,2.38696E+00
9.8480E-06,2.47227E+00
9.8520E-06,2.54008E+00
9.8560E-06,2.61446E+00
9.8600E-06,2.69539E+00
9.8640E-06,2.76430E+00
9.8680E-06,2.84524E+00
9.8720E-06,2.92071E+00
9.8760E-06,3.00493E+00
9.8800E-06,3.07274E+00
9.8840E-06,3.14930E+00
9.8880E-06,3.21493E+00
9.8920E-06,3.28821E+00
9.8960E-06,3.35821E+00
9.9000E-06,3.39977E+00
9.9040E-06,3.48180E+00
9.9080E-06,3.55180E+00
9.9120E-06,3.63493E+00
9.9160E-06,3.68414E+00
9.9200E-06,3.74758E+00
9.9240E-06,3.81539E+00
9.9280E-06,3.86571E+00
9.9320E-06,3.90946E+00
9.9360E-06,3.94555E+00
9.9400E-06,3.99149E+00
9.9440E-06,4.02758E+00
9.9480E-06,4.06586E+00
9.9520E-06,4.10414E+00
9.9560E-06,4.13586E+00
9.9600E-06,4.16539E+00
9.9640E-06,4.18946E+00
9.9680E-06,4.19602E+00
9.9720E-06,4.20149E+00
9.9760E-06,4.21243E+00
9.9800E-06,4.20696E+00
9.9840E-06,4.19164E+00
9.9880E-06,4.17961E+00
9.9920E-06,4.14571E+00
9.9960E-06,4.10633E+00
1.0000E-05,4.07352E+00
1.0004E-05,4.01883E+00
1.0008E-05,3.96196E+00
1.0012E-05,3.90618E+00
1.0016E-05,3.82743E+00
1.0020E-05,3.75961E+00
1.0024E-05,3.70711E+00
1.0028E-05,3.61305E+00
1.0032E-05,3.51680E+00
1.0036E-05,3.39430E+00
1.0040E-05,3.29368E+00
1.0044E-05,3.17446E+00
1.0048E-05,3.04758E+00
1.0052E-05,2.92071E+00
1.0056E-05,2.79930E+00
1.0060E-05,2.67680E+00
1.0064E-05,2.51821E+00
1.0068E-05,2.37602E+00
1.0072E-05,2.23055E+00
1.0076E-05,2.07961E+00
1.0080E-05,1.92758E+00
1.0084E-05,1.76899E+00
1.0088E-05,1.58743E+00
1.0092E-05,1.42336E+00
1.0096E-05,1.26368E+00
1.0100E-05,1.09633E+00
1.0104E-05,9.33363E-01
1.0108E-05,7.60550E-01
1.0112E-05,6.05238E-01
1.0116E-05,4.37894E-01
1.0120E-05,2.80394E-01
1.0124E-05,1.22894E-01
1.0128E-05,-2.91374E-02
1.0132E-05,-1.69137E-01
1.0136E-05,-3.03669E-01
1.0140E-05,-4.25075E-01
1.0144E-05,-5.78200E-01
1.0148E-05,-7.11637E-01
1.0152E-05,-8.37419E-01
1.0156E-05,-9.35856E-01
1.0160E-05,-1.02445E+00
1.0164E-05,-1.11851E+00
1.0168E-05,-1.21695E+00
1.0172E-05,-1.30117E+00
1.0176E-05,-1.37226E+00
1.0180E-05,-1.43351E+00
1.0184E-05,-1.50132E+00
1.0188E-05,-1.54836E+00
1.0192E-05,-1.61179E+00
1.0196E-05,-1.64242E+00
1.0200E-05,-1.66211E+00
1.0204E-05,-1.68507E+00
1.0208E-05,-1.68070E+00
1.0212E-05,-1.66757E+00
1.0216E-05,-1.65336E+00
1.0220E-05,-1.65117E+00
1.0224E-05,-1.63476E+00
1.0228E-05,-1.59648E+00
1.0232E-05,-1.55820E+00
1.0236E-05,-1.51773E+00
1.0240E-05,-1.45320E+00
1.0244E-05,-1.38429E+00
1.0248E-05,-1.32523E+00
1.0252E-05,-1.25195E+00
1.0256E-05,-1.19179E+00
1.0260E-05,-1.12398E+00
1.0264E-05,-1.04086E+00
1.0268E-05,-9.42419E-01
1.0272E-05,-8.50544E-01
1.0276E-05,-7.54294E-01
1.0280E-05,-6.68981E-01
1.0284E-05,-5.91325E-01
1.0288E-05,-5.08200E-01
1.0292E-05,-3.97731E-01
1.0296E-05,-3.03669E-01
1.0300E-05,-1.99762E-01
1.0304E-05,-1.00231E-01
1.0308E-05,3.93830E-04
1.0312E-05,1.01019E-01
1.0316E-05,2.12581E-01
1.0320E-05,3.20863E-01
1.0324E-05,4.26956E-01
1.0328E-05,5.08988E-01
1.0332E-05,5.87738E-01
1.0336E-05,6.69769E-01
1.0340E-05,7.35394E-01
1.0344E-05,8.14144E-01
1.0348E-05,8.95081E-01
1.0352E-05,9.66175E-01
1.0356E-05,1.03836E+00
1.0360E-05,1.09961E+00
1.0364E-05,1.14774E+00
1.0368E-05,1.18274E+00
1.0372E-05,1.22211E+00
1.0376E-05,1.27461E+00
1.0380E-05,1.31727E+00
1.0384E-05,1.34680E+00
1.0388E-05,1.37633E+00
1.0392E-05,1.40149E+00
1.0396E-05,1.41789E+00
1.0400E-05,1.42993E+00
1.0404E-05,1.42993E+00
1.0408E-05,1.43977E+00
1.0412E-05,1.42883E+00
1.0416E-05,1.40914E+00
1.0420E-05,1.40477E+00
1.0424E-05,1.38399E+00
1.0428E-05,1.35664E+00
1.0432E-05,1.31618E+00
1.0436E-05,1.28336E+00
1.0440E-05,1.24508E+00
1.0444E-05,1.19258E+00
1.0448E-05,1.13680E+00
1.0452E-05,1.09196E+00
1.0456E-05,1.03946E+00
1.0460E-05,9.91331E-01
1.0464E-05,9.47581E-01
1.0468E-05,8.98363E-01
1.0472E-05,8.27269E-01
1.0476E-05,7.53988E-01
1.0480E-05,6.99300E-01
1.0484E-05,6.30394E-01
1.0488E-05,5.77894E-01
1.0492E-05,5.22113E-01
1.0496E-05,4.83831E-01
1.0500E-05,4.09456E-01
1.0504E-05,3.50394E-01
1.0508E-05,2.89144E-01
1.0512E-05,2.25706E-01
1.0516E-05,1.54613E-01
1.0520E-05,9.00813E-02
1.0524E-05,3.32063E-02
1.0528E-05,-7.26242E-03
1.0532E-05,-6.63249E-02
1.0536E-05,-1.10075E-01
1.0540E-05,-1.50544E-01
1.0544E-05,-1.96481E-01
1.0548E-05,-2.42419E-01
1.0552E-05,-2.68669E-01
1.0556E-05,-2.88356E-01
1.0560E-05,-3.23356E-01
1.0564E-05,-3.52887E-01
1.0568E-05,-3.70387E-01
1.0572E-05,-4.05387E-01
1.0576E-05,-4.20700E-01
1.0580E-05,-4.45856E-01
1.0584E-05,-4.62262E-01
1.0588E-05,-4.77575E-01
1.0592E-05,-4.86325E-01
1.0596E-05,-4.78669E-01
1.0600E-05,-4.64450E-01
1.0604E-05,-4.61169E-01
1.0608E-05,-4.51325E-01
1.0612E-05,-4.50231E-01
1.0616E-05,-4.30544E-01
1.0620E-05,-4.37106E-01
1.0624E-05,-4.15231E-01
1.0628E-05,-4.01012E-01
1.0632E-05,-3.71481E-01
1.0636E-05,-3.50700E-01
1.0640E-05,-3.17887E-01
1.0644E-05,-2.75231E-01
1.0648E-05,-2.36950E-01
1.0652E-05,-2.22731E-01
1.0656E-05,-1.94294E-01
1.0660E-05,-1.50544E-01
1.0664E-05,-1.06794E-01
1.0668E-05,-7.94499E-02
1.0672E-05,-4.33562E-02
1.0676E-05,-1.60124E-02
1.0680E-05,1.78938E-02
1.0684E-05,6.05501E-02
1.0688E-05,1.14144E-01
1.0692E-05,1.41488E-01
1.0696E-05,1.91800E-01
1.0700E-05,2.36644E-01
1.0704E-05,2.73831E-01
1.0708E-05,3.14300E-01
1.0712E-05,3.48206E-01
1.0716E-05,3.74456E-01
1.0720E-05,3.99613E-01
1.0724E-05,4.22581E-01
1.0728E-05,4.46644E-01
1.0732E-05,4.63050E-01
1.0736E-05,4.90394E-01
1.0740E-05,5.08988E-01
1.0744E-05,5.28675E-01
1.0748E-05,5.62581E-01
1.0752E-05,5.80081E-01
1.0756E-05,5.88831E-01
1.0760E-05,6.00863E-01
1.0764E-05,6.09613E-01
1.0768E-05,6.08519E-01
1.0772E-05,6.11800E-01
1.0776E-05,6.19456E-01
1.0780E-05,6.33675E-01
1.0784E-05,6.39144E-01
1.0788E-05,6.30394E-01
1.0792E-05,6.19456E-01
1.0796E-05,6.17269E-01
1.0800E-05,6.06331E-01
1.0804E-05,5.92113E-01
1.0808E-05,5.87738E-01
1.0812E-05,5.59300E-01
1.0816E-05,5.43988E-01
1.0820E-05,5.16644E-01
1.0824E-05,5.00238E-01
1.0828E-05,5.01331E-01
1.0832E-05,4.77269E-01
1.0836E-05,4.69613E-01
1.0840E-05,4.58675E-01
1.0844E-05,4.41175E-01
1.0848E-05,4.19300E-01
1.0852E-05,4.00706E-01
1.0856E-05,4.00706E-01
1.0860E-05,3.88675E-01
1.0864E-05,3.72269E-01
1.0868E-05,3.48206E-01
1.0872E-05,3.06644E-01
1.0876E-05,2.98988E-01
1.0880E-05,2.91331E-01
1.0884E-05,2.65081E-01
1.0888E-05,2.38831E-01
1.0892E-05,2.12581E-01
1.0896E-05,1.85238E-01
1.0900E-05,1.73206E-01
1.0904E-05,1.56800E-01
1.0908E-05,1.16331E-01
1.0912E-05,1.17425E-01
1.0916E-05,1.04300E-01
1.0920E-05,8.89876E-02
1.0924E-05,8.78938E-02
1.0928E-05,6.71126E-02
1.0932E-05,2.99251E-02
1.0936E-05,2.44563E-02
1.0940E-05,1.24251E-02
1.0944E-05,5.86258E-03
1.0948E-05,3.93830E-04
1.0952E-05,-1.49187E-02
1.0956E-05,-1.92937E-02
1.0960E-05,-3.78874E-02
1.0964E-05,-4.55437E-02
1.0968E-05,-4.66374E-02
1.0972E-05,-3.35124E-02
1.0976E-05,-3.78874E-02
1.0980E-05,-5.21062E-02
1.0984E-05,-6.63249E-02
1.0988E-05,-7.50749E-02
1.0992E-05,-6.30437E-02
1.0996E-05,-5.31999E-02
1.1000E-05,-6.41374E-02
1.1004E-05,-6.41374E-02
1.1008E-05,-4.88249E-02
1.1012E-05,-3.02312E-02
1.1016E-05,-1.79367E-03
1.1020E-05,1.35188E-02
1.1024E-05,1.68001E-02
1.1028E-05,1.78938E-02
1.1032E-05,3.43001E-02
1.1036E-05,2.33626E-02
1.1040E-05,4.52376E-02
1.1044E-05,5.94563E-02
1.1048E-05,5.94563E-02
1.1052E-05,8.89876E-02
1.1056E-05,1.18519E-01
1.1060E-05,1.29456E-01
1.1064E-05,1.53519E-01
1.1068E-05,1.71019E-01
1.1072E-05,1.74300E-01
1.1076E-05,1.88519E-01
1.1080E-05,1.93988E-01
1.1084E-05,2.12581E-01
1.1088E-05,2.26800E-01
1.1092E-05,2.31175E-01
1.1096E-05,2.25706E-01
1.1100E-05,2.38831E-01
1.1104E-05,2.50863E-01
1.1108E-05,2.70550E-01
1.1112E-05,2.86956E-01
1.1116E-05,2.93519E-01
1.1120E-05,3.06644E-01
1.1124E-05,3.20863E-01
1.1128E-05,3.24144E-01
1.1132E-05,3.30706E-01
1.1136E-05,3.32894E-01
1.1140E-05,3.25238E-01
1.1144E-05,3.23050E-01
1.1148E-05,3.27425E-01
1.1152E-05,3.35081E-01
1.1156E-05,3.51488E-01
1.1160E-05,3.56956E-01
1.1164E-05,3.58050E-01
1.1168E-05,3.51488E-01
1.1172E-05,3.59144E-01
1.1176E-05,3.52581E-01
1.1180E-05,3.38363E-01
1.1184E-05,3.39456E-01
1.1188E-05,3.32894E-01
1.1192E-05,3.30706E-01
1.1196E-05,3.41644E-01
1.1200E-05,3.16488E-01
1.1204E-05,3.13206E-01
1.1208E-05,3.02269E-01
1.1212E-05,2.98988E-01
1.1216E-05,2.97894E-01
1.1220E-05,2.84769E-01
1.1224E-05,2.77113E-01
1.1228E-05,2.63988E-01
1.1232E-05,2.53050E-01
1.1236E-05,2.42113E-01
1.1240E-05,2.28988E-01
1.1244E-05,2.22425E-01
1.1248E-05,2.18050E-01
1.1252E-05,2.03831E-01
1.1256E-05,1.91800E-01
1.1260E-05,1.86331E-01
1.1264E-05,1.60081E-01
1.1268E-05,1.58988E-01
1.1272E-05,1.49144E-01
1.1276E-05,1.36019E-01
1.1280E-05,1.15238E-01
1.1284E-05,1.03206E-01
1.1288E-05,9.44563E-02
1.1292E-05,1.05394E-01
1.1296E-05,9.77376E-02
1.1300E-05,9.66438E-02
1.1304E-05,1.05394E-01
1.1308E-05,1.02113E-01
1.1312E-05,9.55501E-02
1.1316E-05,8.13313E-02
1.1320E-05,6.16438E-02
1.1324E-05,7.80501E-02
1.1328E-05,8.57063E-02
1.1332E-05,8.24251E-02
1.1336E-05,7.14876E-02
1.1340E-05,5.72688E-02
1.1344E-05,5.50813E-02
1.1348E-05,5.83626E-02
1.1352E-05,6.60188E-02
1.1356E-05,6.82063E-02
1.1360E-05,7.25813E-02
1.1364E-05,7.36751E-02
1.1368E-05,6.93001E-02
1.1372E-05,6.60188E-02
1.1376E-05,7.47688E-02
1.1380E-05,7.58626E-02
1.1384E-05,8.57063E-02
1.1388E-05,1.11956E-01
1.1392E-05,1.08675E-01
1.1396E-05,1.11956E-01
1.1400E-05,1.18519E-01
1.1404E-05,1.37113E-01
1.1408E-05,1.41488E-01
1.1412E-05,1.40394E-01
1.1416E-05,1.32738E-01
1.1420E-05,1.38206E-01
1.1424E-05,1.52425E-01
1.1428E-05,1.64456E-01
1.1432E-05,1.63363E-01
1.1436E-05,1.77581E-01
1.1440E-05,1.97269E-01
1.1444E-05,1.99456E-01
1.1448E-05,2.07113E-01
1.1452E-05,2.04925E-01
1.1456E-05,2.21331E-01
1.1460E-05,2.35550E-01
1.1464E-05,2.54144E-01
1.1468E-05,2.71644E-01
1.1472E-05,2.70550E-01
1.1476E-05,2.69456E-01
1.1480E-05,2.71644E-01
1.1484E-05,2.86956E-01
1.1488E-05,2.94613E-01
1.1492E-05,2.94613E-01
1.1496E-05,2.94613E-01
1.1500E-05,2.96800E-01
1.1504E-05,3.07738E-01
1.1508E-05,3.03363E-01
1.1512E-05,3.06644E-01
1.1516E-05,3.07738E-01
1.1520E-05,3.12113E-01
1.1524E-05,3.14300E-01
1.1528E-05,3.09925E-01
1.1532E-05,3.15394E-01
1.1536E-05,3.23050E-01
1.1540E-05,3.07738E-01
1.1544E-05,3.07738E-01
1.1548E-05,2.94613E-01
1.1552E-05,2.91331E-01
1.1556E-05,2.85863E-01
1.1560E-05,2.56331E-01
1.1564E-05,2.66175E-01
1.1568E-05,2.73831E-01
1.1572E-05,2.72738E-01
1.1576E-05,2.73831E-01
1.1580E-05,2.63988E-01
1.1584E-05,2.53050E-01
1.1588E-05,2.45394E-01
1.1592E-05,2.35550E-01
1.1596E-05,2.33363E-01
1.1600E-05,2.33363E-01
1.1604E-05,2.38831E-01
1.1608E-05,2.37738E-01
1.1612E-05,2.36644E-01
1.1616E-05,2.25706E-01
1.1620E-05,2.25706E-01
1.1624E-05,2.24613E-01
1.1628E-05,2.02738E-01
1.1632E-05,1.78675E-01
1.1636E-05,1.80863E-01
1.1640E-05,1.84144E-01
1.1644E-05,1.77581E-01
1.1648E-05,1.73206E-01
1.1652E-05,1.67738E-01
1.1656E-05,1.64456E-01
1.1660E-05,1.62269E-01
1.1664E-05,1.75394E-01
1.1668E-05,1.74300E-01
1.1672E-05,1.71019E-01
1.1676E-05,1.55706E-01
1.1680E-05,1.66644E-01
1.1684E-05,1.87425E-01
1.1688E-05,1.66644E-01
1.1692E-05,1.77581E-01
1.1696E-05,1.75394E-01
1.1700E-05,1.73206E-01
1.1704E-05,1.74300E-01
1.1708E-05,1.77581E-01
1.1712E-05,1.72113E-01
1.1716E-05,1.74300E-01
1.1720E-05,1.78675E-01
1.1724E-05,1.61175E-01
1.1728E-05,1.53519E-01
1.1732E-05,1.29456E-01
1.1736E-05,1.23988E-01
1.1740E-05,1.37113E-01
1.1744E-05,1.33831E-01
1.1748E-05,1.28363E-01
1.1752E-05,1.44769E-01
1.1756E-05,1.67738E-01
1.1760E-05,1.54613E-01
1.1764E-05,1.62269E-01
1.1768E-05,1.74300E-01
1.1772E-05,2.03831E-01
1.1776E-05,2.07113E-01
1.1780E-05,2.22425E-01
1.1784E-05,2.35550E-01
1.1788E-05,2.60706E-01
1.1792E-05,2.70550E-01
1.1796E-05,3.02269E-01
1.1800E-05,3.36175E-01
1.1804E-05,3.49300E-01
1.1808E-05,3.91956E-01
1.1812E-05,4.30238E-01
1.1816E-05,4.32425E-01
1.1820E-05,4.57581E-01
1.1824E-05,4.91488E-01
1.1828E-05,5.27581E-01
1.1832E-05,5.62581E-01
1.1836E-05,6.04144E-01
1.1840E-05,6.47894E-01
1.1844E-05,6.86175E-01
1.1848E-05,7.53988E-01
1.1852E-05,7.98831E-01
1.1856E-05,8.73206E-01
1.1860E-05,9.24613E-01
1.1864E-05,9.77113E-01
1.1868E-05,1.04493E+00
1.1872E-05,1.10289E+00
1.1876E-05,1.16524E+00
1.1880E-05,1.22211E+00
1.1884E-05,1.28227E+00
1.1888E-05,1.33914E+00
1.1892E-05,1.40914E+00
1.1896E-05,1.44852E+00
1.1900E-05,1.51414E+00
1.1904E-05,1.56993E+00
1.1908E-05,1.63446E+00
1.1912E-05,1.67711E+00
1.1916E-05,1.73508E+00
1.1920E-05,1.78430E+00
1.1924E-05,1.83243E+00
1.1928E-05,1.89696E+00
1.1932E-05,1.93852E+00
1.1936E-05,1.98664E+00
1.1940E-05,2.03258E+00
1.1944E-05,2.06539E+00
1.1948E-05,2.09711E+00
1.1952E-05,2.12883E+00
1.1956E-05,2.16383E+00
1.1960E-05,2.19993E+00
1.1964E-05,2.23164E+00
1.1968E-05,2.26336E+00
1.1972E-05,2.28633E+00
1.1976E-05,2.32133E+00
1.1980E-05,2.33118E+00
1.1984E-05,2.36727E+00
1.1988E-05,2.39571E+00
1.1992E-05,2.40664E+00
1.1996E-05,2.43618E+00


==> Experiment Results/TRC07.CSV <==
[s],QMA[V]
-1.2000E-05,-3.46351E+00
-1.1996E-05,-3.45367E+00
-1.1992E-05,-3.46242E+00
-1.1988E-05,-3.46023E+00
-1.1984E-05,-3.46570E+00
-1.1980E-05,-3.46789E+00
-1.1976E-05,-3.46898E+00
-1.1972E-05,-3.47007E+00
-1.1968E-05,-3.45367E+00
-1.1964E-05,-3.44164E+00
-1.1960E-05,-3.44711E+00
-1.1956E-05,-3.45148E+00
-1.1952E-05,-3.46461E+00
-1.1948E-05,-3.45804E+00
-1.1944E-05,-3.45257E+00
-1.1940E-05,-3.45367E+00
-1.1936E-05,-3.44820E+00
-1.1932E-05,-3.44820E+00
-1.1928E-05,-3.45804E+00
-1.1924E-05,-3.46679E+00
-1.1920E-05,-3.45804E+00
-1.1916E-05,-3.44711E+00
-1.1912E-05,-3.44492E+00
-1.1908E-05,-3.45039E+00
-1.1904E-05,-3.44492E+00
-1.1900E-05,-3.45804E+00
-1.1896E-05,-3.44820E+00
-1.1892E-05,-3.45804E+00
-1.1888E-05,-3.45476E+00
-1.1884E-05,-3.44820E+00
-1.1880E-05,-3.43289E+00
-1.1876E-05,-3.41976E+00
-1.1872E-05,-3.42632E+00
-1.1868E-05,-3.41648E+00
-1.1864E-05,-3.41211E+00
-1.1860E-05,-3.40554E+00
-1.1856E-05,-3.39898E+00
-1.1852E-05,-3.39898E+00
-1.1848E-05,-3.39351E+00
-1.1844E-05,-3.41648E+00
-1.1840E-05,-3.42086E+00
-1.1836E-05,-3.41101E+00
-1.1832E-05,-3.39898E+00
-1.1828E-05,-3.38367E+00
-1.1824E-05,-3.39351E+00
-1.1820E-05,-3.39351E+00
-1.1816E-05,-3.38914E+00
-1.1812E-05,-3.37601E+00
-1.1808E-05,-3.36945E+00
-1.1804E-05,-3.36289E+00
-1.1800E-05,-3.35632E+00
-1.1796E-05,-3.36836E+00
-1.1792E-05,-3.36398E+00
-1.1788E-05,-3.35851E+00
-1.1784E-05,-3.35742E+00
-1.1780E-05,-3.36070E+00
-1.1776E-05,-3.34429E+00
-1.1772E-05,-3.34757E+00
-1.1768E-05,-3.33226E+00
-1.1764E-05,-3.33445E+00
-1.1760E-05,-3.33226E+00
-1.1756E-05,-3.34648E+00
-1.1752E-05,-3.34648E+00
-1.1748E-05,-3.34211E+00
-1.1744E-05,-3.34539E+00
-1.1740E-05,-3.33554E+00
-1.1736E-05,-3.32132E+00
-1.1732E-05,-3.32461E+00
-1.1728E-05,-3.32023E+00
-1.1724E-05,-3.32351E+00
-1.1720E-05,-3.31257E+00
-1.1716E-05,-3.31148E+00
-1.1712E-05,-3.30711E+00
-1.1708E-05,-3.30601E+00
-1.1704E-05,-3.29945E+00
-1.1700E-05,-3.29179E+00
-1.1696E-05,-3.28632E+00
-1.1692E-05,-3.27101E+00
-1.1688E-05,-3.27648E+00
-1.1684E-05,-3.27867E+00
-1.1680E-05,-3.27539E+00
-1.1676E-05,-3.27976E+00
-1.1672E-05,-3.26117E+00
-1.1668E-05,-3.26117E+00
-1.1664E-05,-3.25461E+00
-1.1660E-05,-3.24804E+00
-1.1656E-05,-3.25023E+00
-1.1652E-05,-3.24804E+00
-1.1648E-05,-3.24148E+00
-1.1644E-05,-3.23492E+00
-1.1640E-05,-3.23054E+00
-1.1636E-05,-3.23820E+00
-1.1632E-05,-3.23711E+00
-1.1628E-05,-3.24914E+00
-1.1624E-05,-3.24804E+00
-1.1620E-05,-3.24367E+00
-1.1616E-05,-3.25461E+00
-1.1612E-05,-3.27429E+00
-1.1608E-05,-3.28304E+00
-1.1604E-05,-3.26992E+00
-1.1600E-05,-3.26554E+00
-1.1596E-05,-3.25789E+00
-1.1592E-05,-3.26336E+00
-1.1588E-05,-3.27211E+00
-1.1584E-05,-3.25570E+00
-1.1580E-05,-3.26336E+00
-1.1576E-05,-3.26117E+00
-1.1572E-05,-3.25461E+00
-1.1568E-05,-3.26445E+00
-1.1564E-05,-3.25351E+00
-1.1560E-05,-3.24804E+00
-1.1556E-05,-3.25023E+00
-1.1552E-05,-3.23929E+00
-1.1548E-05,-3.25789E+00
-1.1544E-05,-3.26117E+00
-1.1540E-05,-3.26007E+00
-1.1536E-05,-3.25242E+00
-1.1532E-05,-3.25461E+00
-1.1528E-05,-3.25570E+00
-1.1524E-05,-3.24586E+00
-1.1520E-05,-3.24367E+00
-1.1516E-05,-3.24039E+00
-1.1512E-05,-3.22726E+00
-1.1508E-05,-3.22179E+00
-1.1504E-05,-3.22507E+00
-1.1500E-05,-3.22836E+00
-1.1496E-05,-3.22617E+00
-1.1492E-05,-3.21742E+00
-1.1488E-05,-3.20976E+00
-1.1484E-05,-3.19992E+00
-1.1480E-05,-3.20539E+00
-1.1476E-05,-3.22070E+00
-1.1472E-05,-3.21961E+00
-1.1468E-05,-3.21632E+00
-1.1464E-05,-3.19992E+00
-1.1460E-05,-3.22179E+00
-1.1456E-05,-3.21961E+00
-1.1452E-05,-3.21304E+00
-1.1448E-05,-3.22945E+00
-1.1444E-05,-3.23164E+00
-1.1440E-05,-3.24586E+00
-1.1436E-05,-3.24586E+00
-1.1432E-05,-3.23711E+00
-1.1428E-05,-3.24586E+00
-1.1424E-05,-3.22070E+00
-1.1420E-05,-3.21304E+00
-1.1416E-05,-3.21742E+00
-1.1412E-05,-3.22945E+00
-1.1408E-05,-3.21961E+00
-1.1404E-05,-3.21304E+00
-1.1400E-05,-3.20976E+00
-1.1396E-05,-3.21632E+00
-1.1392E-05,-3.22070E+00
-1.1388E-05,-3.23054E+00
-1.1384E-05,-3.22617E+00
-1.1380E-05,-3.22617E+00
-1.1376E-05,-3.21742E+00
-1.1372E-05,-3.20976E+00
-1.1368E-05,-3.22070E+00
-1.1364E-05,-3.20867E+00
-1.1360E-05,-3.20429E+00
-1.1356E-05,-3.20101E+00
-1.1352E-05,-3.19226E+00
-1.1348E-05,-3.19117E+00
-1.1344E-05,-3.17586E+00
-1.1340E-05,-3.18461E+00
-1.1336E-05,-3.18789E+00
-1.1332E-05,-3.18570E+00
-1.1328E-05,-3.18023E+00
-1.1324E-05,-3.17148E+00
-1.1320E-05,-3.16929E+00
-1.1316E-05,-3.16382E+00
-1.1312E-05,-3.16382E+00
-1.1308E-05,-3.16711E+00
-1.1304E-05,-3.15507E+00
-1.1300E-05,-3.16164E+00
-1.1296E-05,-3.14742E+00
-1.1292E-05,-3.14304E+00
-1.1288E-05,-3.12992E+00
-1.1284E-05,-3.12992E+00
-1.1280E-05,-3.13757E+00
-1.1276E-05,-3.15070E+00
-1.1272E-05,-3.14632E+00
-1.1268E-05,-3.13867E+00
-1.1264E-05,-3.13211E+00
-1.1260E-05,-3.13539E+00
-1.1256E-05,-3.12664E+00
-1.1252E-05,-3.13320E+00
-1.1248E-05,-3.14414E+00
-1.1244E-05,-3.13539E+00
-1.1240E-05,-3.13320E+00
-1.1236E-05,-3.12336E+00
-1.1232E-05,-3.13101E+00
-1.1228E-05,-3.13101E+00
-1.1224E-05,-3.12882E+00
-1.1220E-05,-3.13539E+00
-1.1216E-05,-3.14195E+00
-1.1212E-05,-3.13211E+00
-1.1208E-05,-3.12992E+00
-1.1204E-05,-3.13976E+00
-1.1200E-05,-3.14304E+00
-1.1196E-05,-3.14632E+00
-1.1192E-05,-3.13539E+00
-1.1188E-05,-3.12664E+00
-1.1184E-05,-3.12992E+00
-1.1180E-05,-3.13976E+00
-1.1176E-05,-3.13101E+00
-1.1172E-05,-3.14851E+00
-1.1168E-05,-3.15070E+00
-1.1164E-05,-3.14961E+00
-1.1160E-05,-3.15617E+00
-1.1156E-05,-3.14632E+00
-1.1152E-05,-3.13757E+00
-1.1148E-05,-3.13867E+00
-1.1144E-05,-3.14086E+00
-1.1140E-05,-3.14414E+00
-1.1136E-05,-3.14523E+00
-1.1132E-05,-3.13320E+00
-1.1128E-05,-3.12336E+00
-1.1124E-05,-3.10367E+00
-1.1120E-05,-3.10148E+00
-1.1116E-05,-3.10586E+00
-1.1112E-05,-3.11570E+00
-1.1108E-05,-3.11679E+00
-1.1104E-05,-3.10914E+00
-1.1100E-05,-3.10695E+00
-1.1096E-05,-3.10695E+00
-1.1092E-05,-3.09492E+00
-1.1088E-05,-3.08070E+00
-1.1084E-05,-3.07632E+00
-1.1080E-05,-3.06867E+00
-1.1076E-05,-3.07304E+00
-1.1072E-05,-3.06539E+00
-1.1068E-05,-3.07195E+00
-1.1064E-05,-3.07961E+00
-1.1060E-05,-3.07742E+00
-1.1056E-05,-3.07195E+00
-1.1052E-05,-3.07961E+00
-1.1048E-05,-3.07414E+00
-1.1044E-05,-3.07632E+00
-1.1040E-05,-3.07304E+00
-1.1036E-05,-3.07632E+00
-1.1032E-05,-3.07632E+00
-1.1028E-05,-3.07851E+00
-1.1024E-05,-3.08070E+00
-1.1020E-05,-3.08507E+00
-1.1016E-05,-3.07961E+00
-1.1012E-05,-3.06539E+00
-1.1008E-05,-3.08398E+00
-1.1004E-05,-3.08179E+00
-1.1000E-05,-3.09164E+00
-1.0996E-05,-3.08507E+00
-1.0992E-05,-3.08070E+00
-1.0988E-05,-3.08398E+00
-1.0984E-05,-3.07851E+00
-1.0980E-05,-3.07961E+00
-1.0976E-05,-3.08070E+00
-1.0972E-05,-3.08617E+00
-1.0968E-05,-3.09054E+00
-1.0964E-05,-3.09601E+00
-1.0960E-05,-3.09711E+00
-1.0956E-05,-3.08836E+00
-1.0952E-05,-3.07961E+00
-1.0948E-05,-3.07961E+00
-1.0944E-05,-3.07414E+00
-1.0940E-05,-3.06976E+00
-1.0936E-05,-3.06429E+00
-1.0932E-05,-3.05882E+00
-1.0928E-05,-3.06211E+00
-1.0924E-05,-3.05882E+00
-1.0920E-05,-3.05117E+00
-1.0916E-05,-3.04570E+00
-1.0912E-05,-3.02929E+00
-1.0908E-05,-3.02820E+00
-1.0904E-05,-3.03148E+00
-1.0900E-05,-3.02054E+00
-1.0896E-05,-3.02164E+00
-1.0892E-05,-3.00961E+00
-1.0888E-05,-3.00961E+00
-1.0884E-05,-2.99867E+00
-1.0880E-05,-2.98992E+00
-1.0876E-05,-3.00086E+00
-1.0872E-05,-3.00195E+00
-1.0868E-05,-2.99539E+00
-1.0864E-05,-2.98336E+00
-1.0860E-05,-2.99648E+00
-1.0856E-05,-2.98117E+00
-1.0852E-05,-2.98117E+00
-1.0848E-05,-2.97023E+00
-1.0844E-05,-2.96476E+00
-1.0840E-05,-2.96257E+00
-1.0836E-05,-2.95601E+00
-1.0832E-05,-2.96695E+00
-1.0828E-05,-2.95382E+00
-1.0824E-05,-2.95164E+00
-1.0820E-05,-2.94945E+00
-1.0816E-05,-2.94945E+00
-1.0812E-05,-2.95164E+00
-1.0808E-05,-2.94617E+00
-1.0804E-05,-2.94617E+00
-1.0800E-05,-2.93961E+00
-1.0796E-05,-2.92648E+00
-1.0792E-05,-2.94289E+00
-1.0788E-05,-2.94289E+00
-1.0784E-05,-2.93632E+00
-1.0780E-05,-2.93195E+00
-1.0776E-05,-2.93851E+00
-1.0772E-05,-2.92867E+00
-1.0768E-05,-2.93414E+00
-1.0764E-05,-2.93195E+00
-1.0760E-05,-2.91664E+00
-1.0756E-05,-2.93195E+00
-1.0752E-05,-2.91336E+00
-1.0748E-05,-2.91882E+00
-1.0744E-05,-2.92757E+00
-1.0740E-05,-2.92211E+00
-1.0736E-05,-2.90570E+00
-1.0732E-05,-2.91445E+00
-1.0728E-05,-2.90789E+00
-1.0724E-05,-2.90242E+00
-1.0720E-05,-2.89914E+00
-1.0716E-05,-2.90461E+00
-1.0712E-05,-2.90461E+00
-1.0708E-05,-2.90789E+00
-1.0704E-05,-2.91007E+00
-1.0700E-05,-2.91773E+00
-1.0696E-05,-2.91992E+00
-1.0692E-05,-2.91445E+00
-1.0688E-05,-2.91445E+00
-1.0684E-05,-2.91445E+00
-1.0680E-05,-2.91117E+00
-1.0676E-05,-2.90242E+00
-1.0672E-05,-2.92320E+00
-1.0668E-05,-2.90461E+00
-1.0664E-05,-2.90023E+00
-1.0660E-05,-2.91664E+00
-1.0656E-05,-2.92648E+00
-1.0652E-05,-2.92539E+00
-1.0648E-05,-2.92976E+00
-1.0644E-05,-2.91882E+00
-1.0640E-05,-2.92320E+00
-1.0636E-05,-2.93851E+00
-1.0632E-05,-2.93414E+00
-1.0628E-05,-2.94617E+00
-1.0624E-05,-2.94070E+00
-1.0620E-05,-2.92429E+00
-1.0616E-05,-2.92757E+00
-1.0612E-05,-2.90789E+00
-1.0608E-05,-2.90570E+00
-1.0604E-05,-2.89367E+00
-1.0600E-05,-2.88273E+00
-1.0596E-05,-2.86523E+00
-1.0592E-05,-2.83679E+00
-1.0588E-05,-2.82804E+00
-1.0584E-05,-2.80726E+00
-1.0580E-05,-2.77336E+00
-1.0576E-05,-2.71867E+00
-1.0572E-05,-2.66507E+00
-1.0568E-05,-2.63117E+00
-1.0564E-05,-2.56992E+00
-1.0560E-05,-2.52179E+00
-1.0556E-05,-2.44414E+00
-1.0552E-05,-2.38398E+00
-1.0548E-05,-2.30086E+00
-1.0544E-05,-2.23304E+00
-1.0540E-05,-2.15757E+00
-1.0536E-05,-2.05586E+00
-1.0532E-05,-1.95086E+00
-1.0528E-05,-1.83492E+00
-1.0524E-05,-1.73320E+00
-1.0520E-05,-1.63914E+00
-1.0516E-05,-1.53195E+00
-1.0512E-05,-1.41382E+00
-1.0508E-05,-1.29679E+00
-1.0504E-05,-1.17648E+00
-1.0500E-05,-1.04086E+00
-1.0496E-05,-9.23825E-01
-1.0492E-05,-7.89294E-01
-1.0488E-05,-6.58044E-01
-1.0484E-05,-5.07106E-01
-1.0480E-05,-3.68200E-01
-1.0476E-05,-2.36950E-01
-1.0472E-05,-9.80437E-02
-1.0468E-05,4.19563E-02
-1.0464E-05,1.86331E-01
-1.0460E-05,3.42738E-01
-1.0456E-05,4.67425E-01
-1.0452E-05,5.82269E-01
-1.0448E-05,6.91644E-01
-1.0444E-05,8.21800E-01
-1.0440E-05,9.31175E-01
-1.0436E-05,1.05258E+00
-1.0432E-05,1.14555E+00
-1.0428E-05,1.24180E+00
-1.0424E-05,1.33914E+00
-1.0420E-05,1.41899E+00
-1.0416E-05,1.50539E+00
-1.0412E-05,1.57539E+00
-1.0408E-05,1.64539E+00
-1.0404E-05,1.69352E+00
-1.0400E-05,1.75149E+00
-1.0396E-05,1.81493E+00
-1.0392E-05,1.85211E+00
-1.0388E-05,1.89586E+00
-1.0384E-05,1.92758E+00
-1.0380E-05,1.95055E+00
-1.0376E-05,1.95493E+00
-1.0372E-05,1.95711E+00
-1.0368E-05,1.96477E+00
-1.0364E-05,1.95383E+00
-1.0360E-05,1.92977E+00
-1.0356E-05,1.90461E+00
-1.0352E-05,1.88711E+00
-1.0348E-05,1.84774E+00
-1.0344E-05,1.81055E+00
-1.0340E-05,1.77774E+00
-1.0336E-05,1.71430E+00
-1.0332E-05,1.66399E+00
-1.0328E-05,1.61258E+00
-1.0324E-05,1.56118E+00
-1.0320E-05,1.47914E+00
-1.0316E-05,1.39821E+00
-1.0312E-05,1.32164E+00
-1.0308E-05,1.25164E+00
-1.0304E-05,1.15868E+00
-1.0300E-05,1.07446E+00
-1.0296E-05,9.97894E-01
-1.0292E-05,9.09300E-01
-1.0288E-05,8.33831E-01
-1.0284E-05,7.36488E-01
-1.0280E-05,6.46800E-01
-1.0276E-05,5.64769E-01
-1.0272E-05,4.69613E-01
-1.0268E-05,3.89769E-01
-1.0264E-05,3.06644E-01
-1.0260E-05,2.36644E-01
-1.0256E-05,1.72113E-01
-1.0252E-05,9.11751E-02
-1.0248E-05,3.32063E-02
-1.0244E-05,-3.89812E-02
-1.0240E-05,-1.04606E-01
-1.0236E-05,-1.57106E-01
-1.0232E-05,-2.22731E-01
-1.0228E-05,-2.90544E-01
-1.0224E-05,-3.48512E-01
-1.0220E-05,-4.13044E-01
-1.0216E-05,-4.75387E-01
-1.0212E-05,-5.20231E-01
-1.0208E-05,-5.62887E-01
-1.0204E-05,-6.01169E-01
-1.0200E-05,-6.35075E-01
-1.0196E-05,-6.43825E-01
-1.0192E-05,-6.56950E-01
-1.0188E-05,-6.68981E-01
-1.0184E-05,-6.90856E-01
-1.0180E-05,-6.75544E-01
-1.0176E-05,-6.87575E-01
-1.0172E-05,-6.85387E-01
-1.0168E-05,-6.67887E-01
-1.0164E-05,-6.61325E-01
-1.0160E-05,-6.33981E-01
-1.0156E-05,-6.20856E-01
-1.0152E-05,-6.05544E-01
-1.0148E-05,-5.72731E-01
-1.0144E-05,-5.49762E-01
-1.0140E-05,-5.20231E-01
-1.0136E-05,-4.85231E-01
-1.0132E-05,-4.51325E-01
-1.0128E-05,-4.02106E-01
-1.0124E-05,-3.63825E-01
-1.0120E-05,-3.23356E-01
-1.0116E-05,-2.78512E-01
-1.0112E-05,-2.46794E-01
-1.0108E-05,-1.91012E-01
-1.0104E-05,-1.34137E-01
-1.0100E-05,-7.83562E-02
-1.0096E-05,-1.71062E-02
-1.0092E-05,4.63313E-02
-1.0088E-05,9.44563E-02
-1.0084E-05,1.45863E-01
-1.0080E-05,1.96175E-01
-1.0076E-05,2.49769E-01
-1.0072E-05,2.92425E-01
-1.0068E-05,3.41644E-01
-1.0064E-05,3.74456E-01
-1.0060E-05,4.32425E-01
-1.0056E-05,4.70706E-01
-1.0052E-05,5.28675E-01
-1.0048E-05,5.74613E-01
-1.0044E-05,6.07425E-01
-1.0040E-05,6.36956E-01
-1.0036E-05,6.69769E-01
-1.0032E-05,7.08050E-01
-1.0028E-05,7.41956E-01
-1.0024E-05,7.57269E-01
-1.0020E-05,7.87894E-01
-1.0016E-05,8.27269E-01
-1.0012E-05,8.38206E-01
-1.0008E-05,8.49144E-01
-1.0004E-05,8.68831E-01
-1.0000E-05,8.73206E-01
-9.9960E-06,8.77581E-01
-9.9920E-06,8.80863E-01
-9.9880E-06,8.99456E-01
-9.9840E-06,8.96175E-01
-9.9800E-06,8.91800E-01
-9.9760E-06,8.98363E-01
-9.9720E-06,8.96175E-01
-9.9680E-06,8.89613E-01
-9.9640E-06,8.88519E-01
-9.9600E-06,8.78675E-01
-9.9560E-06,8.68831E-01
-9.9520E-06,8.49144E-01
-9.9480E-06,8.28363E-01
-9.9440E-06,8.07581E-01
-9.9400E-06,7.92269E-01
-9.9360E-06,7.75863E-01
-9.9320E-06,7.57269E-01
-9.9280E-06,7.22269E-01
-9.9240E-06,6.93831E-01
-9.9200E-06,6.53363E-01
-9.9160E-06,6.39144E-01
-9.9120E-06,6.13988E-01
-9.9080E-06,5.89925E-01
-9.9040E-06,5.74613E-01
-9.9000E-06,5.43988E-01
-9.8960E-06,5.28675E-01
-9.8920E-06,4.86019E-01
-9.8880E-06,4.57581E-01
-9.8840E-06,4.38988E-01
-9.8800E-06,3.91956E-01
-9.8760E-06,3.67894E-01
-9.8720E-06,3.43831E-01
-9.8680E-06,3.02269E-01
-9.8640E-06,2.73831E-01
-9.8600E-06,2.53050E-01
-9.8560E-06,2.19144E-01
-9.8520E-06,1.87425E-01
-9.8480E-06,1.52425E-01
-9.8440E-06,1.25081E-01
-9.8400E-06,1.11956E-01
-9.8360E-06,9.99251E-02
-9.8320E-06,6.93001E-02
-9.8280E-06,5.28938E-02
-9.8240E-06,2.99251E-02
-9.8200E-06,1.57063E-02
-9.8160E-06,3.67508E-03
-9.8120E-06,3.93830E-04
-9.8080E-06,-1.38249E-02
-9.8040E-06,-1.60124E-02
-9.8000E-06,-7.26242E-03
-9.7960E-06,-2.88742E-03
-9.7920E-06,-1.60124E-02
-9.7880E-06,-3.35124E-02
-9.7840E-06,-4.22624E-02
-9.7800E-06,-4.88249E-02
-9.7760E-06,-4.44499E-02
-9.7720E-06,-5.97624E-02
-9.7680E-06,-5.42937E-02
-9.7640E-06,-3.78874E-02
-9.7600E-06,-4.66374E-02
-9.7560E-06,-3.35124E-02
-9.7520E-06,-3.02312E-02
-9.7480E-06,-1.92937E-02
-9.7440E-06,3.67508E-03
-9.7400E-06,2.22688E-02
-9.7360E-06,2.44563E-02
-9.7320E-06,5.39876E-02
-9.7280E-06,5.07063E-02
-9.7240E-06,7.91438E-02
-9.7200E-06,1.02113E-01
-9.7160E-06,1.06488E-01
-9.7120E-06,1.17425E-01
-9.7080E-06,1.46956E-01
-9.7040E-06,1.60081E-01
-9.7000E-06,1.88519E-01
-9.6960E-06,2.14769E-01
-9.6920E-06,2.31175E-01
-9.6880E-06,2.32269E-01
-9.6840E-06,2.51956E-01
-9.6800E-06,2.69456E-01
-9.6760E-06,2.67269E-01
-9.6720E-06,2.74925E-01
-9.6680E-06,2.92425E-01
-9.6640E-06,3.09925E-01
-9.6600E-06,3.25238E-01
-9.6560E-06,3.41644E-01
-9.6520E-06,3.54769E-01
-9.6480E-06,3.72269E-01
-9.6440E-06,3.79925E-01
-9.6400E-06,3.78831E-01
-9.6360E-06,3.90863E-01
-9.6320E-06,3.97425E-01
-9.6280E-06,4.07269E-01
-9.6240E-06,4.13831E-01
-9.6200E-06,4.08363E-01
-9.6160E-06,4.11644E-01
-9.6120E-06,4.17113E-01
-9.6080E-06,4.10550E-01
-9.6040E-06,4.26956E-01
-9.6000E-06,4.11644E-01
-9.5960E-06,3.94144E-01
-9.5920E-06,4.06175E-01
-9.5880E-06,4.10550E-01
-9.5840E-06,4.05081E-01
-9.5800E-06,3.93050E-01
-9.5760E-06,3.87581E-01
-9.5720E-06,3.74456E-01
-9.5680E-06,3.70081E-01
-9.5640E-06,3.55863E-01
-9.5600E-06,3.47113E-01
-9.5560E-06,3.31800E-01
-9.5520E-06,3.15394E-01
-9.5480E-06,3.24144E-01
-9.5440E-06,3.20863E-01
-9.5400E-06,3.21956E-01
-9.5360E-06,3.16488E-01
-9.5320E-06,3.05550E-01
-9.5280E-06,3.05550E-01
-9.5240E-06,2.92425E-01
-9.5200E-06,2.66175E-01
-9.5160E-06,2.54144E-01
-9.5120E-06,2.49769E-01
-9.5080E-06,2.54144E-01
-9.5040E-06,2.45394E-01
-9.5000E-06,2.25706E-01
-9.4960E-06,2.28988E-01
-9.4920E-06,2.03831E-01
-9.4880E-06,1.97269E-01
-9.4840E-06,2.01644E-01
-9.4800E-06,1.95081E-01
-9.4760E-06,1.91800E-01
-9.4720E-06,2.00550E-01
-9.4680E-06,1.80863E-01
-9.4640E-06,1.60081E-01
-9.4600E-06,1.46956E-01
-9.4560E-06,1.56800E-01
-9.4520E-06,1.49144E-01
-9.4480E-06,1.60081E-01
-9.4440E-06,1.56800E-01
-9.4400E-06,1.56800E-01
-9.4360E-06,1.50238E-01
-9.4320E-06,1.37113E-01
-9.4280E-06,1.45863E-01
-9.4240E-06,1.44769E-01
-9.4200E-06,1.36019E-01
-9.4160E-06,1.28363E-01
-9.4120E-06,1.30550E-01
-9.4080E-06,1.38206E-01
-9.4040E-06,1.37113E-01
-9.4000E-06,1.37113E-01
-9.3960E-06,1.48050E-01
-9.3920E-06,1.66644E-01
-9.3880E-06,1.79769E-01
-9.3840E-06,1.68831E-01
-9.3800E-06,1.80863E-01
-9.3760E-06,1.81956E-01
-9.3720E-06,1.86331E-01
-9.3680E-06,1.95081E-01
-9.3640E-06,2.06019E-01
-9.3600E-06,2.10394E-01
-9.3560E-06,2.18050E-01
-9.3520E-06,2.28988E-01
-9.3480E-06,2.28988E-01
-9.3440E-06,2.45394E-01
-9.3400E-06,2.69456E-01
-9.3360E-06,2.89144E-01
-9.3320E-06,2.73831E-01
-9.3280E-06,2.90238E-01
-9.3240E-06,2.84769E-01
-9.3200E-06,2.92425E-01
-9.3160E-06,2.96800E-01
-9.3120E-06,2.97894E-01
-9.3080E-06,3.03363E-01
-9.3040E-06,3.03363E-01
-9.3000E-06,2.89144E-01
-9.2960E-06,3.06644E-01
-9.2920E-06,3.14300E-01
-9.2880E-06,3.20863E-01
-9.2840E-06,3.21956E-01
-9.2800E-06,3.08831E-01
-9.2760E-06,3.26331E-01
-9.2720E-06,3.27425E-01
-9.2680E-06,3.11019E-01
-9.2640E-06,2.93519E-01
-9.2600E-06,2.97894E-01
-9.2560E-06,2.93519E-01
-9.2520E-06,3.15394E-01
-9.2480E-06,3.20863E-01
-9.2440E-06,3.37269E-01
-9.2400E-06,3.27425E-01
-9.2360E-06,3.24144E-01
-9.2320E-06,3.23050E-01
-9.2280E-06,3.28519E-01
-9.2240E-06,3.20863E-01
-9.2200E-06,3.12113E-01
-9.2160E-06,3.07738E-01
-9.2120E-06,2.96800E-01
-9.2080E-06,3.12113E-01
-9.2040E-06,3.06644E-01
-9.2000E-06,2.98988E-01
-9.1960E-06,2.91331E-01
-9.1920E-06,2.91331E-01
-9.1880E-06,2.95706E-01
-9.1840E-06,2.95706E-01
-9.1800E-06,2.94613E-01
-9.1760E-06,3.03363E-01
-9.1720E-06,3.00081E-01
-9.1680E-06,2.96800E-01
-9.1640E-06,2.77113E-01
-9.1600E-06,2.70550E-01
-9.1560E-06,2.83675E-01
-9.1520E-06,2.62894E-01
-9.1480E-06,2.63988E-01
-9.1440E-06,2.69456E-01
-9.1400E-06,2.80394E-01
-9.1360E-06,2.89144E-01
-9.1320E-06,2.92425E-01
-9.1280E-06,2.77113E-01
-9.1240E-06,2.66175E-01
-9.1200E-06,2.54144E-01
-9.1160E-06,2.50863E-01
-9.1120E-06,2.39925E-01
-9.1080E-06,2.36644E-01
-9.1040E-06,2.28988E-01
-9.1000E-06,2.23519E-01
-9.0960E-06,2.28988E-01
-9.0920E-06,2.23519E-01
-9.0880E-06,2.28988E-01
-9.0840E-06,2.21331E-01
-9.0800E-06,2.15863E-01
-9.0760E-06,2.16956E-01
-9.0720E-06,2.13675E-01
-9.0680E-06,2.06019E-01
-9.0640E-06,2.13675E-01
-9.0600E-06,2.16956E-01
-9.0560E-06,2.23519E-01
-9.0520E-06,2.24613E-01
-9.0480E-06,2.19144E-01
-9.0440E-06,2.13675E-01
-9.0400E-06,2.13675E-01
-9.0360E-06,2.09300E-01
-9.0320E-06,2.06019E-01
-9.0280E-06,2.08206E-01
-9.0240E-06,2.20238E-01
-9.0200E-06,2.20238E-01
-9.0160E-06,2.09300E-01
-9.0120E-06,2.06019E-01
-9.0080E-06,2.01644E-01
-9.0040E-06,2.08206E-01
-9.0000E-06,2.15863E-01
-8.9960E-06,2.10394E-01
-8.9920E-06,2.14769E-01
-8.9880E-06,2.25706E-01
-8.9840E-06,2.44300E-01
-8.9800E-06,2.51956E-01
-8.9760E-06,2.50863E-01
-8.9720E-06,2.44300E-01
-8.9680E-06,2.43206E-01
-8.9640E-06,2.42113E-01
-8.9600E-06,2.37738E-01
-8.9560E-06,2.47581E-01
-8.9520E-06,2.49769E-01
-8.9480E-06,2.62894E-01
-8.9440E-06,2.68363E-01
-8.9400E-06,2.57425E-01
-8.9360E-06,2.62894E-01
-8.9320E-06,2.68363E-01
-8.9280E-06,2.83675E-01
-8.9240E-06,2.83675E-01
-8.9200E-06,2.98988E-01
-8.9160E-06,3.09925E-01
-8.9120E-06,3.09925E-01
-8.9080E-06,3.04456E-01
-8.9040E-06,3.09925E-01
-8.9000E-06,3.05550E-01
-8.8960E-06,3.07738E-01
-8.8920E-06,3.01175E-01
-8.8880E-06,3.09925E-01
-8.8840E-06,3.09925E-01
-8.8800E-06,3.00081E-01
-8.8760E-06,2.94613E-01
-8.8720E-06,2.96800E-01
-8.8680E-06,2.94613E-01
-8.8640E-06,2.85863E-01
-8.8600E-06,2.53050E-01
-8.8560E-06,2.53050E-01
-8.8520E-06,2.66175E-01
-8.8480E-06,2.62894E-01
-8.8440E-06,2.51956E-01
-8.8400E-06,2.58519E-01
-8.8360E-06,2.67269E-01
-8.8320E-06,2.63988E-01
-8.8280E-06,2.56331E-01
-8.8240E-06,2.56331E-01
-8.8200E-06,2.47581E-01
-8.8160E-06,2.53050E-01
-8.8120E-06,2.46488E-01
-8.8080E-06,2.34456E-01
-8.8040E-06,2.33363E-01
-8.8000E-06,2.35550E-01
-8.7960E-06,2.35550E-01
-8.7920E-06,2.30081E-01
-8.7880E-06,2.28988E-01
-8.7840E-06,2.34456E-01
-8.7800E-06,2.42113E-01
-8.7760E-06,2.49769E-01
-8.7720E-06,2.59613E-01
-8.7680E-06,2.79300E-01
-8.7640E-06,2.83675E-01
-8.7600E-06,3.07738E-01
-8.7560E-06,3.42738E-01
-8.7520E-06,3.76644E-01
-8.7480E-06,4.16019E-01
-8.7440E-06,4.68519E-01
-8.7400E-06,4.96956E-01
-8.7360E-06,5.65863E-01
-8.7320E-06,6.10706E-01
-8.7280E-06,6.67581E-01
-8.7240E-06,7.29925E-01
-8.7200E-06,7.96644E-01
-8.7160E-06,8.51331E-01
-8.7120E-06,9.34456E-01
-8.7080E-06,1.00664E+00
-8.7040E-06,1.10180E+00
-8.7000E-06,1.19258E+00
-8.6960E-06,1.30086E+00
-8.6920E-06,1.38836E+00
-8.6880E-06,1.49118E+00
-8.6840E-06,1.60274E+00
-8.6800E-06,1.70555E+00
-8.6760E-06,1.80399E+00
-8.6720E-06,1.90680E+00
-8.6680E-06,2.03696E+00
-8.6640E-06,2.17039E+00
-8.6600E-06,2.30055E+00
-8.6560E-06,2.43180E+00
-8.6520E-06,2.56196E+00
-8.6480E-06,2.69430E+00
-8.6440E-06,2.83868E+00
-8.6400E-06,2.96993E+00
-8.6360E-06,3.10555E+00
-8.6320E-06,3.23024E+00
-8.6280E-06,3.36039E+00
-8.6240E-06,3.47414E+00
-8.6200E-06,3.60430E+00
-8.6160E-06,3.74102E+00
-8.6120E-06,3.84930E+00
-8.6080E-06,3.96196E+00
-8.6040E-06,4.06914E+00
-8.6000E-06,4.18071E+00
-8.5960E-06,4.29774E+00
-8.5920E-06,4.41039E+00
-8.5880E-06,4.49133E+00
-8.5840E-06,4.58102E+00
-8.5800E-06,4.66305E+00
-8.5760E-06,4.72758E+00
-8.5720E-06,4.77024E+00
-8.5680E-06,4.83039E+00
-8.5640E-06,4.89711E+00
-8.5600E-06,4.95180E+00
-8.5560E-06,4.98789E+00
-8.5520E-06,5.03383E+00
-8.5480E-06,5.06336E+00
-8.5440E-06,5.09071E+00
-8.5400E-06,5.10055E+00
-8.5360E-06,5.12024E+00
-8.5320E-06,5.12899E+00
-8.5280E-06,5.12352E+00
-8.5240E-06,5.11696E+00
-8.5200E-06,5.10164E+00
-8.5160E-06,5.08196E+00
-8.5120E-06,5.04258E+00
-8.5080E-06,5.01196E+00
-8.5040E-06,4.97258E+00
-8.5000E-06,4.94524E+00
-8.4960E-06,4.88836E+00
-8.4920E-06,4.84243E+00
-8.4880E-06,4.79430E+00
-8.4840E-06,4.74399E+00
-8.4800E-06,4.67836E+00
-8.4760E-06,4.60508E+00
-8.4720E-06,4.54274E+00
-8.4680E-06,4.45961E+00
-8.4640E-06,4.38743E+00
-8.4600E-06,4.32180E+00
-8.4560E-06,4.23539E+00
-8.4520E-06,4.16430E+00
-8.4480E-06,4.11071E+00
-8.4440E-06,4.04836E+00
-8.4400E-06,3.97727E+00
-8.4360E-06,3.89524E+00
-8.4320E-06,3.83071E+00
-8.4280E-06,3.75633E+00
-8.4240E-06,3.69836E+00
-8.4200E-06,3.61086E+00
-8.4160E-06,3.54961E+00
-8.4120E-06,3.46977E+00
-8.4080E-06,3.41071E+00
-8.4040E-06,3.35493E+00
-8.4000E-06,3.29477E+00
-8.3960E-06,3.23243E+00
-8.3920E-06,3.18539E+00
-8.3880E-06,3.13946E+00
-8.3840E-06,3.09789E+00
-8.3800E-06,3.06180E+00
-8.3760E-06,3.01914E+00
-8.3720E-06,2.97430E+00
-8.3680E-06,2.92836E+00
-8.3640E-06,2.89664E+00
-8.3600E-06,2.86164E+00
-8.3560E-06,2.83102E+00
-8.3520E-06,2.82664E+00
-8.3480E-06,2.79493E+00
-8.3440E-06,2.78289E+00
-8.3400E-06,2.77852E+00
-8.3360E-06,2.77414E+00
-8.3320E-06,2.77196E+00
-8.3280E-06,2.77414E+00
-8.3240E-06,2.77743E+00
-8.3200E-06,2.78180E+00
-8.3160E-06,2.78727E+00
-8.3120E-06,2.79274E+00
-8.3080E-06,2.79821E+00
-8.3040E-06,2.81352E+00
-8.3000E-06,2.83758E+00
-8.2960E-06,2.87696E+00
-8.2920E-06,2.89227E+00
-8.2880E-06,2.92508E+00
-8.2840E-06,2.94039E+00
-8.2800E-06,2.96446E+00
-8.2760E-06,2.99399E+00
-8.2720E-06,3.03664E+00
-8.2680E-06,3.06836E+00
-8.2640E-06,3.09680E+00
-8.2600E-06,3.12743E+00
-8.2560E-06,3.15914E+00
-8.2520E-06,3.17883E+00
-8.2480E-06,3.21711E+00
-8.2440E-06,3.25321E+00
-8.2400E-06,3.28274E+00
-8.2360E-06,3.31446E+00
-8.2320E-06,3.35493E+00
-8.2280E-06,3.38008E+00
-8.2240E-06,3.40852E+00
-8.2200E-06,3.45008E+00
-8.2160E-06,3.48727E+00
-8.2120E-06,3.51243E+00
-8.2080E-06,3.56821E+00
-8.2040E-06,3.59774E+00
-8.2000E-06,3.63274E+00
-8.1960E-06,3.66664E+00
-8.1920E-06,3.69289E+00
-8.1880E-06,3.74649E+00
-8.1840E-06,3.78258E+00
-8.1800E-06,3.80446E+00
-8.1760E-06,3.82852E+00
-8.1720E-06,3.84164E+00
-8.1680E-06,3.87227E+00
-8.1640E-06,3.88977E+00
-8.1600E-06,3.89961E+00
-8.1560E-06,3.93133E+00
-8.1520E-06,3.95539E+00
-8.1480E-06,3.96633E+00
-8.1440E-06,3.97399E+00
-8.1400E-06,3.99586E+00
-8.1360E-06,4.00571E+00
-8.1320E-06,4.01883E+00
-8.1280E-06,4.04508E+00
-8.1240E-06,4.04289E+00
-8.1200E-06,4.04618E+00
-8.1160E-06,4.04618E+00
-8.1120E-06,4.05055E+00
-8.1080E-06,4.05493E+00
-8.1040E-06,4.04946E+00
-8.1000E-06,4.06805E+00
-8.0960E-06,4.05493E+00
-8.0920E-06,4.04618E+00
-8.0880E-06,4.04289E+00
-8.0840E-06,4.01883E+00
-8.0800E-06,4.00571E+00
-8.0760E-06,3.97836E+00
-8.0720E-06,3.96414E+00
-8.0680E-06,3.94774E+00
-8.0640E-06,3.92368E+00
-8.0600E-06,3.90071E+00
-8.0560E-06,3.89852E+00
-8.0520E-06,3.87774E+00
-8.0480E-06,3.86133E+00
-8.0440E-06,3.83618E+00
-8.0400E-06,3.81539E+00
-8.0360E-06,3.80883E+00
-8.0320E-06,3.77821E+00
-8.0280E-06,3.74649E+00
-8.0240E-06,3.71914E+00
-8.0200E-06,3.71149E+00
-8.0160E-06,3.68305E+00
-8.0120E-06,3.66664E+00
-8.0080E-06,3.65680E+00
-8.0040E-06,3.64586E+00
-8.0000E-06,3.64039E+00
-7.9960E-06,3.63055E+00
-7.9920E-06,3.61961E+00
-7.9880E-06,3.60321E+00
-7.9840E-06,3.57805E+00
-7.9800E-06,3.55508E+00
-7.9760E-06,3.52336E+00
-7.9720E-06,3.51789E+00
-7.9680E-06,3.50477E+00
-7.9640E-06,3.49164E+00
-7.9600E-06,3.47852E+00
-7.9560E-06,3.47633E+00
-7.9520E-06,3.48508E+00
-7.9480E-06,3.47524E+00
-7.9440E-06,3.47196E+00
-7.9400E-06,3.46211E+00
-7.9360E-06,3.44243E+00
-7.9320E-06,3.42821E+00
-7.9280E-06,3.42055E+00
-7.9240E-06,3.42930E+00
-7.9200E-06,3.43368E+00
-7.9160E-06,3.43149E+00
-7.9120E-06,3.42164E+00
-7.9080E-06,3.40633E+00
-7.9040E-06,3.41399E+00
-7.9000E-06,3.42164E+00
-7.8960E-06,3.41180E+00
-7.8920E-06,3.42602E+00
-7.8880E-06,3.43258E+00
-7.8840E-06,3.41836E+00
-7.8800E-06,3.40086E+00
-7.8760E-06,3.39321E+00
-7.8720E-06,3.39102E+00
-7.8680E-06,3.40086E+00
-7.8640E-06,3.39539E+00
-7.8600E-06,3.40852E+00
-7.8560E-06,3.41618E+00
-7.8520E-06,3.43149E+00
-7.8480E-06,3.43586E+00
-7.8440E-06,3.42711E+00
-7.8400E-06,3.42164E+00
-7.8360E-06,3.43477E+00
-7.8320E-06,3.44789E+00
-7.8280E-06,3.44133E+00
-7.8240E-06,3.44133E+00
-7.8200E-06,3.43696E+00
-7.8160E-06,3.44133E+00
-7.8120E-06,3.45118E+00
-7.8080E-06,3.46649E+00
-7.8040E-06,3.47852E+00
-7.8000E-06,3.48836E+00
-7.7960E-06,3.49274E+00
-7.7920E-06,3.51352E+00
-7.7880E-06,3.52774E+00
-7.7840E-06,3.54852E+00
-7.7800E-06,3.55508E+00
-7.7760E-06,3.55727E+00
-7.7720E-06,3.56711E+00
-7.7680E-06,3.56711E+00
-7.7640E-06,3.55508E+00
-7.7600E-06,3.56274E+00
-7.7560E-06,3.58133E+00
-7.7520E-06,3.59883E+00
-7.7480E-06,3.60868E+00
-7.7440E-06,3.60102E+00
-7.7400E-06,3.62508E+00
-7.7360E-06,3.62180E+00
-7.7320E-06,3.64696E+00
-7.7280E-06,3.65024E+00
-7.7240E-06,3.65899E+00
-7.7200E-06,3.67102E+00
-7.7160E-06,3.67868E+00
-7.7120E-06,3.67649E+00
-7.7080E-06,3.67102E+00
-7.7040E-06,3.67430E+00
-7.7000E-06,3.68086E+00
-7.6960E-06,3.69508E+00
-7.6920E-06,3.69508E+00
-7.6880E-06,3.71914E+00
-7.6840E-06,3.72133E+00
-7.6800E-06,3.70383E+00
-7.6760E-06,3.70383E+00
-7.6720E-06,3.70930E+00
-7.6680E-06,3.71805E+00
-7.6640E-06,3.70711E+00
-7.6600E-06,3.71149E+00
-7.6560E-06,3.70164E+00
-7.6520E-06,3.71149E+00
-7.6480E-06,3.70602E+00
-7.6440E-06,3.70821E+00
-7.6400E-06,3.70274E+00
-7.6360E-06,3.71039E+00
-7.6320E-06,3.69618E+00
-7.6280E-06,3.68524E+00
-7.6240E-06,3.67539E+00
-7.6200E-06,3.67211E+00
-7.6160E-06,3.65133E+00
-7.6120E-06,3.64368E+00
-7.6080E-06,3.62508E+00
-7.6040E-06,3.60649E+00
-7.6000E-06,3.61086E+00
-7.5960E-06,3.60321E+00
-7.5920E-06,3.61086E+00
-7.5880E-06,3.61305E+00
-7.5840E-06,3.59336E+00
-7.5800E-06,3.58571E+00
-7.5760E-06,3.58571E+00
-7.5720E-06,3.56930E+00
-7.5680E-06,3.55508E+00
-7.5640E-06,3.52555E+00
-7.5600E-06,3.52008E+00
-7.5560E-06,3.52446E+00
-7.5520E-06,3.50586E+00
-7.5480E-06,3.49383E+00
-7.5440E-06,3.47961E+00
-7.5400E-06,3.48508E+00
-7.5360E-06,3.47743E+00
-7.5320E-06,3.47196E+00
-7.5280E-06,3.46321E+00
-7.5240E-06,3.45774E+00
-7.5200E-06,3.43914E+00
-7.5160E-06,3.43586E+00
-7.5120E-06,3.41618E+00
-7.5080E-06,3.39758E+00
-7.5040E-06,3.41071E+00
-7.5000E-06,3.42274E+00
-7.4960E-06,3.42821E+00
-7.4920E-06,3.44024E+00
-7.4880E-06,3.44899E+00
-7.4840E-06,3.44243E+00
-7.4800E-06,3.45118E+00
-7.4760E-06,3.44133E+00
-7.4720E-06,3.44352E+00
-7.4680E-06,3.43696E+00
-7.4640E-06,3.43149E+00
-7.4600E-06,3.43914E+00
-7.4560E-06,3.43805E+00
-7.4520E-06,3.44243E+00
-7.4480E-06,3.44899E+00
-7.4440E-06,3.46649E+00
-7.4400E-06,3.48399E+00
-7.4360E-06,3.47086E+00
-7.4320E-06,3.46758E+00
-7.4280E-06,3.46321E+00
-7.4240E-06,3.47305E+00
-7.4200E-06,3.47524E+00
-7.4160E-06,3.46758E+00
-7.4120E-06,3.47633E+00
-7.4080E-06,3.49383E+00
-7.4040E-06,3.48836E+00
-7.4000E-06,3.49602E+00
-7.3960E-06,3.50914E+00
-7.3920E-06,3.52336E+00
-7.3880E-06,3.53102E+00
-7.3840E-06,3.55071E+00
-7.3800E-06,3.54524E+00
-7.3760E-06,3.53868E+00
-7.3720E-06,3.54524E+00
-7.3680E-06,3.54524E+00
-7.3640E-06,3.54524E+00
-7.3600E-06,3.55399E+00
-7.3560E-06,3.55727E+00
-7.3520E-06,3.55727E+00
-7.3480E-06,3.55727E+00
-7.3440E-06,3.56711E+00
-7.3400E-06,3.55946E+00
-7.3360E-06,3.56493E+00
-7.3320E-06,3.57696E+00
-7.3280E-06,3.56821E+00
-7.3240E-06,3.57696E+00
-7.3200E-06,3.56821E+00
-7.3160E-06,3.55399E+00
-7.3120E-06,3.57149E+00
-7.3080E-06,3.58243E+00
-7.3040E-06,3.60211E+00
-7.3000E-06,3.59008E+00
-7.2960E-06,3.59008E+00
-7.2920E-06,3.59446E+00
-7.2880E-06,3.57258E+00
-7.2840E-06,3.57039E+00
-7.2800E-06,3.58133E+00
-7.2760E-06,3.56493E+00
-7.2720E-06,3.56493E+00
-7.2680E-06,3.54961E+00
-7.2640E-06,3.55180E+00
-7.2600E-06,3.53977E+00
-7.2560E-06,3.53211E+00
-7.2520E-06,3.53649E+00
-7.2480E-06,3.52664E+00
-7.2440E-06,3.52008E+00
-7.2400E-06,3.53321E+00
-7.2360E-06,3.53102E+00
-7.2320E-06,3.53430E+00
-7.2280E-06,3.52446E+00
-7.2240E-06,3.51789E+00
-7.2200E-06,3.50805E+00
-7.2160E-06,3.50805E+00
-7.2120E-06,3.50039E+00
-7.2080E-06,3.48289E+00
-7.2040E-06,3.49274E+00
-7.2000E-06,3.48727E+00
-7.1960E-06,3.49164E+00
-7.1920E-06,3.50149E+00
-7.1880E-06,3.48399E+00
-7.1840E-06,3.47961E+00
-7.1800E-06,3.45993E+00
-7.1760E-06,3.45555E+00
-7.1720E-06,3.44899E+00
-7.1680E-06,3.44899E+00
-7.1640E-06,3.45555E+00
-7.1600E-06,3.44680E+00
-7.1560E-06,3.43914E+00
-7.1520E-06,3.44680E+00
-7.1480E-06,3.45118E+00
-7.1440E-06,3.45883E+00
-7.1400E-06,3.44571E+00
-7.1360E-06,3.45883E+00
-7.1320E-06,3.45336E+00
-7.1280E-06,3.45336E+00
-7.1240E-06,3.45336E+00
-7.1200E-06,3.44243E+00
-7.1160E-06,3.42602E+00
-7.1120E-06,3.42493E+00
-7.1080E-06,3.41508E+00
-7.1040E-06,3.43149E+00
-7.1000E-06,3.43149E+00
-7.0960E-06,3.43696E+00
-7.0920E-06,3.44243E+00
-7.0880E-06,3.44461E+00
-7.0840E-06,3.45008E+00
-7.0800E-06,3.43149E+00
-7.0760E-06,3.42711E+00
-7.0720E-06,3.41289E+00
-7.0680E-06,3.40743E+00
-7.0640E-06,3.41289E+00
-7.0600E-06,3.41618E+00
-7.0560E-06,3.41618E+00
-7.0520E-06,3.42493E+00
-7.0480E-06,3.42055E+00
-7.0440E-06,3.40743E+00
-7.0400E-06,3.41289E+00
-7.0360E-06,3.40524E+00
-7.0320E-06,3.40852E+00
-7.0280E-06,3.40305E+00
-7.0240E-06,3.38664E+00
-7.0200E-06,3.39211E+00
-7.0160E-06,3.40305E+00
-7.0120E-06,3.40305E+00
-7.0080E-06,3.40086E+00
-7.0040E-06,3.39649E+00
-7.0000E-06,3.38664E+00
-6.9960E-06,3.39211E+00
-6.9920E-06,3.39977E+00
-6.9880E-06,3.39211E+00
-6.9840E-06,3.38446E+00
-6.9800E-06,3.36696E+00
-6.9760E-06,3.37024E+00
-6.9720E-06,3.35711E+00
-6.9680E-06,3.35055E+00
-6.9640E-06,3.36149E+00
-6.9600E-06,3.36914E+00
-6.9560E-06,3.37352E+00
-6.9520E-06,3.36586E+00
-6.9480E-06,3.37899E+00
-6.9440E-06,3.37133E+00
-6.9400E-06,3.37243E+00
-6.9360E-06,3.36477E+00
-6.9320E-06,3.37352E+00
-6.9280E-06,3.35821E+00
-6.9240E-06,3.36805E+00
-6.9200E-06,3.36586E+00
-6.9160E-06,3.36039E+00
-6.9120E-06,3.37789E+00
-6.9080E-06,3.37024E+00
-6.9040E-06,3.37680E+00
-6.9000E-06,3.38993E+00
-6.8960E-06,3.38664E+00
-6.8920E-06,3.37024E+00
-6.8880E-06,3.36586E+00
-6.8840E-06,3.37461E+00
-6.8800E-06,3.36477E+00
-6.8760E-06,3.37243E+00
-6.8720E-06,3.38118E+00
-6.8680E-06,3.38008E+00
-6.8640E-06,3.37133E+00
-6.8600E-06,3.37243E+00
-6.8560E-06,3.38446E+00
-6.8520E-06,3.38446E+00
-6.8480E-06,3.38118E+00
-6.8440E-06,3.38446E+00
-6.8400E-06,3.36696E+00
-6.8360E-06,3.36368E+00
-6.8320E-06,3.37243E+00
-6.8280E-06,3.37789E+00
-6.8240E-06,3.36258E+00
-6.8200E-06,3.36039E+00
-6.8160E-06,3.35383E+00
-6.8120E-06,3.35711E+00
-6.8080E-06,3.35711E+00
-6.8040E-06,3.37024E+00
-6.8000E-06,3.35274E+00
-6.7960E-06,3.36368E+00
-6.7920E-06,3.35711E+00
-6.7880E-06,3.34618E+00
-6.7840E-06,3.34946E+00
-6.7800E-06,3.34399E+00
-6.7760E-06,3.33524E+00
-6.7720E-06,3.33086E+00
-6.7680E-06,3.33633E+00
-6.7640E-06,3.33086E+00
-6.7600E-06,3.32321E+00
-6.7560E-06,3.32758E+00
-6.7520E-06,3.31993E+00
-6.7480E-06,3.31664E+00
-6.7440E-06,3.31118E+00
-6.7400E-06,3.32321E+00
-6.7360E-06,3.32758E+00
-6.7320E-06,3.32321E+00
-6.7280E-06,3.31227E+00
-6.7240E-06,3.32868E+00
-6.7200E-06,3.35383E+00
-6.7160E-06,3.35711E+00
-6.7120E-06,3.35055E+00
-6.7080E-06,3.33961E+00
-6.7040E-06,3.33086E+00
-6.7000E-06,3.34289E+00
-6.6960E-06,3.35602E+00
-6.6920E-06,3.35602E+00
-6.6880E-06,3.35821E+00
-6.6840E-06,3.35164E+00
-6.6800E-06,3.32977E+00
-6.6760E-06,3.35383E+00
-6.6720E-06,3.35821E+00
-6.6680E-06,3.36696E+00
-6.6640E-06,3.35821E+00
-6.6600E-06,3.35383E+00
-6.6560E-06,3.35164E+00
-6.6520E-06,3.36696E+00
-6.6480E-06,3.36696E+00
-6.6440E-06,3.37133E+00
-6.6400E-06,3.37461E+00
-6.6360E-06,3.37133E+00
-6.6320E-06,3.36477E+00
-6.6280E-06,3.37680E+00
-6.6240E-06,3.37680E+00
-6.6200E-06,3.37789E+00
-6.6160E-06,3.38664E+00
-6.6120E-06,3.39321E+00
-6.6080E-06,3.38446E+00
-6.6040E-06,3.39977E+00
-6.6000E-06,3.39321E+00
-6.5960E-06,3.37133E+00
-6.5920E-06,3.36805E+00
-6.5880E-06,3.37133E+00
-6.5840E-06,3.37133E+00
-6.5800E-06,3.38227E+00
-6.5760E-06,3.37461E+00
-6.5720E-06,3.37133E+00
-6.5680E-06,3.38227E+00
-6.5640E-06,3.37680E+00
-6.5600E-06,3.37024E+00
-6.5560E-06,3.38774E+00
-6.5520E-06,3.36586E+00
-6.5480E-06,3.35602E+00
-6.5440E-06,3.34836E+00
-6.5400E-06,3.34508E+00
-6.5360E-06,3.33414E+00
-6.5320E-06,3.33743E+00
-6.5280E-06,3.33086E+00
-6.5240E-06,3.32758E+00
-6.5200E-06,3.32102E+00
-6.5160E-06,3.32321E+00
-6.5120E-06,3.32758E+00
-6.5080E-06,3.33196E+00
-6.5040E-06,3.31555E+00
-6.5000E-06,3.30899E+00
-6.4960E-06,3.30899E+00
-6.4920E-06,3.30789E+00
-6.4880E-06,3.29477E+00
-6.4840E-06,3.29149E+00
-6.4800E-06,3.28602E+00
-6.4760E-06,3.28493E+00
-6.4720E-06,3.28493E+00
-6.4680E-06,3.28602E+00
-6.4640E-06,3.29149E+00
-6.4600E-06,3.28164E+00
-6.4560E-06,3.26852E+00
-6.4520E-06,3.26961E+00
-6.4480E-06,3.25977E+00
-6.4440E-06,3.25430E+00
-6.4400E-06,3.25211E+00
-6.4360E-06,3.25211E+00
-6.4320E-06,3.26633E+00
-6.4280E-06,3.28274E+00
-6.4240E-06,3.29149E+00
-6.4200E-06,3.28711E+00
-6.4160E-06,3.29477E+00
-6.4120E-06,3.29805E+00
-6.4080E-06,3.30571E+00
-6.4040E-06,3.29696E+00
-6.4000E-06,3.29696E+00
-6.3960E-06,3.31555E+00
-6.3920E-06,3.31118E+00
-6.3880E-06,3.30680E+00
-6.3840E-06,3.31555E+00
-6.3800E-06,3.32430E+00
-6.3760E-06,3.32321E+00
-6.3720E-06,3.30461E+00
-6.3680E-06,3.29477E+00
-6.3640E-06,3.29039E+00
-6.3600E-06,3.29258E+00
-6.3560E-06,3.29039E+00
-6.3520E-06,3.29039E+00
-6.3480E-06,3.28274E+00
-6.3440E-06,3.28274E+00
-6.3400E-06,3.26524E+00
-6.3360E-06,3.26305E+00
-6.3320E-06,3.26633E+00
-6.3280E-06,3.26086E+00
-6.3240E-06,3.26305E+00
-6.3200E-06,3.26524E+00
-6.3160E-06,3.27508E+00
-6.3120E-06,3.27727E+00
-6.3080E-06,3.25539E+00
-6.3040E-06,3.24118E+00
-6.3000E-06,3.23243E+00
-6.2960E-06,3.23243E+00
-6.2920E-06,3.23680E+00
-6.2880E-06,3.23789E+00
-6.2840E-06,3.22477E+00
-6.2800E-06,3.22477E+00
-6.2760E-06,3.22477E+00
-6.2720E-06,3.19961E+00
-6.2680E-06,3.20180E+00
-6.2640E-06,3.21164E+00
-6.2600E-06,3.20180E+00
-6.2560E-06,3.19305E+00
-6.2520E-06,3.19305E+00
-6.2480E-06,3.19633E+00
-6.2440E-06,3.19524E+00
-6.2400E-06,3.20180E+00
-6.2360E-06,3.20946E+00
-6.2320E-06,3.20618E+00
-6.2280E-06,3.20399E+00
-6.2240E-06,3.20836E+00
-6.2200E-06,3.20618E+00
-6.2160E-06,3.21164E+00
-6.2120E-06,3.21493E+00
-6.2080E-06,3.22039E+00
-6.2040E-06,3.21274E+00
-6.2000E-06,3.21493E+00
-6.1960E-06,3.21383E+00
-6.1920E-06,3.20180E+00
-6.1880E-06,3.19961E+00
-6.1840E-06,3.19633E+00
-6.1800E-06,3.18649E+00
-6.1760E-06,3.18868E+00
-6.1720E-06,3.18977E+00
-6.1680E-06,3.18758E+00
-6.1640E-06,3.17883E+00
-6.1600E-06,3.17883E+00
-6.1560E-06,3.16680E+00
-6.1520E-06,3.16899E+00
-6.1480E-06,3.18211E+00
-6.1440E-06,3.18102E+00
-6.1400E-06,3.16243E+00
-6.1360E-06,3.15477E+00
-6.1320E-06,3.16352E+00
-6.1280E-06,3.15586E+00
-6.1240E-06,3.15586E+00
-6.1200E-06,3.14821E+00
-6.1160E-06,3.14274E+00
-6.1120E-06,3.13289E+00
-6.1080E-06,3.11868E+00
-6.1040E-06,3.10336E+00
-6.1000E-06,3.09571E+00
-6.0960E-06,3.08696E+00
-6.0920E-06,3.09899E+00
-6.0880E-06,3.09899E+00
-6.0840E-06,3.09352E+00
-6.0800E-06,3.11321E+00
-6.0760E-06,3.11649E+00
-6.0720E-06,3.11649E+00
-6.0680E-06,3.11977E+00
-6.0640E-06,3.12196E+00
-6.0600E-06,3.13289E+00
-6.0560E-06,3.14274E+00
-6.0520E-06,3.13727E+00
-6.0480E-06,3.12524E+00
-6.0440E-06,3.11321E+00
-6.0400E-06,3.11977E+00
-6.0360E-06,3.11211E+00
-6.0320E-06,3.12743E+00
-6.0280E-06,3.13180E+00
-6.0240E-06,3.12196E+00
-6.0200E-06,3.12414E+00
-6.0160E-06,3.12086E+00
-6.0120E-06,3.12305E+00
-6.0080E-06,3.10446E+00
-6.0040E-06,3.10555E+00
-6.0000E-06,3.10446E+00
-5.9960E-06,3.11211E+00
-5.9920E-06,3.10664E+00
-5.9880E-06,3.11539E+00
-5.9840E-06,3.12743E+00
-5.9800E-06,3.13946E+00
-5.9760E-06,3.13946E+00
-5.9720E-06,3.14055E+00
-5.9680E-06,3.13399E+00
-5.9640E-06,3.12414E+00
-5.9600E-06,3.12524E+00
-5.9560E-06,3.10336E+00
-5.9520E-06,3.10555E+00
-5.9480E-06,3.09571E+00
-5.9440E-06,3.09024E+00
-5.9400E-06,3.09133E+00
-5.9360E-06,3.08696E+00
-5.9320E-06,3.08149E+00
-5.9280E-06,3.07602E+00
-5.9240E-06,3.08258E+00
-5.9200E-06,3.08039E+00
-5.9160E-06,3.07821E+00
-5.9120E-06,3.09571E+00
-5.9080E-06,3.07821E+00
-5.9040E-06,3.06180E+00
-5.9000E-06,3.06618E+00
-5.8960E-06,3.06071E+00
-5.8920E-06,3.07164E+00
-5.8880E-06,3.07493E+00
-5.8840E-06,3.08914E+00
-5.8800E-06,3.08477E+00
-5.8760E-06,3.08805E+00
-5.8720E-06,3.08039E+00
-5.8680E-06,3.07493E+00
-5.8640E-06,3.06289E+00
-5.8600E-06,3.06071E+00
-5.8560E-06,3.05086E+00
-5.8520E-06,3.06836E+00
-5.8480E-06,3.07711E+00
-5.8440E-06,3.07164E+00
-5.8400E-06,3.07711E+00
-5.8360E-06,3.07383E+00
-5.8320E-06,3.08149E+00
-5.8280E-06,3.07164E+00
-5.8240E-06,3.07930E+00
-5.8200E-06,3.08149E+00
-5.8160E-06,3.06727E+00
-5.8120E-06,3.04868E+00
-5.8080E-06,3.03664E+00
-5.8040E-06,3.03993E+00
-5.8000E-06,3.05414E+00
-5.7960E-06,3.05961E+00
-5.7920E-06,3.05086E+00
-5.7880E-06,3.04102E+00
-5.7840E-06,3.03555E+00
-5.7800E-06,3.03336E+00
-5.7760E-06,3.02133E+00
-5.7720E-06,3.01586E+00
-5.7680E-06,3.02571E+00
-5.7640E-06,3.02243E+00
-5.7600E-06,3.01368E+00
-5.7560E-06,3.01914E+00
-5.7520E-06,3.03336E+00
-5.7480E-06,3.03336E+00
-5.7440E-06,3.02680E+00
-5.7400E-06,3.03008E+00
-5.7360E-06,3.02571E+00
-5.7320E-06,3.03118E+00
-5.7280E-06,3.02680E+00
-5.7240E-06,3.01258E+00
-5.7200E-06,2.99836E+00
-5.7160E-06,2.99946E+00
-5.7120E-06,2.99508E+00
-5.7080E-06,2.99071E+00
-5.7040E-06,2.98086E+00
-5.7000E-06,2.97649E+00
-5.6960E-06,2.97321E+00
-5.6920E-06,2.97977E+00
-5.6880E-06,2.98414E+00
-5.6840E-06,2.98524E+00
-5.6800E-06,2.99071E+00
-5.6760E-06,2.97539E+00
-5.6720E-06,2.97102E+00
-5.6680E-06,2.97758E+00
-5.6640E-06,2.96555E+00
-5.6600E-06,2.96993E+00
-5.6560E-06,2.97321E+00
-5.6520E-06,2.98524E+00
-5.6480E-06,2.97102E+00
-5.6440E-06,2.95680E+00
-5.6400E-06,2.95680E+00
-5.6360E-06,2.95680E+00
-5.6320E-06,2.94477E+00
-5.6280E-06,2.93383E+00
-5.6240E-06,2.93493E+00
-5.6200E-06,2.94696E+00
-5.6160E-06,2.95024E+00
-5.6120E-06,2.95024E+00
-5.6080E-06,2.95352E+00
-5.6040E-06,2.94149E+00
-5.6000E-06,2.93930E+00
-5.5960E-06,2.96118E+00
-5.5920E-06,2.95789E+00
-5.5880E-06,2.96664E+00
-5.5840E-06,2.96664E+00
-5.5800E-06,2.97321E+00
-5.5760E-06,2.96993E+00
-5.5720E-06,2.96118E+00
-5.5680E-06,2.96446E+00
-5.5640E-06,2.96227E+00
-5.5600E-06,2.96336E+00
-5.5560E-06,2.95243E+00
-5.5520E-06,2.94805E+00
-5.5480E-06,2.95352E+00
-5.5440E-06,2.94477E+00
-5.5400E-06,2.95680E+00
-5.5360E-06,2.95024E+00
-5.5320E-06,2.94914E+00
-5.5280E-06,2.93274E+00
-5.5240E-06,2.95024E+00
-5.5200E-06,2.94477E+00
-5.5160E-06,2.93711E+00
-5.5120E-06,2.92508E+00
-5.5080E-06,2.93055E+00
-5.5040E-06,2.92071E+00
-5.5000E-06,2.90977E+00
-5.4960E-06,2.90430E+00
-5.4920E-06,2.89446E+00
-5.4880E-06,2.90102E+00
-5.4840E-06,2.88789E+00
-5.4800E-06,2.89336E+00
-5.4760E-06,2.90211E+00
-5.4720E-06,2.88024E+00
-5.4680E-06,2.88243E+00
-5.4640E-06,2.86711E+00
-5.4600E-06,2.86383E+00
-5.4560E-06,2.85727E+00
-5.4520E-06,2.85727E+00
-5.4480E-06,2.86274E+00
-5.4440E-06,2.85836E+00
-5.4400E-06,2.85399E+00
-5.4360E-06,2.85727E+00
-5.4320E-06,2.86055E+00
-5.4280E-06,2.85727E+00
-5.4240E-06,2.85071E+00
-5.4200E-06,2.85836E+00
-5.4160E-06,2.86164E+00
-5.4120E-06,2.84852E+00
-5.4080E-06,2.84633E+00
-5.4040E-06,2.84414E+00
-5.4000E-06,2.81571E+00
-5.3960E-06,2.79930E+00
-5.3920E-06,2.78289E+00
-5.3880E-06,2.76539E+00
-5.3840E-06,2.73914E+00
-5.3800E-06,2.71071E+00
-5.3760E-06,2.67461E+00
-5.3720E-06,2.63743E+00
-5.3680E-06,2.59914E+00
-5.3640E-06,2.54336E+00
-5.3600E-06,2.49743E+00
-5.3560E-06,2.42852E+00
-5.3520E-06,2.35086E+00
-5.3480E-06,2.28196E+00
-5.3440E-06,2.21086E+00
-5.3400E-06,2.14086E+00
-5.3360E-06,2.05336E+00
-5.3320E-06,1.96258E+00
-5.3280E-06,1.85321E+00
-5.3240E-06,1.76571E+00
-5.3200E-06,1.65633E+00
-5.3160E-06,1.56883E+00
-5.3120E-06,1.45399E+00
-5.3080E-06,1.34899E+00
-5.3040E-06,1.25383E+00
-5.3000E-06,1.12368E+00
-5.2960E-06,9.92425E-01
-5.2920E-06,8.45863E-01
-5.2880E-06,7.28831E-01
-5.2840E-06,5.93206E-01
-5.2800E-06,4.61956E-01
-5.2760E-06,3.31800E-01
-5.2720E-06,1.84144E-01
-5.2680E-06,5.28938E-02
-5.2640E-06,-7.72624E-02
-5.2600E-06,-2.10700E-01
-5.2560E-06,-3.37575E-01
-5.2520E-06,-4.56794E-01
-5.2480E-06,-5.73825E-01
-5.2440E-06,-7.06169E-01
-5.2400E-06,-8.33044E-01
-5.2360E-06,-9.44606E-01
-5.2320E-06,-1.06164E+00
-5.2280E-06,-1.15351E+00
-5.2240E-06,-1.23992E+00
-5.2200E-06,-1.34273E+00
-5.2160E-06,-1.42039E+00
-5.2120E-06,-1.48601E+00
-5.2080E-06,-1.54070E+00
-5.2040E-06,-1.59429E+00
-5.2000E-06,-1.66429E+00
-5.1960E-06,-1.71570E+00
-5.1920E-06,-1.76601E+00
-5.1880E-06,-1.79882E+00
-5.1840E-06,-1.83929E+00
-5.1800E-06,-1.88632E+00
-5.1760E-06,-1.91039E+00
-5.1720E-06,-1.92132E+00
-5.1680E-06,-1.93007E+00
-5.1640E-06,-1.93226E+00
-5.1600E-06,-1.92351E+00
-5.1560E-06,-1.91476E+00
-5.1520E-06,-1.88851E+00
-5.1480E-06,-1.83929E+00
-5.1440E-06,-1.81523E+00
-5.1400E-06,-1.77367E+00
-5.1360E-06,-1.73757E+00
-5.1320E-06,-1.70476E+00
-5.1280E-06,-1.65336E+00
-5.1240E-06,-1.60086E+00
-5.1200E-06,-1.53851E+00
-5.1160E-06,-1.46742E+00
-5.1120E-06,-1.40726E+00
-5.1080E-06,-1.31429E+00
-5.1040E-06,-1.23007E+00
-5.1000E-06,-1.16007E+00
-5.0960E-06,-1.08023E+00
-5.0920E-06,-1.01023E+00
-5.0880E-06,-9.35856E-01
-5.0840E-06,-8.59294E-01
-5.0800E-06,-7.82731E-01
-5.0760E-06,-6.91950E-01
-5.0720E-06,-6.12106E-01
-5.0680E-06,-5.41012E-01
-5.0640E-06,-4.74294E-01
-5.0600E-06,-4.01012E-01
-5.0560E-06,-3.26637E-01
-5.0520E-06,-2.51169E-01
-5.0480E-06,-1.83356E-01
-5.0440E-06,-1.08981E-01
-5.0400E-06,-4.66374E-02
-5.0360E-06,2.44563E-02
-5.0320E-06,8.68001E-02
-5.0280E-06,1.34925E-01
-5.0240E-06,1.89613E-01
-5.0200E-06,2.35550E-01
-5.0160E-06,2.80394E-01
-5.0120E-06,3.21956E-01
-5.0080E-06,3.78831E-01
-5.0040E-06,4.21488E-01
-5.0000E-06,4.56488E-01
-4.9960E-06,4.92581E-01
-4.9920E-06,5.27581E-01
-4.9880E-06,5.65863E-01
-4.9840E-06,5.69144E-01
-4.9800E-06,5.65863E-01
-4.9760E-06,5.72425E-01
-4.9720E-06,5.66956E-01
-4.9680E-06,5.65863E-01
-4.9640E-06,5.59300E-01
-4.9600E-06,5.29769E-01
-4.9560E-06,5.18831E-01
-4.9520E-06,4.82738E-01
-4.9480E-06,4.49925E-01
-4.9440E-06,4.31331E-01
-4.9400E-06,4.14925E-01
-4.9360E-06,4.02894E-01
-4.9320E-06,3.66800E-01
-4.9280E-06,3.36175E-01
-4.9240E-06,3.06644E-01
-4.9200E-06,2.84769E-01
-4.9160E-06,2.38831E-01
-4.9120E-06,1.88519E-01
-4.9080E-06,1.36019E-01
-4.9040E-06,1.03206E-01
-4.9000E-06,5.72688E-02
-4.8960E-06,-6.99920E-04
-4.8920E-06,-4.55437E-02
-4.8880E-06,-8.92937E-02
-4.8840E-06,-1.41794E-01
-4.8800E-06,-1.82262E-01
-4.8760E-06,-2.52262E-01
-4.8720E-06,-3.02575E-01
-4.8680E-06,-3.59450E-01
-4.8640E-06,-4.09762E-01
-4.8600E-06,-4.48044E-01
-4.8560E-06,-4.84137E-01
-4.8520E-06,-5.21325E-01
-4.8480E-06,-5.56325E-01
-4.8440E-06,-5.91325E-01
-4.8400E-06,-6.24137E-01
-4.8360E-06,-6.49294E-01
-4.8320E-06,-6.82106E-01
-4.8280E-06,-7.01794E-01
-4.8240E-06,-7.18200E-01
-4.8200E-06,-7.44450E-01
-4.8160E-06,-7.73981E-01
-4.8120E-06,-8.12262E-01
-4.8080E-06,-8.23200E-01
-4.8040E-06,-8.33044E-01
-4.8000E-06,-8.56012E-01
-4.7960E-06,-8.77887E-01
-4.7920E-06,-8.65856E-01
-4.7880E-06,-8.74606E-01
-4.7840E-06,-8.73512E-01
-4.7800E-06,-8.73512E-01
-4.7760E-06,-8.89919E-01
-4.7720E-06,-8.63669E-01
-4.7680E-06,-8.64762E-01
-4.7640E-06,-8.52731E-01
-4.7600E-06,-8.42887E-01
-4.7560E-06,-8.34137E-01
-4.7520E-06,-8.15544E-01
-4.7480E-06,-8.08981E-01
-4.7440E-06,-7.95856E-01
-4.7400E-06,-7.73981E-01
-4.7360E-06,-7.65231E-01
-4.7320E-06,-7.45544E-01
-4.7280E-06,-7.29137E-01
-4.7240E-06,-6.91950E-01
-4.7200E-06,-6.65700E-01
-4.7160E-06,-6.41637E-01
-4.7120E-06,-6.06637E-01
-4.7080E-06,-5.84762E-01
-4.7040E-06,-5.44294E-01
-4.7000E-06,-5.07106E-01
-4.6960E-06,-4.75387E-01
-4.6920E-06,-4.42575E-01
-4.6880E-06,-3.91169E-01
-4.6840E-06,-3.49606E-01
-4.6800E-06,-3.24450E-01
-4.6760E-06,-2.83981E-01
-4.6720E-06,-2.56637E-01
-4.6680E-06,-2.39137E-01
-4.6640E-06,-2.10700E-01
-4.6600E-06,-1.76794E-01
-4.6560E-06,-1.57106E-01
-4.6520E-06,-1.25387E-01
-4.6480E-06,-1.14450E-01
-4.6440E-06,-7.94499E-02
-4.6400E-06,-6.30437E-02
-4.6360E-06,-3.89812E-02
-4.6320E-06,-2.25749E-02
-4.6280E-06,5.86258E-03
-4.6240E-06,2.66438E-02
-4.6200E-06,4.30501E-02
-4.6160E-06,5.50813E-02
-4.6120E-06,7.36751E-02
-4.6080E-06,8.68001E-02
-4.6040E-06,1.02113E-01
-4.6000E-06,9.77376E-02
-4.5960E-06,1.01019E-01
-4.5920E-06,1.01019E-01
-4.5880E-06,9.55501E-02
-4.5840E-06,1.01019E-01
-4.5800E-06,9.66438E-02
-4.5760E-06,7.69563E-02
-4.5720E-06,7.03938E-02
-4.5680E-06,6.27376E-02
-4.5640E-06,3.10188E-02
-4.5600E-06,9.14383E-03
-4.5560E-06,-3.98117E-03
-4.5520E-06,-2.25749E-02
-4.5480E-06,-2.47624E-02
-4.5440E-06,-4.66374E-02
-4.5400E-06,-5.21062E-02
-4.5360E-06,-6.74187E-02
-4.5320E-06,-7.94499E-02
-4.5280E-06,-7.83562E-02
-4.5240E-06,-8.81999E-02
-4.5200E-06,-1.15544E-01
-4.5160E-06,-1.25387E-01
-4.5120E-06,-1.33044E-01
-4.5080E-06,-1.58200E-01
-4.5040E-06,-1.83356E-01
-4.5000E-06,-1.93200E-01
-4.4960E-06,-2.10700E-01
-4.4920E-06,-2.36950E-01
-4.4880E-06,-2.55544E-01
-4.4840E-06,-2.71950E-01
-4.4800E-06,-3.01481E-01
-4.4760E-06,-3.11325E-01
-4.4720E-06,-3.26637E-01
-4.4680E-06,-3.31012E-01
-4.4640E-06,-3.34294E-01
-4.4600E-06,-3.39762E-01
-4.4560E-06,-3.55075E-01
-4.4520E-06,-3.60544E-01
-4.4480E-06,-3.81325E-01
-4.4440E-06,-3.93356E-01
-4.4400E-06,-3.94450E-01
-4.4360E-06,-4.09762E-01
-4.4320E-06,-4.08669E-01
-4.4280E-06,-4.15231E-01
-4.4240E-06,-4.33825E-01
-4.4200E-06,-4.36012E-01
-4.4160E-06,-4.42575E-01
-4.4120E-06,-4.51325E-01
-4.4080E-06,-4.57887E-01
-4.4040E-06,-4.71012E-01
-4.4000E-06,-4.72106E-01
-4.3960E-06,-4.76481E-01
-4.3920E-06,-4.84137E-01
-4.3880E-06,-4.95075E-01
-4.3840E-06,-4.87419E-01
-4.3800E-06,-4.83044E-01
-4.3760E-06,-4.75387E-01
-4.3720E-06,-4.65544E-01
-4.3680E-06,-4.55700E-01
-4.3640E-06,-4.44762E-01
-4.3600E-06,-4.48044E-01
-4.3560E-06,-4.39294E-01
-4.3520E-06,-4.39294E-01
-4.3480E-06,-4.40387E-01
-4.3440E-06,-4.46950E-01
-4.3400E-06,-4.40387E-01
-4.3360E-06,-4.40387E-01
-4.3320E-06,-4.34919E-01
-4.3280E-06,-4.21794E-01
-4.3240E-06,-4.11950E-01
-4.3200E-06,-3.86794E-01
-4.3160E-06,-3.82419E-01
-4.3120E-06,-3.68200E-01
-4.3080E-06,-3.55075E-01
-4.3040E-06,-3.34294E-01
-4.3000E-06,-3.24450E-01
-4.2960E-06,-3.06950E-01
-4.2920E-06,-2.94919E-01
-4.2880E-06,-2.83981E-01
-4.2840E-06,-2.85075E-01
-4.2800E-06,-2.82887E-01
-4.2760E-06,-2.66481E-01
-4.2720E-06,-2.50075E-01
-4.2680E-06,-2.31481E-01
-4.2640E-06,-2.18356E-01
-4.2600E-06,-2.15075E-01
-4.2560E-06,-2.11794E-01
-4.2520E-06,-2.10700E-01
-4.2480E-06,-2.07419E-01
-4.2440E-06,-2.11794E-01
-4.2400E-06,-2.20544E-01
-4.2360E-06,-2.01950E-01
-4.2320E-06,-1.86637E-01
-4.2280E-06,-1.75700E-01
-4.2240E-06,-1.66950E-01
-4.2200E-06,-1.50544E-01
-4.2160E-06,-1.49450E-01
-4.2120E-06,-1.45075E-01
-4.2080E-06,-1.39606E-01
-4.2040E-06,-1.28669E-01
-4.2000E-06,-1.27575E-01
-4.1960E-06,-1.50544E-01
-4.1920E-06,-1.42887E-01
-4.1880E-06,-1.48356E-01
-4.1840E-06,-1.58200E-01
-4.1800E-06,-1.70231E-01
-4.1760E-06,-1.86637E-01
-4.1720E-06,-1.91012E-01
-4.1680E-06,-1.87731E-01
-4.1640E-06,-1.96481E-01
-4.1600E-06,-1.85544E-01
-4.1560E-06,-1.98669E-01
-4.1520E-06,-2.01950E-01
-4.1480E-06,-1.94294E-01
-4.1440E-06,-2.07419E-01
-4.1400E-06,-2.10700E-01
-4.1360E-06,-2.12887E-01
-4.1320E-06,-2.03044E-01
-4.1280E-06,-2.30387E-01
-4.1240E-06,-2.41325E-01
-4.1200E-06,-2.31481E-01
-4.1160E-06,-2.31481E-01
-4.1120E-06,-2.46794E-01
-4.1080E-06,-2.58825E-01
-4.1040E-06,-2.68669E-01
-4.1000E-06,-2.78512E-01
-4.0960E-06,-2.87262E-01
-4.0920E-06,-2.94919E-01
-4.0880E-06,-2.97106E-01
-4.0840E-06,-3.00387E-01
-4.0800E-06,-3.23356E-01
-4.0760E-06,-3.23356E-01
-4.0720E-06,-3.29919E-01
-4.0680E-06,-3.27731E-01
-4.0640E-06,-3.32106E-01
-4.0600E-06,-3.27731E-01
-4.0560E-06,-3.27731E-01
-4.0520E-06,-3.00387E-01
-4.0480E-06,-2.97106E-01
-4.0440E-06,-3.11325E-01
-4.0400E-06,-3.03669E-01
-4.0360E-06,-3.15700E-01
-4.0320E-06,-3.01481E-01
-4.0280E-06,-3.09137E-01
-4.0240E-06,-3.22262E-01
-4.0200E-06,-3.16794E-01
-4.0160E-06,-3.18981E-01
-4.0120E-06,-3.22262E-01
-4.0080E-06,-3.27731E-01
-4.0040E-06,-3.14606E-01
-4.0000E-06,-3.10231E-01
-3.9960E-06,-3.26637E-01
-3.9920E-06,-3.25544E-01
-3.9880E-06,-3.12419E-01
-3.9840E-06,-3.18981E-01
-3.9800E-06,-3.03669E-01
-3.9760E-06,-2.96012E-01
-3.9720E-06,-3.04762E-01
-3.9680E-06,-3.17887E-01
-3.9640E-06,-3.26637E-01
-3.9600E-06,-3.39762E-01
-3.9560E-06,-3.29919E-01
-3.9520E-06,-3.29919E-01
-3.9480E-06,-3.10231E-01
-3.9440E-06,-3.17887E-01
-3.9400E-06,-3.06950E-01
-3.9360E-06,-2.91637E-01
-3.9320E-06,-2.90544E-01
-3.9280E-06,-2.96012E-01
-3.9240E-06,-2.86169E-01
-3.9200E-06,-2.81794E-01
-3.9160E-06,-2.70856E-01
-3.9120E-06,-2.50075E-01
-3.9080E-06,-2.57731E-01
-3.9040E-06,-2.41325E-01
-3.9000E-06,-2.38044E-01
-3.8960E-06,-2.43512E-01
-3.8920E-06,-2.43512E-01
-3.8880E-06,-2.54450E-01
-3.8840E-06,-2.52262E-01
-3.8800E-06,-2.41325E-01
-3.8760E-06,-2.42419E-01
-3.8720E-06,-2.35856E-01
-3.8680E-06,-2.31481E-01
-3.8640E-06,-2.42419E-01
-3.8600E-06,-2.33669E-01
-3.8560E-06,-2.40231E-01
-3.8520E-06,-2.34762E-01
-3.8480E-06,-2.10700E-01
-3.8440E-06,-1.97575E-01
-3.8400E-06,-1.97575E-01
-3.8360E-06,-1.85544E-01
-3.8320E-06,-1.88825E-01
-3.8280E-06,-1.78981E-01
-3.8240E-06,-1.70231E-01
-3.8200E-06,-1.72419E-01
-3.8160E-06,-1.81169E-01
-3.8120E-06,-1.92106E-01
-3.8080E-06,-1.94294E-01
-3.8040E-06,-2.12887E-01
-3.8000E-06,-2.11794E-01
-3.7960E-06,-2.20544E-01
-3.7920E-06,-2.32575E-01
-3.7880E-06,-2.45700E-01
-3.7840E-06,-2.29294E-01
-3.7800E-06,-2.28200E-01
-3.7760E-06,-2.21637E-01
-3.7720E-06,-2.24919E-01
-3.7680E-06,-2.24919E-01
-3.7640E-06,-2.24919E-01
-3.7600E-06,-2.33669E-01
-3.7560E-06,-2.39137E-01
-3.7520E-06,-2.38044E-01
-3.7480E-06,-2.34762E-01
-3.7440E-06,-2.40231E-01
-3.7400E-06,-2.38044E-01
-3.7360E-06,-2.27106E-01
-3.7320E-06,-2.47887E-01
-3.7280E-06,-2.55544E-01
-3.7240E-06,-2.76325E-01
-3.7200E-06,-2.75231E-01
-3.7160E-06,-2.64294E-01
-3.7120E-06,-2.63200E-01
-3.7080E-06,-2.58825E-01
-3.7040E-06,-2.64294E-01
-3.7000E-06,-2.82887E-01
-3.6960E-06,-2.82887E-01
-3.6920E-06,-2.89450E-01
-3.6880E-06,-2.94919E-01
-3.6840E-06,-2.90544E-01
-3.6800E-06,-2.78512E-01
-3.6760E-06,-2.97106E-01
-3.6720E-06,-2.99294E-01
-3.6680E-06,-2.96012E-01
-3.6640E-06,-2.93825E-01
-3.6600E-06,-3.14606E-01
-3.6560E-06,-3.24450E-01
-3.6520E-06,-3.39762E-01
-3.6480E-06,-3.36481E-01
-3.6440E-06,-3.45231E-01
-3.6400E-06,-3.32106E-01
-3.6360E-06,-3.18981E-01
-3.6320E-06,-3.17887E-01
-3.6280E-06,-3.09137E-01
-3.6240E-06,-3.05856E-01
-3.6200E-06,-3.09137E-01
-3.6160E-06,-3.11325E-01
-3.6120E-06,-3.26637E-01
-3.6080E-06,-3.10231E-01
-3.6040E-06,-2.92731E-01
-3.6000E-06,-2.89450E-01
-3.5960E-06,-2.99294E-01
-3.5920E-06,-3.03669E-01
-3.5880E-06,-3.11325E-01
-3.5840E-06,-3.12419E-01
-3.5800E-06,-3.10231E-01
-3.5760E-06,-3.13512E-01
-3.5720E-06,-3.21169E-01
-3.5680E-06,-3.04762E-01
-3.5640E-06,-3.26637E-01
-3.5600E-06,-3.38669E-01
-3.5560E-06,-3.53981E-01
-3.5520E-06,-3.75856E-01
-3.5480E-06,-3.96637E-01
-3.5440E-06,-4.42575E-01
-3.5400E-06,-4.83044E-01
-3.5360E-06,-5.18044E-01
-3.5320E-06,-5.60700E-01
-3.5280E-06,-6.05544E-01
-3.5240E-06,-6.59137E-01
-3.5200E-06,-7.12731E-01
-3.5160E-06,-7.72887E-01
-3.5120E-06,-8.49450E-01
-3.5080E-06,-9.31481E-01
-3.5040E-06,-1.02007E+00
-3.5000E-06,-1.10648E+00
-3.4960E-06,-1.18086E+00
-3.4920E-06,-1.26836E+00
-3.4880E-06,-1.34601E+00
-3.4840E-06,-1.45429E+00
-3.4800E-06,-1.57679E+00
-3.4760E-06,-1.68617E+00
-3.4720E-06,-1.79336E+00
-3.4680E-06,-1.90164E+00
-3.4640E-06,-2.02414E+00
-3.4600E-06,-2.15867E+00
-3.4560E-06,-2.29539E+00
-3.4520E-06,-2.43211E+00
-3.4480E-06,-2.56445E+00
-3.4440E-06,-2.70882E+00
-3.4400E-06,-2.84554E+00
-3.4360E-06,-2.98664E+00
-3.4320E-06,-3.11023E+00
-3.4280E-06,-3.23492E+00
-3.4240E-06,-3.36836E+00
-3.4200E-06,-3.48539E+00
-3.4160E-06,-3.61445E+00
-3.4120E-06,-3.72601E+00
-3.4080E-06,-3.85507E+00
-3.4040E-06,-3.96992E+00
-3.4000E-06,-4.08367E+00
-3.3960E-06,-4.20507E+00
-3.3920E-06,-4.31664E+00
-3.3880E-06,-4.41070E+00
-3.3840E-06,-4.49273E+00
-3.3800E-06,-4.57586E+00
-3.3760E-06,-4.65789E+00
-3.3720E-06,-4.74429E+00
-3.3680E-06,-4.80882E+00
-3.3640E-06,-4.87226E+00
-3.3600E-06,-4.93789E+00
-3.3560E-06,-4.99257E+00
-3.3520E-06,-5.04617E+00
-3.3480E-06,-5.08992E+00
-3.3440E-06,-5.13257E+00
-3.3400E-06,-5.16648E+00
-3.3360E-06,-5.17632E+00
-3.3320E-06,-5.18507E+00
-3.3280E-06,-5.19273E+00
-3.3240E-06,-5.19382E+00
-3.3200E-06,-5.19711E+00
-3.3160E-06,-5.19273E+00
-3.3120E-06,-5.17632E+00
-3.3080E-06,-5.17304E+00
-3.3040E-06,-5.15117E+00
-3.3000E-06,-5.11179E+00
-3.2960E-06,-5.07242E+00
-3.2920E-06,-5.01664E+00
-3.2880E-06,-4.97398E+00
-3.2840E-06,-4.92367E+00
-3.2800E-06,-4.87773E+00
-3.2760E-06,-4.81101E+00
-3.2720E-06,-4.72898E+00
-3.2680E-06,-4.66226E+00
-3.2640E-06,-4.59882E+00
-3.2600E-06,-4.53648E+00
-3.2560E-06,-4.46976E+00
-3.2520E-06,-4.40086E+00
-3.2480E-06,-4.31773E+00
-3.2440E-06,-4.25976E+00
-3.2400E-06,-4.19632E+00
-3.2360E-06,-4.11320E+00
-3.2320E-06,-4.03664E+00
-3.2280E-06,-3.96007E+00
-3.2240E-06,-3.88351E+00
-3.2200E-06,-3.81351E+00
-3.2160E-06,-3.74789E+00
-3.2120E-06,-3.67789E+00
-3.2080E-06,-3.61554E+00
-3.2040E-06,-3.54336E+00
-3.2000E-06,-3.46679E+00
-3.1960E-06,-3.40117E+00
-3.1920E-06,-3.32132E+00
-3.1880E-06,-3.26007E+00
-3.1840E-06,-3.20320E+00
-3.1800E-06,-3.15507E+00
-3.1760E-06,-3.10148E+00
-3.1720E-06,-3.06320E+00
-3.1680E-06,-3.02382E+00
-3.1640E-06,-2.97898E+00
-3.1600E-06,-2.93632E+00
-3.1560E-06,-2.88601E+00
-3.1520E-06,-2.85101E+00
-3.1480E-06,-2.82914E+00
-3.1440E-06,-2.80945E+00
-3.1400E-06,-2.78867E+00
-3.1360E-06,-2.77226E+00
-3.1320E-06,-2.75476E+00
-3.1280E-06,-2.73507E+00
-3.1240E-06,-2.74273E+00
-3.1200E-06,-2.73945E+00
-3.1160E-06,-2.74820E+00
-3.1120E-06,-2.74711E+00
-3.1080E-06,-2.75695E+00
-3.1040E-06,-2.77007E+00
-3.1000E-06,-2.78320E+00
-3.0960E-06,-2.79414E+00
-3.0920E-06,-2.79961E+00
-3.0880E-06,-2.83570E+00
-3.0840E-06,-2.85648E+00
-3.0800E-06,-2.89257E+00
-3.0760E-06,-2.93523E+00
-3.0720E-06,-2.95711E+00
-3.0680E-06,-2.99211E+00
-3.0640E-06,-3.03148E+00
-3.0600E-06,-3.05992E+00
-3.0560E-06,-3.10148E+00
-3.0520E-06,-3.14195E+00
-3.0480E-06,-3.17586E+00
-3.0440E-06,-3.22179E+00
-3.0400E-06,-3.26773E+00
-3.0360E-06,-3.30382E+00
-3.0320E-06,-3.34320E+00
-3.0280E-06,-3.39023E+00
-3.0240E-06,-3.43289E+00
-3.0200E-06,-3.47664E+00
-3.0160E-06,-3.52039E+00
-3.0120E-06,-3.55867E+00
-3.0080E-06,-3.60679E+00
-3.0040E-06,-3.66476E+00
-3.0000E-06,-3.70414E+00
-2.9960E-06,-3.74132E+00
-2.9920E-06,-3.78398E+00
-2.9880E-06,-3.81570E+00
-2.9840E-06,-3.85507E+00
-2.9800E-06,-3.88132E+00
-2.9760E-06,-3.91851E+00
-2.9720E-06,-3.95242E+00
-2.9680E-06,-3.99179E+00
-2.9640E-06,-4.01039E+00
-2.9600E-06,-4.03117E+00
-2.9560E-06,-4.05414E+00
-2.9520E-06,-4.06179E+00
-2.9480E-06,-4.07601E+00
-2.9440E-06,-4.10007E+00
-2.9400E-06,-4.10007E+00
-2.9360E-06,-4.12086E+00
-2.9320E-06,-4.12523E+00
-2.9280E-06,-4.12742E+00
-2.9240E-06,-4.14054E+00
-2.9200E-06,-4.15367E+00
-2.9160E-06,-4.15695E+00
-2.9120E-06,-4.16242E+00
-2.9080E-06,-4.17992E+00
-2.9040E-06,-4.17226E+00
-2.9000E-06,-4.17664E+00
-2.8960E-06,-4.16461E+00
-2.8920E-06,-4.16351E+00
-2.8880E-06,-4.16242E+00
-2.8840E-06,-4.15039E+00
-2.8800E-06,-4.12523E+00
-2.8760E-06,-4.11320E+00
-2.8720E-06,-4.09023E+00
-2.8680E-06,-4.07164E+00
-2.8640E-06,-4.06617E+00
-2.8600E-06,-4.04320E+00
-2.8560E-06,-4.01257E+00
-2.8520E-06,-3.98742E+00
-2.8480E-06,-3.96554E+00
-2.8440E-06,-3.93601E+00
-2.8400E-06,-3.90976E+00
-2.8360E-06,-3.89226E+00
-2.8320E-06,-3.86929E+00
-2.8280E-06,-3.85617E+00
-2.8240E-06,-3.84086E+00
-2.8200E-06,-3.82117E+00
-2.8160E-06,-3.81351E+00
-2.8120E-06,-3.78617E+00
-2.8080E-06,-3.77414E+00
-2.8040E-06,-3.76101E+00
-2.8000E-06,-3.74023E+00
-2.7960E-06,-3.71289E+00
-2.7920E-06,-3.69429E+00
-2.7880E-06,-3.67789E+00
-2.7840E-06,-3.66039E+00
-2.7800E-06,-3.65492E+00
-2.7760E-06,-3.62757E+00
-2.7720E-06,-3.61882E+00
-2.7680E-06,-3.60132E+00
-2.7640E-06,-3.58273E+00
-2.7600E-06,-3.56086E+00
-2.7560E-06,-3.56195E+00
-2.7520E-06,-3.53789E+00
-2.7480E-06,-3.53351E+00
-2.7440E-06,-3.52586E+00
-2.7400E-06,-3.51382E+00
-2.7360E-06,-3.48976E+00
-2.7320E-06,-3.49742E+00
-2.7280E-06,-3.48539E+00
-2.7240E-06,-3.46570E+00
-2.7200E-06,-3.45039E+00
-2.7160E-06,-3.43726E+00
-2.7120E-06,-3.42195E+00
-2.7080E-06,-3.41648E+00
-2.7040E-06,-3.41429E+00
-2.7000E-06,-3.41976E+00
-2.6960E-06,-3.41648E+00
-2.6920E-06,-3.41648E+00
-2.6880E-06,-3.41429E+00
-2.6840E-06,-3.40773E+00
-2.6800E-06,-3.41320E+00
-2.6760E-06,-3.41867E+00
-2.6720E-06,-3.41539E+00
-2.6680E-06,-3.42414E+00
-2.6640E-06,-3.42523E+00
-2.6600E-06,-3.42086E+00
-2.6560E-06,-3.43398E+00
-2.6520E-06,-3.44382E+00
-2.6480E-06,-3.42195E+00
-2.6440E-06,-3.44273E+00
-2.6400E-06,-3.43945E+00
-2.6360E-06,-3.45257E+00
-2.6320E-06,-3.45039E+00
-2.6280E-06,-3.46679E+00
-2.6240E-06,-3.47554E+00
-2.6200E-06,-3.48539E+00
-2.6160E-06,-3.49304E+00
-2.6120E-06,-3.51601E+00
-2.6080E-06,-3.51054E+00
-2.6040E-06,-3.52586E+00
-2.6000E-06,-3.55320E+00
-2.5960E-06,-3.57836E+00
-2.5920E-06,-3.59695E+00
-2.5880E-06,-3.61445E+00
-2.5840E-06,-3.61664E+00
-2.5800E-06,-3.62648E+00
-2.5760E-06,-3.61992E+00
-2.5720E-06,-3.62648E+00
-2.5680E-06,-3.63523E+00
-2.5640E-06,-3.64289E+00
-2.5600E-06,-3.66367E+00
-2.5560E-06,-3.68336E+00
-2.5520E-06,-3.68336E+00
-2.5480E-06,-3.67898E+00
-2.5440E-06,-3.67242E+00
-2.5400E-06,-3.69211E+00
-2.5360E-06,-3.71070E+00
-2.5320E-06,-3.70523E+00
-2.5280E-06,-3.71726E+00
-2.5240E-06,-3.74351E+00
-2.5200E-06,-3.71507E+00
-2.5160E-06,-3.72601E+00
-2.5120E-06,-3.72711E+00
-2.5080E-06,-3.74789E+00
-2.5040E-06,-3.74679E+00
-2.5000E-06,-3.74789E+00
-2.4960E-06,-3.73695E+00
-2.4920E-06,-3.73914E+00
-2.4880E-06,-3.73804E+00
-2.4840E-06,-3.75445E+00
-2.4800E-06,-3.75554E+00
-2.4760E-06,-3.75445E+00
-2.4720E-06,-3.75664E+00
-2.4680E-06,-3.76211E+00
-2.4640E-06,-3.76539E+00
-2.4600E-06,-3.76320E+00
-2.4560E-06,-3.76867E+00
-2.4520E-06,-3.77851E+00
-2.4480E-06,-3.78398E+00
-2.4440E-06,-3.77304E+00
-2.4400E-06,-3.78179E+00
-2.4360E-06,-3.76976E+00
-2.4320E-06,-3.74789E+00
-2.4280E-06,-3.74351E+00
-2.4240E-06,-3.76867E+00
-2.4200E-06,-3.76429E+00
-2.4160E-06,-3.74898E+00
-2.4120E-06,-3.74789E+00
-2.4080E-06,-3.73586E+00
-2.4040E-06,-3.71289E+00
-2.4000E-06,-3.69539E+00
-2.3960E-06,-3.70961E+00
-2.3920E-06,-3.70414E+00
-2.3880E-06,-3.70961E+00
-2.3840E-06,-3.68773E+00
-2.3800E-06,-3.68445E+00
-2.3760E-06,-3.67570E+00
-2.3720E-06,-3.67023E+00
-2.3680E-06,-3.66367E+00
-2.3640E-06,-3.66148E+00
-2.3600E-06,-3.66148E+00
-2.3560E-06,-3.64945E+00
-2.3520E-06,-3.63195E+00
-2.3480E-06,-3.62867E+00
-2.3440E-06,-3.61664E+00
-2.3400E-06,-3.60242E+00
-2.3360E-06,-3.59367E+00
-2.3320E-06,-3.57726E+00
-2.3280E-06,-3.56851E+00
-2.3240E-06,-3.54992E+00
-2.3200E-06,-3.54992E+00
-2.3160E-06,-3.53898E+00
-2.3120E-06,-3.52695E+00
-2.3080E-06,-3.53242E+00
-2.3040E-06,-3.52914E+00
-2.3000E-06,-3.50179E+00
-2.2960E-06,-3.50836E+00
-2.2920E-06,-3.50836E+00
-2.2880E-06,-3.49961E+00
-2.2840E-06,-3.49414E+00
-2.2800E-06,-3.50179E+00
-2.2760E-06,-3.50179E+00
-2.2720E-06,-3.48648E+00
-2.2680E-06,-3.48320E+00
-2.2640E-06,-3.47773E+00
-2.2600E-06,-3.46570E+00
-2.2560E-06,-3.46898E+00
-2.2520E-06,-3.46898E+00
-2.2480E-06,-3.46351E+00
-2.2440E-06,-3.47554E+00
-2.2400E-06,-3.46898E+00
-2.2360E-06,-3.46351E+00
-2.2320E-06,-3.46023E+00
-2.2280E-06,-3.47554E+00
-2.2240E-06,-3.46898E+00
-2.2200E-06,-3.46679E+00
-2.2160E-06,-3.48101E+00
-2.2120E-06,-3.49304E+00
-2.2080E-06,-3.49523E+00
-2.2040E-06,-3.49414E+00
-2.2000E-06,-3.50617E+00
-2.1960E-06,-3.51820E+00
-2.1920E-06,-3.51820E+00
-2.1880E-06,-3.52039E+00
-2.1840E-06,-3.52367E+00
-2.1800E-06,-3.50507E+00
-2.1760E-06,-3.51929E+00
-2.1720E-06,-3.51929E+00
-2.1680E-06,-3.51054E+00
-2.1640E-06,-3.51929E+00
-2.1600E-06,-3.53351E+00
-2.1560E-06,-3.54554E+00
-2.1520E-06,-3.54882E+00
-2.1480E-06,-3.54882E+00
-2.1440E-06,-3.57070E+00
-2.1400E-06,-3.57289E+00
-2.1360E-06,-3.58492E+00
-2.1320E-06,-3.57836E+00
-2.1280E-06,-3.57179E+00
-2.1240E-06,-3.58054E+00
-2.1200E-06,-3.57179E+00
-2.1160E-06,-3.57398E+00
-2.1120E-06,-3.57179E+00
-2.1080E-06,-3.58382E+00
-2.1040E-06,-3.59586E+00
-2.1000E-06,-3.58711E+00
-2.0960E-06,-3.60242E+00
-2.0920E-06,-3.59367E+00
-2.0880E-06,-3.58601E+00
-2.0840E-06,-3.60023E+00
-2.0800E-06,-3.60898E+00
-2.0760E-06,-3.60023E+00
-2.0720E-06,-3.59695E+00
-2.0680E-06,-3.60023E+00
-2.0640E-06,-3.61117E+00
-2.0600E-06,-3.60570E+00
-2.0560E-06,-3.62211E+00
-2.0520E-06,-3.61664E+00
-2.0480E-06,-3.62320E+00
-2.0440E-06,-3.63195E+00
-2.0400E-06,-3.61664E+00
-2.0360E-06,-3.61445E+00
-2.0320E-06,-3.60132E+00
-2.0280E-06,-3.60132E+00
-2.0240E-06,-3.60789E+00
-2.0200E-06,-3.58820E+00
-2.0160E-06,-3.57617E+00
-2.0120E-06,-3.57398E+00
-2.0080E-06,-3.57617E+00
-2.0040E-06,-3.57945E+00
-2.0000E-06,-3.58820E+00
-1.9960E-06,-3.58164E+00
-1.9920E-06,-3.58601E+00
-1.9880E-06,-3.58054E+00
-1.9840E-06,-3.57726E+00
-1.9800E-06,-3.56304E+00
-1.9760E-06,-3.57289E+00
-1.9720E-06,-3.56523E+00
-1.9680E-06,-3.56961E+00
-1.9640E-06,-3.55757E+00
-1.9600E-06,-3.55101E+00
-1.9560E-06,-3.54664E+00
-1.9520E-06,-3.55648E+00
-1.9480E-06,-3.54336E+00
-1.9440E-06,-3.53789E+00
-1.9400E-06,-3.52039E+00
-1.9360E-06,-3.51601E+00
-1.9320E-06,-3.51273E+00
-1.9280E-06,-3.51273E+00
-1.9240E-06,-3.50836E+00
-1.9200E-06,-3.50070E+00
-1.9160E-06,-3.48648E+00
-1.9120E-06,-3.49195E+00
-1.9080E-06,-3.48648E+00
-1.9040E-06,-3.48539E+00
-1.9000E-06,-3.48648E+00
-1.8960E-06,-3.48648E+00
-1.8920E-06,-3.47445E+00
-1.8880E-06,-3.46679E+00
-1.8840E-06,-3.46132E+00
-1.8800E-06,-3.45804E+00
-1.8760E-06,-3.45476E+00
-1.8720E-06,-3.45367E+00
-1.8680E-06,-3.45695E+00
-1.8640E-06,-3.46789E+00
-1.8600E-06,-3.46242E+00
-1.8560E-06,-3.45804E+00
-1.8520E-06,-3.45914E+00
-1.8480E-06,-3.45695E+00
-1.8440E-06,-3.44273E+00
-1.8400E-06,-3.45148E+00
-1.8360E-06,-3.44382E+00
-1.8320E-06,-3.44492E+00
-1.8280E-06,-3.43179E+00
-1.8240E-06,-3.45257E+00
-1.8200E-06,-3.44711E+00
-1.8160E-06,-3.44382E+00
-1.8120E-06,-3.45476E+00
-1.8080E-06,-3.46023E+00
-1.8040E-06,-3.47117E+00
-1.8000E-06,-3.45367E+00
-1.7960E-06,-3.44273E+00
-1.7920E-06,-3.45148E+00
-1.7880E-06,-3.44382E+00
-1.7840E-06,-3.44820E+00
-1.7800E-06,-3.45586E+00
-1.7760E-06,-3.45695E+00
-1.7720E-06,-3.45257E+00
-1.7680E-06,-3.47007E+00
-1.7640E-06,-3.47664E+00
-1.7600E-06,-3.48539E+00
-1.7560E-06,-3.47445E+00
-1.7520E-06,-3.46898E+00
-1.7480E-06,-3.47445E+00
-1.7440E-06,-3.47336E+00
-1.7400E-06,-3.45586E+00
-1.7360E-06,-3.45039E+00
-1.7320E-06,-3.44820E+00
-1.7280E-06,-3.45367E+00
-1.7240E-06,-3.44601E+00
-1.7200E-06,-3.45039E+00
-1.7160E-06,-3.45586E+00
-1.7120E-06,-3.46023E+00
-1.7080E-06,-3.44382E+00
-1.7040E-06,-3.46023E+00
-1.7000E-06,-3.45148E+00
-1.6960E-06,-3.44929E+00
-1.6920E-06,-3.45476E+00
-1.6880E-06,-3.44929E+00
-1.6840E-06,-3.45257E+00
-1.6800E-06,-3.44492E+00
-1.6760E-06,-3.46461E+00
-1.6720E-06,-3.47992E+00
-1.6680E-06,-3.47445E+00
-1.6640E-06,-3.47773E+00
-1.6600E-06,-3.47007E+00
-1.6560E-06,-3.45476E+00
-1.6520E-06,-3.43945E+00
-1.6480E-06,-3.44164E+00
-1.6440E-06,-3.43836E+00
-1.6400E-06,-3.43070E+00
-1.6360E-06,-3.43289E+00
-1.6320E-06,-3.44929E+00
-1.6280E-06,-3.44273E+00
-1.6240E-06,-3.43398E+00
-1.6200E-06,-3.43398E+00
-1.6160E-06,-3.44382E+00
-1.6120E-06,-3.45039E+00
-1.6080E-06,-3.44382E+00
-1.6040E-06,-3.43070E+00
-1.6000E-06,-3.42961E+00
-1.5960E-06,-3.43289E+00
-1.5920E-06,-3.43289E+00
-1.5880E-06,-3.42632E+00
-1.5840E-06,-3.43179E+00
-1.5800E-06,-3.41867E+00
-1.5760E-06,-3.41648E+00
-1.5720E-06,-3.41320E+00
-1.5680E-06,-3.41867E+00
-1.5640E-06,-3.40992E+00
-1.5600E-06,-3.41539E+00
-1.5560E-06,-3.40445E+00
-1.5520E-06,-3.39789E+00
-1.5480E-06,-3.39789E+00
-1.5440E-06,-3.38914E+00
-1.5400E-06,-3.38148E+00
-1.5360E-06,-3.38367E+00
-1.5320E-06,-3.38914E+00
-1.5280E-06,-3.40664E+00
-1.5240E-06,-3.40117E+00
-1.5200E-06,-3.39679E+00
-1.5160E-06,-3.40882E+00
-1.5120E-06,-3.39789E+00
-1.5080E-06,-3.39789E+00
-1.5040E-06,-3.40226E+00
-1.5000E-06,-3.39023E+00
-1.4960E-06,-3.38148E+00
-1.4920E-06,-3.36289E+00
-1.4880E-06,-3.35851E+00
-1.4840E-06,-3.36070E+00
-1.4800E-06,-3.36289E+00
-1.4760E-06,-3.36945E+00
-1.4720E-06,-3.36945E+00
-1.4680E-06,-3.36289E+00
-1.4640E-06,-3.36945E+00
-1.4600E-06,-3.37164E+00
-1.4560E-06,-3.37492E+00
-1.4520E-06,-3.37382E+00
-1.4480E-06,-3.36617E+00
-1.4440E-06,-3.36179E+00
-1.4400E-06,-3.36617E+00
-1.4360E-06,-3.35195E+00
-1.4320E-06,-3.34211E+00
-1.4280E-06,-3.33336E+00
-1.4240E-06,-3.33117E+00
-1.4200E-06,-3.34429E+00
-1.4160E-06,-3.34320E+00
-1.4120E-06,-3.34101E+00
-1.4080E-06,-3.33554E+00
-1.4040E-06,-3.31695E+00
-1.4000E-06,-3.32351E+00
-1.3960E-06,-3.32023E+00
-1.3920E-06,-3.30492E+00
-1.3880E-06,-3.30492E+00
-1.3840E-06,-3.30601E+00
-1.3800E-06,-3.30273E+00
-1.3760E-06,-3.31148E+00
-1.3720E-06,-3.30382E+00
-1.3680E-06,-3.31804E+00
-1.3640E-06,-3.30929E+00
-1.3600E-06,-3.31148E+00
-1.3560E-06,-3.30492E+00
-1.3520E-06,-3.30492E+00
-1.3480E-06,-3.30601E+00
-1.3440E-06,-3.30382E+00
-1.3400E-06,-3.29945E+00
-1.3360E-06,-3.29726E+00
-1.3320E-06,-3.28632E+00
-1.3280E-06,-3.26992E+00
-1.3240E-06,-3.28195E+00
-1.3200E-06,-3.27976E+00
-1.3160E-06,-3.26664E+00
-1.3120E-06,-3.26992E+00
-1.3080E-06,-3.26882E+00
-1.3040E-06,-3.27101E+00
-1.3000E-06,-3.26773E+00
-1.2960E-06,-3.27539E+00
-1.2920E-06,-3.27101E+00
-1.2880E-06,-3.27976E+00
-1.2840E-06,-3.28851E+00
-1.2800E-06,-3.30054E+00
-1.2760E-06,-3.28632E+00
-1.2720E-06,-3.29179E+00
-1.2680E-06,-3.28523E+00
-1.2640E-06,-3.28195E+00
-1.2600E-06,-3.26117E+00
-1.2560E-06,-3.26664E+00
-1.2520E-06,-3.26117E+00
-1.2480E-06,-3.26445E+00
-1.2440E-06,-3.26992E+00
-1.2400E-06,-3.26882E+00
-1.2360E-06,-3.27101E+00
-1.2320E-06,-3.27320E+00
-1.2280E-06,-3.25351E+00
-1.2240E-06,-3.24257E+00
-1.2200E-06,-3.25023E+00
-1.2160E-06,-3.24914E+00
-1.2120E-06,-3.24367E+00
-1.2080E-06,-3.23820E+00
-1.2040E-06,-3.24804E+00
-1.2000E-06,-3.25679E+00
-1.1960E-06,-3.25242E+00
-1.1920E-06,-3.27429E+00
-1.1880E-06,-3.25570E+00
-1.1840E-06,-3.26773E+00
-1.1800E-06,-3.25351E+00
-1.1760E-06,-3.25023E+00
-1.1720E-06,-3.23711E+00
-1.1680E-06,-3.24039E+00
-1.1640E-06,-3.23273E+00
-1.1600E-06,-3.23929E+00
-1.1560E-06,-3.23492E+00
-1.1520E-06,-3.23273E+00
-1.1480E-06,-3.22836E+00
-1.1440E-06,-3.24257E+00
-1.1400E-06,-3.24257E+00
-1.1360E-06,-3.26336E+00
-1.1320E-06,-3.25679E+00
-1.1280E-06,-3.26226E+00
-1.1240E-06,-3.26226E+00
-1.1200E-06,-3.25570E+00
-1.1160E-06,-3.26773E+00
-1.1120E-06,-3.25898E+00
-1.1080E-06,-3.25570E+00
-1.1040E-06,-3.25898E+00
-1.1000E-06,-3.25351E+00
-1.0960E-06,-3.24148E+00
-1.0920E-06,-3.23929E+00
-1.0880E-06,-3.23929E+00
-1.0840E-06,-3.25023E+00
-1.0800E-06,-3.23929E+00
-1.0760E-06,-3.22836E+00
-1.0720E-06,-3.22836E+00
-1.0680E-06,-3.21304E+00
-1.0640E-06,-3.23054E+00
-1.0600E-06,-3.21523E+00
-1.0560E-06,-3.21523E+00
-1.0520E-06,-3.21304E+00
-1.0480E-06,-3.21523E+00
-1.0440E-06,-3.22179E+00
-1.0400E-06,-3.20976E+00
-1.0360E-06,-3.20429E+00
-1.0320E-06,-3.19664E+00
-1.0280E-06,-3.20976E+00
-1.0240E-06,-3.20101E+00
-1.0200E-06,-3.18898E+00
-1.0160E-06,-3.18242E+00
-1.0120E-06,-3.16711E+00
-1.0080E-06,-3.17367E+00
-1.0040E-06,-3.16929E+00
-1.0000E-06,-3.17257E+00
-9.9600E-07,-3.17257E+00
-9.9200E-07,-3.17367E+00
-9.8800E-07,-3.17148E+00
-9.8400E-07,-3.16820E+00
-9.8000E-07,-3.18351E+00
-9.7600E-07,-3.19007E+00
-9.7200E-07,-3.18679E+00
-9.6800E-07,-3.18461E+00
-9.6400E-07,-3.18898E+00
-9.6000E-07,-3.19336E+00
-9.5600E-07,-3.19773E+00
-9.5200E-07,-3.19773E+00
-9.4800E-07,-3.20320E+00
-9.4400E-07,-3.20648E+00
-9.4000E-07,-3.19992E+00
-9.3600E-07,-3.21523E+00
-9.3200E-07,-3.22507E+00
-9.2800E-07,-3.21961E+00
-9.2400E-07,-3.20757E+00
-9.2000E-07,-3.19226E+00
-9.1600E-07,-3.20101E+00
-9.1200E-07,-3.20101E+00
-9.0800E-07,-3.20867E+00
-9.0400E-07,-3.20320E+00
-9.0000E-07,-3.20320E+00
-8.9600E-07,-3.20757E+00
-8.9200E-07,-3.20101E+00
-8.8800E-07,-3.20539E+00
-8.8400E-07,-3.20211E+00
-8.8000E-07,-3.21195E+00
-8.7600E-07,-3.20101E+00
-8.7200E-07,-3.19882E+00
-8.6800E-07,-3.19336E+00
-8.6400E-07,-3.19664E+00
-8.6000E-07,-3.18351E+00
-8.5600E-07,-3.17257E+00
-8.5200E-07,-3.17914E+00
-8.4800E-07,-3.18132E+00
-8.4400E-07,-3.18461E+00
-8.4000E-07,-3.17804E+00
-8.3600E-07,-3.17476E+00
-8.3200E-07,-3.17039E+00
-8.2800E-07,-3.16820E+00
-8.2400E-07,-3.15945E+00
-8.2000E-07,-3.15179E+00
-8.1600E-07,-3.16382E+00
-8.1200E-07,-3.15617E+00
-8.0800E-07,-3.15398E+00
-8.0400E-07,-3.16382E+00
-8.0000E-07,-3.18242E+00
-7.9600E-07,-3.18023E+00
-7.9200E-07,-3.18461E+00
-7.8800E-07,-3.17257E+00
-7.8400E-07,-3.16054E+00
-7.8000E-07,-3.15726E+00
-7.7600E-07,-3.17039E+00
-7.7200E-07,-3.16382E+00
-7.6800E-07,-3.17476E+00
-7.6400E-07,-3.17804E+00
-7.6000E-07,-3.18132E+00
-7.5600E-07,-3.17039E+00
-7.5200E-07,-3.16820E+00
-7.4800E-07,-3.15945E+00
-7.4400E-07,-3.15945E+00
-7.4000E-07,-3.14632E+00
-7.3600E-07,-3.15945E+00
-7.3200E-07,-3.15507E+00
-7.2800E-07,-3.14086E+00
-7.2400E-07,-3.14523E+00
-7.2000E-07,-3.13757E+00
-7.1600E-07,-3.13211E+00
-7.1200E-07,-3.12773E+00
-7.0800E-07,-3.13101E+00
-7.0400E-07,-3.14742E+00
-7.0000E-07,-3.13976E+00
-6.9600E-07,-3.13101E+00
-6.9200E-07,-3.12554E+00
-6.8800E-07,-3.12007E+00
-6.8400E-07,-3.12664E+00
-6.8000E-07,-3.12992E+00
-6.7600E-07,-3.11461E+00
-6.7200E-07,-3.10914E+00
-6.6800E-07,-3.09711E+00
-6.6400E-07,-3.09164E+00
-6.6000E-07,-3.09382E+00
-6.5600E-07,-3.09492E+00
-6.5200E-07,-3.08836E+00
-6.4800E-07,-3.08398E+00
-6.4400E-07,-3.07961E+00
-6.4000E-07,-3.07086E+00
-6.3600E-07,-3.05882E+00
-6.3200E-07,-3.05117E+00
-6.2800E-07,-3.04679E+00
-6.2400E-07,-3.04351E+00
-6.2000E-07,-3.04461E+00
-6.1600E-07,-3.05226E+00
-6.1200E-07,-3.05882E+00
-6.0800E-07,-3.06211E+00
-6.0400E-07,-3.05664E+00
-6.0000E-07,-3.04789E+00
-5.9600E-07,-3.05992E+00
-5.9200E-07,-3.05992E+00
-5.8800E-07,-3.05226E+00
-5.8400E-07,-3.04461E+00
-5.8000E-07,-3.04023E+00
-5.7600E-07,-3.03476E+00
-5.7200E-07,-3.04023E+00
-5.6800E-07,-3.03039E+00
-5.6400E-07,-3.02820E+00
-5.6000E-07,-3.01726E+00
-5.5600E-07,-3.00632E+00
-5.5200E-07,-2.99320E+00
-5.4800E-07,-3.00195E+00
-5.4400E-07,-2.99648E+00
-5.4000E-07,-3.00742E+00
-5.3600E-07,-2.99757E+00
-5.3200E-07,-2.98007E+00
-5.2800E-07,-2.97242E+00
-5.2400E-07,-2.97351E+00
-5.2000E-07,-2.97023E+00
-5.1600E-07,-2.96914E+00
-5.1200E-07,-2.95820E+00
-5.0800E-07,-2.96148E+00
-5.0400E-07,-2.95601E+00
-5.0000E-07,-2.95054E+00
-4.9600E-07,-2.93304E+00
-4.9200E-07,-2.93632E+00
-4.8800E-07,-2.91882E+00
-4.8400E-07,-2.91117E+00
-4.8000E-07,-2.91882E+00
-4.7600E-07,-2.91992E+00
-4.7200E-07,-2.90570E+00
-4.6800E-07,-2.90679E+00
-4.6400E-07,-2.91664E+00
-4.6000E-07,-2.92648E+00
-4.5600E-07,-2.89914E+00
-4.5200E-07,-2.90679E+00
-4.4800E-07,-2.90242E+00
-4.4400E-07,-2.91117E+00
-4.4000E-07,-2.91554E+00
-4.3600E-07,-2.91554E+00
-4.3200E-07,-2.91773E+00
-4.2800E-07,-2.93304E+00
-4.2400E-07,-2.92539E+00
-4.2000E-07,-2.93195E+00
-4.1600E-07,-2.91773E+00
-4.1200E-07,-2.92101E+00
-4.0800E-07,-2.92867E+00
-4.0400E-07,-2.92539E+00
-4.0000E-07,-2.92320E+00
-3.9600E-07,-2.93414E+00
-3.9200E-07,-2.94726E+00
-3.8800E-07,-2.95601E+00
-3.8400E-07,-2.95929E+00
-3.8000E-07,-2.98007E+00
-3.7600E-07,-2.99101E+00
-3.7200E-07,-2.99648E+00
-3.6800E-07,-2.98336E+00
-3.6400E-07,-2.98336E+00
-3.6000E-07,-2.98445E+00
-3.5600E-07,-2.98773E+00
-3.5200E-07,-2.98445E+00
-3.4800E-07,-2.98117E+00
-3.4400E-07,-2.97132E+00
-3.4000E-07,-2.97132E+00
-3.3600E-07,-2.97023E+00
-3.3200E-07,-2.97461E+00
-3.2800E-07,-2.98117E+00
-3.2400E-07,-2.97898E+00
-3.2000E-07,-2.97898E+00
-3.1600E-07,-2.97679E+00
-3.1200E-07,-2.97898E+00
-3.0800E-07,-2.97242E+00
-3.0400E-07,-2.96039E+00
-3.0000E-07,-2.95054E+00
-2.9600E-07,-2.94726E+00
-2.9200E-07,-2.95164E+00
-2.8800E-07,-2.95382E+00
-2.8400E-07,-2.96695E+00
-2.8000E-07,-2.96039E+00
-2.7600E-07,-2.96586E+00
-2.7200E-07,-2.95164E+00
-2.6800E-07,-2.93195E+00
-2.6400E-07,-2.93523E+00
-2.6000E-07,-2.92539E+00
-2.5600E-07,-2.91664E+00
-2.5200E-07,-2.91992E+00
-2.4800E-07,-2.91664E+00
-2.4400E-07,-2.92757E+00
-2.4000E-07,-2.92429E+00
-2.3600E-07,-2.92429E+00
-2.3200E-07,-2.91445E+00
-2.2800E-07,-2.89804E+00
-2.2400E-07,-2.89476E+00
-2.2000E-07,-2.89804E+00
-2.1600E-07,-2.88164E+00
-2.1200E-07,-2.87398E+00
-2.0800E-07,-2.87179E+00
-2.0400E-07,-2.86086E+00
-2.0000E-07,-2.85867E+00
-1.9600E-07,-2.82039E+00
-1.9200E-07,-2.80617E+00
-1.8800E-07,-2.78539E+00
-1.8400E-07,-2.76242E+00
-1.8000E-07,-2.73945E+00
-1.7600E-07,-2.71867E+00
-1.7200E-07,-2.69351E+00
-1.6800E-07,-2.63226E+00
-1.6400E-07,-2.57648E+00
-1.6000E-07,-2.51086E+00
-1.5600E-07,-2.44742E+00
-1.5200E-07,-2.37851E+00
-1.4800E-07,-2.31289E+00
-1.4400E-07,-2.25273E+00
-1.4000E-07,-2.17289E+00
-1.3600E-07,-2.08976E+00
-1.3200E-07,-1.99898E+00
-1.2800E-07,-1.90601E+00
-1.2400E-07,-1.79664E+00
-1.2000E-07,-1.68507E+00
-1.1600E-07,-1.58882E+00
-1.1200E-07,-1.48711E+00
-1.0800E-07,-1.38211E+00
-1.0400E-07,-1.28039E+00
-1.0000E-07,-1.16554E+00
-9.6000E-08,-1.03429E+00
-9.2000E-08,-9.00856E-01
-8.8000E-08,-7.66325E-01
-8.4000E-08,-6.24137E-01
-8.0000E-08,-4.90700E-01
-7.6000E-08,-3.52887E-01
-7.2000E-08,-2.19450E-01
-6.8000E-08,-7.50749E-02
-6.4000E-08,6.38313E-02
-6.0000E-08,1.91800E-01
-5.6000E-08,3.15394E-01
-5.2000E-08,4.49925E-01
-4.8000E-08,5.81175E-01
-4.4000E-08,6.93831E-01
-4.0000E-08,8.02113E-01
-3.6000E-08,9.11488E-01
-3.2000E-08,1.00774E+00
-2.8000E-08,1.10946E+00
-2.4000E-08,1.19586E+00
-2.0000E-08,1.30086E+00
-1.6000E-08,1.38618E+00
-1.2000E-08,1.46602E+00
-8.0000E-09,1.54149E+00
-4.0000E-09,1.62024E+00
6.0000E-22,1.68039E+00
4.0000E-09,1.72852E+00
8.0000E-09,1.77664E+00
1.2000E-08,1.82914E+00
1.6000E-08,1.88274E+00
2.0000E-08,1.90789E+00
2.4000E-08,1.93743E+00
2.8000E-08,1.94727E+00
3.2000E-08,1.95602E+00
3.6000E-08,1.95493E+00
4.0000E-08,1.94180E+00
4.4000E-08,1.93633E+00
4.8000E-08,1.91227E+00
5.2000E-08,1.88602E+00
5.6000E-08,1.85211E+00
6.0000E-08,1.82149E+00
6.4000E-08,1.78430E+00
6.8000E-08,1.73946E+00
7.2000E-08,1.69133E+00
7.6000E-08,1.65086E+00
8.0000E-08,1.58961E+00
8.4000E-08,1.52946E+00
8.8000E-08,1.47258E+00
9.2000E-08,1.40696E+00
9.6000E-08,1.31399E+00
1.0000E-07,1.25602E+00
1.0400E-07,1.17071E+00
1.0800E-07,1.08758E+00
1.1200E-07,1.00227E+00
1.1600E-07,9.32269E-01
1.2000E-07,8.43675E-01
1.2400E-07,7.56175E-01
1.2800E-07,6.88363E-01
1.3200E-07,6.08519E-01
1.3600E-07,5.28675E-01
1.4000E-07,4.36800E-01
1.4400E-07,3.63519E-01
1.4800E-07,2.77113E-01
1.5200E-07,2.08206E-01
1.5600E-07,1.45863E-01
1.6000E-07,8.02376E-02
1.6400E-07,2.00813E-02
1.6800E-07,-5.10124E-02
1.7200E-07,-1.07887E-01
1.7600E-07,-1.69137E-01
1.8000E-07,-2.29294E-01
1.8400E-07,-2.87262E-01
1.8800E-07,-3.26637E-01
1.9200E-07,-3.64919E-01
1.9600E-07,-4.15231E-01
2.0000E-07,-4.50231E-01
2.0400E-07,-4.90700E-01
2.0800E-07,-5.14762E-01
2.1200E-07,-5.41012E-01
2.1600E-07,-5.59606E-01
2.2000E-07,-5.70544E-01
2.2400E-07,-5.84762E-01
2.2800E-07,-5.82575E-01
2.3200E-07,-5.55231E-01
2.3600E-07,-5.50856E-01
2.4000E-07,-5.62887E-01
2.4400E-07,-5.56325E-01
2.4800E-07,-5.48669E-01
2.5200E-07,-5.46481E-01
2.5600E-07,-5.24606E-01
2.6000E-07,-5.10387E-01
2.6400E-07,-4.91794E-01
2.6800E-07,-4.56794E-01
2.7200E-07,-4.17419E-01
2.7600E-07,-3.95544E-01
2.8000E-07,-3.69294E-01
2.8400E-07,-3.33200E-01
2.8800E-07,-2.96012E-01
2.9200E-07,-2.55544E-01
2.9600E-07,-2.10700E-01
3.0000E-07,-1.68044E-01
3.0400E-07,-1.04606E-01
3.0800E-07,-5.86687E-02
3.1200E-07,-2.25749E-02
3.1600E-07,3.43001E-02
3.2000E-07,8.46126E-02
3.2400E-07,1.28363E-01
3.2800E-07,1.81956E-01
3.3200E-07,2.26800E-01
3.3600E-07,2.79300E-01
3.4000E-07,3.19769E-01
3.4400E-07,3.70081E-01
3.4800E-07,4.17113E-01
3.5200E-07,4.54300E-01
3.5600E-07,4.76175E-01
3.6000E-07,5.15550E-01
3.6400E-07,5.65863E-01
3.6800E-07,5.98675E-01
3.7200E-07,6.21644E-01
3.7600E-07,6.58831E-01
3.8000E-07,6.97113E-01
3.8400E-07,7.35394E-01
3.8800E-07,7.70394E-01
3.9200E-07,7.95550E-01
3.9600E-07,8.33831E-01
4.0000E-07,8.58988E-01
4.0400E-07,8.69925E-01
4.0800E-07,8.75394E-01
4.1200E-07,8.73206E-01
4.1600E-07,8.99456E-01
4.2000E-07,8.86331E-01
4.2400E-07,8.90706E-01
4.2800E-07,8.85238E-01
4.3200E-07,8.85238E-01
4.3600E-07,8.96175E-01
4.4000E-07,8.85238E-01
4.4400E-07,8.79769E-01
4.4800E-07,8.73206E-01
4.5200E-07,8.63363E-01
4.5600E-07,8.38206E-01
4.6000E-07,8.10863E-01
4.6400E-07,8.03206E-01
4.6800E-07,7.83519E-01
4.7200E-07,7.45238E-01
4.7600E-07,7.35394E-01
4.8000E-07,7.12425E-01
4.8400E-07,6.80706E-01
4.8800E-07,6.52269E-01
4.9200E-07,6.33675E-01
4.9600E-07,6.22738E-01
5.0000E-07,5.88831E-01
5.0400E-07,5.50550E-01
5.0800E-07,5.28675E-01
5.1200E-07,4.90394E-01
5.1600E-07,4.64144E-01
5.2000E-07,4.13831E-01
5.2400E-07,3.63519E-01
5.2800E-07,3.31800E-01
5.3200E-07,3.00081E-01
5.3600E-07,2.91331E-01
5.4000E-07,2.63988E-01
5.4400E-07,2.48675E-01
5.4800E-07,2.15863E-01
5.5200E-07,1.84144E-01
5.5600E-07,1.58988E-01
5.6000E-07,1.26175E-01
5.6400E-07,9.22688E-02
5.6800E-07,6.49251E-02
5.7200E-07,4.85188E-02
5.7600E-07,2.55501E-02
5.8000E-07,1.78938E-02
5.8400E-07,3.93830E-04
5.8800E-07,-1.81999E-02
5.9200E-07,-2.25749E-02
5.9600E-07,-1.38249E-02
6.0000E-07,-2.91374E-02
6.0400E-07,-4.00749E-02
6.0800E-07,-3.56999E-02
6.1200E-07,-4.33562E-02
6.1600E-07,-5.42937E-02
6.2000E-07,-6.30437E-02
6.2400E-07,-6.19499E-02
6.2800E-07,-5.97624E-02
6.3200E-07,-7.17937E-02
6.3600E-07,-6.74187E-02
6.4000E-07,-6.85124E-02
6.4400E-07,-6.08562E-02
6.4800E-07,-3.67937E-02
6.5200E-07,-2.47624E-02
6.5600E-07,-2.88742E-03
6.6000E-07,-2.88742E-03
6.6400E-07,1.48758E-03
6.6800E-07,1.89876E-02
6.7200E-07,3.75813E-02
6.7600E-07,5.07063E-02
6.8000E-07,7.36751E-02
6.8400E-07,9.99251E-02
6.8800E-07,1.29456E-01
6.9200E-07,1.45863E-01
6.9600E-07,1.50238E-01
7.0000E-07,1.81956E-01
7.0400E-07,1.95081E-01
7.0800E-07,2.16956E-01
7.1200E-07,2.30081E-01
7.1600E-07,2.39925E-01
7.2000E-07,2.50863E-01
7.2400E-07,2.70550E-01
7.2800E-07,2.91331E-01
7.3200E-07,3.14300E-01
7.3600E-07,3.32894E-01
7.4000E-07,3.59144E-01
7.4400E-07,3.67894E-01
7.4800E-07,3.79925E-01
7.5200E-07,4.10550E-01
7.5600E-07,4.23675E-01
7.6000E-07,4.46644E-01
7.6400E-07,4.54300E-01
7.6800E-07,4.68519E-01
7.7200E-07,4.79456E-01
7.7600E-07,4.89300E-01
7.8000E-07,4.98050E-01
7.8400E-07,4.98050E-01
7.8800E-07,5.04613E-01
7.9200E-07,5.14456E-01
7.9600E-07,5.13363E-01
8.0000E-07,5.14456E-01
8.0400E-07,4.89300E-01
8.0800E-07,4.86019E-01
8.1200E-07,4.73988E-01
8.1600E-07,4.75081E-01
8.2000E-07,4.92581E-01
8.2400E-07,4.72894E-01
8.2800E-07,4.72894E-01
8.3200E-07,4.63050E-01
8.3600E-07,4.63050E-01
8.4000E-07,4.60863E-01
8.4400E-07,4.56488E-01
8.4800E-07,4.38988E-01
8.5200E-07,4.20394E-01
8.5600E-07,4.05081E-01
8.6000E-07,3.95238E-01
8.6400E-07,3.93050E-01
8.6800E-07,3.86488E-01
8.7200E-07,3.87581E-01
8.7600E-07,3.62425E-01
8.8000E-07,3.51488E-01
8.8400E-07,3.32894E-01
8.8800E-07,3.24144E-01
8.9200E-07,3.12113E-01
8.9600E-07,3.04456E-01
9.0000E-07,3.01175E-01
9.0400E-07,2.79300E-01
9.0800E-07,2.83675E-01
9.1200E-07,2.89144E-01
9.1600E-07,2.73831E-01
9.2000E-07,2.73831E-01
9.2400E-07,2.83675E-01
9.2800E-07,2.98988E-01
9.3200E-07,2.94613E-01
9.3600E-07,3.01175E-01
9.4000E-07,2.88050E-01
9.4400E-07,2.71644E-01
9.4800E-07,2.67269E-01
9.5200E-07,2.67269E-01
9.5600E-07,2.62894E-01
9.6000E-07,2.58519E-01
9.6400E-07,2.44300E-01
9.6800E-07,2.49769E-01
9.7200E-07,2.49769E-01
9.7600E-07,2.56331E-01
9.8000E-07,2.48675E-01
9.8400E-07,2.44300E-01
9.8800E-07,2.37738E-01
9.9200E-07,2.31175E-01
9.9600E-07,2.23519E-01
1.0000E-06,2.21331E-01
1.0040E-06,2.23519E-01
1.0080E-06,2.22425E-01
1.0120E-06,2.19144E-01
1.0160E-06,2.22425E-01
1.0200E-06,2.19144E-01
1.0240E-06,2.11488E-01
1.0280E-06,2.33363E-01
1.0320E-06,2.37738E-01
1.0360E-06,2.35550E-01
1.0400E-06,2.45394E-01
1.0440E-06,2.49769E-01
1.0480E-06,2.44300E-01
1.0520E-06,2.38831E-01
1.0560E-06,2.31175E-01
1.0600E-06,2.22425E-01
1.0640E-06,2.20238E-01
1.0680E-06,2.26800E-01
1.0720E-06,2.30081E-01
1.0760E-06,2.36644E-01
1.0800E-06,2.30081E-01
1.0840E-06,2.24613E-01
1.0880E-06,2.42113E-01
1.0920E-06,2.36644E-01
1.0960E-06,2.45394E-01
1.1000E-06,2.58519E-01
1.1040E-06,2.66175E-01
1.1080E-06,2.88050E-01
1.1120E-06,2.91331E-01
1.1160E-06,3.06644E-01
1.1200E-06,3.24144E-01
1.1240E-06,3.28519E-01
1.1280E-06,3.41644E-01
1.1320E-06,3.51488E-01
1.1360E-06,3.67894E-01
1.1400E-06,3.71175E-01
1.1440E-06,3.75550E-01
1.1480E-06,3.85394E-01
1.1520E-06,3.73363E-01
1.1560E-06,3.70081E-01
1.1600E-06,3.73363E-01
1.1640E-06,3.71175E-01
1.1680E-06,3.70081E-01
1.1720E-06,3.71175E-01
1.1760E-06,3.74456E-01
1.1800E-06,3.88675E-01
1.1840E-06,3.96331E-01
1.1880E-06,4.09456E-01
1.1920E-06,3.99613E-01
1.1960E-06,3.94144E-01
1.2000E-06,3.88675E-01
1.2040E-06,3.87581E-01
1.2080E-06,3.91956E-01
1.2120E-06,3.97425E-01
1.2160E-06,3.98519E-01
1.2200E-06,3.96331E-01
1.2240E-06,3.88675E-01
1.2280E-06,3.90863E-01
1.2320E-06,3.68988E-01
1.2360E-06,3.65706E-01
1.2400E-06,3.63519E-01
1.2440E-06,3.61331E-01
1.2480E-06,3.48206E-01
1.2520E-06,3.31800E-01
1.2560E-06,3.25238E-01
1.2600E-06,3.09925E-01
1.2640E-06,3.11019E-01
1.2680E-06,3.16488E-01
1.2720E-06,3.13206E-01
1.2760E-06,3.13206E-01
1.2800E-06,3.00081E-01
1.2840E-06,2.93519E-01
1.2880E-06,2.84769E-01
1.2920E-06,2.71644E-01
1.2960E-06,2.68363E-01
1.3000E-06,2.55238E-01
1.3040E-06,2.47581E-01
1.3080E-06,2.43206E-01
1.3120E-06,2.42113E-01
1.3160E-06,2.38831E-01
1.3200E-06,2.44300E-01
1.3240E-06,2.42113E-01
1.3280E-06,2.46488E-01
1.3320E-06,2.38831E-01
1.3360E-06,2.21331E-01
1.3400E-06,2.13675E-01
1.3440E-06,2.06019E-01
1.3480E-06,2.03831E-01
1.3520E-06,1.98363E-01
1.3560E-06,2.01644E-01
1.3600E-06,2.03831E-01
1.3640E-06,2.13675E-01
1.3680E-06,2.00550E-01
1.3720E-06,2.04925E-01
1.3760E-06,2.13675E-01
1.3800E-06,2.23519E-01
1.3840E-06,2.22425E-01
1.3880E-06,2.26800E-01
1.3920E-06,2.16956E-01
1.3960E-06,2.22425E-01
1.4000E-06,2.09300E-01
1.4040E-06,2.16956E-01
1.4080E-06,2.19144E-01
1.4120E-06,2.31175E-01
1.4160E-06,2.47581E-01
1.4200E-06,2.43206E-01
1.4240E-06,2.61800E-01
1.4280E-06,2.70550E-01
1.4320E-06,2.56331E-01
1.4360E-06,2.48675E-01
1.4400E-06,2.54144E-01
1.4440E-06,2.56331E-01
1.4480E-06,2.62894E-01
1.4520E-06,2.50863E-01
1.4560E-06,2.53050E-01
1.4600E-06,2.61800E-01
1.4640E-06,2.66175E-01
1.4680E-06,2.65081E-01
1.4720E-06,2.77113E-01
1.4760E-06,2.84769E-01
1.4800E-06,2.90238E-01
1.4840E-06,2.83675E-01
1.4880E-06,2.73831E-01
1.4920E-06,2.88050E-01
1.4960E-06,2.88050E-01
1.5000E-06,2.80394E-01
1.5040E-06,2.89144E-01
1.5080E-06,3.02269E-01
1.5120E-06,2.93519E-01
1.5160E-06,3.04456E-01
1.5200E-06,3.04456E-01
1.5240E-06,3.14300E-01
1.5280E-06,3.18675E-01
1.5320E-06,3.20863E-01
1.5360E-06,3.09925E-01
1.5400E-06,3.02269E-01
1.5440E-06,3.03363E-01
1.5480E-06,3.06644E-01
1.5520E-06,2.89144E-01
1.5560E-06,2.97894E-01
1.5600E-06,3.03363E-01
1.5640E-06,2.97894E-01
1.5680E-06,3.02269E-01
1.5720E-06,3.04456E-01
1.5760E-06,3.11019E-01
1.5800E-06,3.24144E-01
1.5840E-06,3.21956E-01
1.5880E-06,3.16488E-01
1.5920E-06,3.23050E-01
1.5960E-06,3.07738E-01
1.6000E-06,2.92425E-01
1.6040E-06,2.83675E-01
1.6080E-06,2.65081E-01
1.6120E-06,2.69456E-01
1.6160E-06,2.59613E-01
1.6200E-06,2.90238E-01
1.6240E-06,3.12113E-01
1.6280E-06,2.88050E-01
1.6320E-06,2.89144E-01
1.6360E-06,2.93519E-01
1.6400E-06,3.06644E-01
1.6440E-06,3.18675E-01
1.6480E-06,3.33988E-01
1.6520E-06,3.49300E-01
1.6560E-06,3.73363E-01
1.6600E-06,4.12738E-01
1.6640E-06,4.56488E-01
1.6680E-06,5.05706E-01
1.6720E-06,5.53831E-01
1.6760E-06,6.31488E-01
1.6800E-06,6.85081E-01
1.6840E-06,7.49613E-01
1.6880E-06,8.28363E-01
1.6920E-06,8.85238E-01
1.6960E-06,9.58519E-01
1.7000E-06,1.05368E+00
1.7040E-06,1.13571E+00
1.7080E-06,1.22758E+00
1.7120E-06,1.32930E+00
1.7160E-06,1.40914E+00
1.7200E-06,1.51524E+00
1.7240E-06,1.63227E+00
1.7280E-06,1.75368E+00
1.7320E-06,1.87836E+00
1.7360E-06,1.99211E+00
1.7400E-06,2.11352E+00
1.7440E-06,2.21633E+00
1.7480E-06,2.33774E+00
1.7520E-06,2.48758E+00
1.7560E-06,2.62211E+00
1.7600E-06,2.76977E+00
1.7640E-06,2.89336E+00
1.7680E-06,3.02461E+00
1.7720E-06,3.16899E+00
1.7760E-06,3.31336E+00
1.7800E-06,3.44243E+00
1.7840E-06,3.57368E+00
1.7880E-06,3.70055E+00
1.7920E-06,3.81977E+00
1.7960E-06,3.92586E+00
1.8000E-06,4.01993E+00
1.8040E-06,4.13696E+00
1.8080E-06,4.22555E+00
1.8120E-06,4.33164E+00
1.8160E-06,4.44102E+00
1.8200E-06,4.52305E+00
1.8240E-06,4.59086E+00
1.8280E-06,4.66633E+00
1.8320E-06,4.72868E+00
1.8360E-06,4.78774E+00
1.8400E-06,4.86868E+00
1.8440E-06,4.92227E+00
1.8480E-06,4.97368E+00
1.8520E-06,5.01086E+00
1.8560E-06,5.05243E+00
1.8600E-06,5.08196E+00
1.8640E-06,5.10493E+00
1.8680E-06,5.12899E+00
1.8720E-06,5.14321E+00
1.8760E-06,5.14649E+00
1.8800E-06,5.12461E+00
1.8840E-06,5.10602E+00
1.8880E-06,5.08196E+00
1.8920E-06,5.06555E+00
1.8960E-06,5.03711E+00
1.9000E-06,5.00649E+00
1.9040E-06,4.97586E+00
1.9080E-06,4.93758E+00
1.9120E-06,4.88508E+00
1.9160E-06,4.84352E+00
1.9200E-06,4.79211E+00
1.9240E-06,4.72868E+00
1.9280E-06,4.67727E+00
1.9320E-06,4.62477E+00
1.9360E-06,4.55258E+00
1.9400E-06,4.47602E+00
1.9440E-06,4.40493E+00
1.9480E-06,4.33274E+00
1.9520E-06,4.26383E+00
1.9560E-06,4.20696E+00
1.9600E-06,4.12930E+00
1.9640E-06,4.03305E+00
1.9680E-06,3.96196E+00
1.9720E-06,3.88758E+00
1.9760E-06,3.81977E+00
1.9800E-06,3.75852E+00
1.9840E-06,3.69727E+00
1.9880E-06,3.64368E+00
1.9920E-06,3.55946E+00
1.9960E-06,3.48180E+00
2.0000E-06,3.41399E+00
2.0040E-06,3.35821E+00
2.0080E-06,3.31008E+00
2.0120E-06,3.26196E+00
2.0160E-06,3.20508E+00
2.0200E-06,3.14493E+00
2.0240E-06,3.07821E+00
2.0280E-06,3.02571E+00
2.0320E-06,2.97649E+00
2.0360E-06,2.92946E+00
2.0400E-06,2.88352E+00
2.0440E-06,2.85071E+00
2.0480E-06,2.83211E+00
2.0520E-06,2.80696E+00
2.0560E-06,2.79274E+00
2.0600E-06,2.76321E+00
2.0640E-06,2.75227E+00
2.0680E-06,2.74571E+00
2.0720E-06,2.74461E+00
2.0760E-06,2.72602E+00
2.0800E-06,2.71399E+00
2.0840E-06,2.71836E+00
2.0880E-06,2.73696E+00
2.0920E-06,2.74680E+00
2.0960E-06,2.74789E+00
2.1000E-06,2.75446E+00
2.1040E-06,2.76430E+00
2.1080E-06,2.78180E+00
2.1120E-06,2.78399E+00
2.1160E-06,2.82446E+00
2.1200E-06,2.85946E+00
2.1240E-06,2.88461E+00
2.1280E-06,2.92289E+00
2.1320E-06,2.94258E+00
2.1360E-06,2.96555E+00
2.1400E-06,2.99508E+00
2.1440E-06,3.04649E+00
2.1480E-06,3.09899E+00
2.1520E-06,3.12414E+00
2.1560E-06,3.16352E+00
2.1600E-06,3.20180E+00
2.1640E-06,3.24008E+00
2.1680E-06,3.25977E+00
2.1720E-06,3.29477E+00
2.1760E-06,3.32321E+00
2.1800E-06,3.34836E+00
2.1840E-06,3.39211E+00
2.1880E-06,3.42821E+00
2.1920E-06,3.46321E+00
2.1960E-06,3.50368E+00
2.2000E-06,3.55071E+00
2.2040E-06,3.58352E+00
2.2080E-06,3.62180E+00
2.2120E-06,3.64368E+00
2.2160E-06,3.66336E+00
2.2200E-06,3.70493E+00
2.2240E-06,3.73883E+00
2.2280E-06,3.76727E+00
2.2320E-06,3.79243E+00
2.2360E-06,3.82524E+00
2.2400E-06,3.84602E+00
2.2440E-06,3.85477E+00
2.2480E-06,3.88102E+00
2.2520E-06,3.89196E+00
2.2560E-06,3.91164E+00
2.2600E-06,3.93899E+00
2.2640E-06,3.94774E+00
2.2680E-06,3.95649E+00
2.2720E-06,3.96305E+00
2.2760E-06,3.98602E+00
2.2800E-06,3.98055E+00
2.2840E-06,3.98055E+00
2.2880E-06,3.98274E+00
2.2920E-06,3.99586E+00
2.2960E-06,3.99696E+00
2.3000E-06,3.99805E+00
2.3040E-06,3.98711E+00
2.3080E-06,3.97618E+00
2.3120E-06,3.96961E+00
2.3160E-06,3.95977E+00
2.3200E-06,3.94774E+00
2.3240E-06,3.92805E+00
2.3280E-06,3.93243E+00
2.3320E-06,3.92696E+00
2.3360E-06,3.93024E+00
2.3400E-06,3.92039E+00
2.3440E-06,3.89086E+00
2.3480E-06,3.87664E+00
2.3520E-06,3.85368E+00
2.3560E-06,3.84055E+00
2.3600E-06,3.80227E+00
2.3640E-06,3.77493E+00
2.3680E-06,3.75852E+00
2.3720E-06,3.73555E+00
2.3760E-06,3.72133E+00
2.3800E-06,3.69508E+00
2.3840E-06,3.67321E+00
2.3880E-06,3.65571E+00
2.3920E-06,3.62836E+00
2.3960E-06,3.60977E+00
2.4000E-06,3.58133E+00
2.4040E-06,3.56711E+00
2.4080E-06,3.54196E+00
2.4120E-06,3.53430E+00
2.4160E-06,3.52008E+00
2.4200E-06,3.50586E+00
2.4240E-06,3.48946E+00
2.4280E-06,3.47414E+00
2.4320E-06,3.46649E+00
2.4360E-06,3.44680E+00
2.4400E-06,3.43477E+00
2.4440E-06,3.42821E+00
2.4480E-06,3.41618E+00
2.4520E-06,3.39868E+00
2.4560E-06,3.37899E+00
2.4600E-06,3.35930E+00
2.4640E-06,3.35383E+00
2.4680E-06,3.36368E+00
2.4720E-06,3.35602E+00
2.4760E-06,3.35711E+00
2.4800E-06,3.33524E+00
2.4840E-06,3.33961E+00
2.4880E-06,3.33414E+00
2.4920E-06,3.33414E+00
2.4960E-06,3.33743E+00
2.5000E-06,3.32649E+00
2.5040E-06,3.34508E+00
2.5080E-06,3.34289E+00
2.5120E-06,3.34399E+00
2.5160E-06,3.35164E+00
2.5200E-06,3.35055E+00
2.5240E-06,3.37243E+00
2.5280E-06,3.38118E+00
2.5320E-06,3.39758E+00
2.5360E-06,3.39430E+00
2.5400E-06,3.39211E+00
2.5440E-06,3.39868E+00
2.5480E-06,3.41399E+00
2.5520E-06,3.43586E+00
2.5560E-06,3.44461E+00
2.5600E-06,3.46977E+00
2.5640E-06,3.48836E+00
2.5680E-06,3.49711E+00
2.5720E-06,3.51133E+00
2.5760E-06,3.50696E+00
2.5800E-06,3.53102E+00
2.5840E-06,3.54743E+00
2.5880E-06,3.55399E+00
2.5920E-06,3.56602E+00
2.5960E-06,3.57039E+00
2.6000E-06,3.58899E+00
2.6040E-06,3.60649E+00
2.6080E-06,3.63164E+00
2.6120E-06,3.66008E+00
2.6160E-06,3.66555E+00
2.6200E-06,3.64696E+00
2.6240E-06,3.66336E+00
2.6280E-06,3.65243E+00
2.6320E-06,3.65461E+00
2.6360E-06,3.67430E+00
2.6400E-06,3.68305E+00
2.6440E-06,3.69071E+00
2.6480E-06,3.68633E+00
2.6520E-06,3.68524E+00
2.6560E-06,3.68743E+00
2.6600E-06,3.69071E+00
2.6640E-06,3.70821E+00
2.6680E-06,3.71039E+00
2.6720E-06,3.70821E+00
2.6760E-06,3.70602E+00
2.6800E-06,3.71586E+00
2.6840E-06,3.70821E+00
2.6880E-06,3.71149E+00
2.6920E-06,3.71149E+00
2.6960E-06,3.71149E+00
2.7000E-06,3.73118E+00
2.7040E-06,3.72024E+00
2.7080E-06,3.71805E+00
2.7120E-06,3.73227E+00
2.7160E-06,3.73336E+00
2.7200E-06,3.72352E+00
2.7240E-06,3.71258E+00
2.7280E-06,3.72461E+00
2.7320E-06,3.72133E+00
2.7360E-06,3.70055E+00
2.7400E-06,3.70821E+00
2.7440E-06,3.72789E+00
2.7480E-06,3.72571E+00
2.7520E-06,3.73118E+00
2.7560E-06,3.71914E+00
2.7600E-06,3.70383E+00
2.7640E-06,3.69618E+00
2.7680E-06,3.68414E+00
2.7720E-06,3.67868E+00
2.7760E-06,3.67977E+00
2.7800E-06,3.67649E+00
2.7840E-06,3.65899E+00
2.7880E-06,3.64805E+00
2.7920E-06,3.64368E+00
2.7960E-06,3.63055E+00
2.8000E-06,3.62508E+00
2.8040E-06,3.61305E+00
2.8080E-06,3.60102E+00
2.8120E-06,3.58024E+00
2.8160E-06,3.56821E+00
2.8200E-06,3.54743E+00
2.8240E-06,3.53649E+00
2.8280E-06,3.53649E+00
2.8320E-06,3.54524E+00
2.8360E-06,3.54305E+00
2.8400E-06,3.52555E+00
2.8440E-06,3.53321E+00
2.8480E-06,3.52008E+00
2.8520E-06,3.50039E+00
2.8560E-06,3.48289E+00
2.8600E-06,3.48508E+00
2.8640E-06,3.46868E+00
2.8680E-06,3.46211E+00
2.8720E-06,3.46649E+00
2.8760E-06,3.45336E+00
2.8800E-06,3.45664E+00
2.8840E-06,3.45008E+00
2.8880E-06,3.44243E+00
2.8920E-06,3.44461E+00
2.8960E-06,3.44243E+00
2.9000E-06,3.44461E+00
2.9040E-06,3.44243E+00
2.9080E-06,3.44461E+00
2.9120E-06,3.44243E+00
2.9160E-06,3.43368E+00
2.9200E-06,3.43477E+00
2.9240E-06,3.41618E+00
2.9280E-06,3.41289E+00
2.9320E-06,3.41071E+00
2.9360E-06,3.41508E+00
2.9400E-06,3.41071E+00
2.9440E-06,3.42383E+00
2.9480E-06,3.41836E+00
2.9520E-06,3.41836E+00
2.9560E-06,3.40633E+00
2.9600E-06,3.38664E+00
2.9640E-06,3.38336E+00
2.9680E-06,3.37133E+00
2.9720E-06,3.37680E+00
2.9760E-06,3.37133E+00
2.9800E-06,3.37024E+00
2.9840E-06,3.37789E+00
2.9880E-06,3.38883E+00
2.9920E-06,3.38555E+00
2.9960E-06,3.37899E+00
3.0000E-06,3.38446E+00
3.0040E-06,3.38446E+00
3.0080E-06,3.38227E+00
3.0120E-06,3.39102E+00
3.0160E-06,3.39321E+00
3.0200E-06,3.38664E+00
3.0240E-06,3.37461E+00
3.0280E-06,3.37899E+00
3.0320E-06,3.39102E+00
3.0360E-06,3.39758E+00
3.0400E-06,3.40524E+00
3.0440E-06,3.40414E+00
3.0480E-06,3.41727E+00
3.0520E-06,3.41727E+00
3.0560E-06,3.43149E+00
3.0600E-06,3.42602E+00
3.0640E-06,3.42164E+00
3.0680E-06,3.43149E+00
3.0720E-06,3.42821E+00
3.0760E-06,3.42821E+00
3.0800E-06,3.43149E+00
3.0840E-06,3.43149E+00
3.0880E-06,3.43586E+00
3.0920E-06,3.44789E+00
3.0960E-06,3.43914E+00
3.1000E-06,3.44789E+00
3.1040E-06,3.46539E+00
3.1080E-06,3.46539E+00
3.1120E-06,3.43805E+00
3.1160E-06,3.44680E+00
3.1200E-06,3.46321E+00
3.1240E-06,3.46649E+00
3.1280E-06,3.47086E+00
3.1320E-06,3.47524E+00
3.1360E-06,3.46321E+00
3.1400E-06,3.47086E+00
3.1440E-06,3.47196E+00
3.1480E-06,3.48508E+00
3.1520E-06,3.49164E+00
3.1560E-06,3.49930E+00
3.1600E-06,3.49821E+00
3.1640E-06,3.49821E+00
3.1680E-06,3.50477E+00
3.1720E-06,3.52774E+00
3.1760E-06,3.52555E+00
3.1800E-06,3.51680E+00
3.1840E-06,3.52008E+00
3.1880E-06,3.53430E+00
3.1920E-06,3.51899E+00
3.1960E-06,3.52446E+00
3.2000E-06,3.51571E+00
3.2040E-06,3.51024E+00
3.2080E-06,3.51352E+00
3.2120E-06,3.51133E+00
3.2160E-06,3.50696E+00
3.2200E-06,3.50477E+00
3.2240E-06,3.50258E+00
3.2280E-06,3.48836E+00
3.2320E-06,3.48508E+00
3.2360E-06,3.50914E+00
3.2400E-06,3.49930E+00
3.2440E-06,3.49055E+00
3.2480E-06,3.49821E+00
3.2520E-06,3.49821E+00
3.2560E-06,3.51461E+00
3.2600E-06,3.51133E+00
3.2640E-06,3.49711E+00
3.2680E-06,3.49711E+00
3.2720E-06,3.49383E+00
3.2760E-06,3.47633E+00
3.2800E-06,3.45555E+00
3.2840E-06,3.45664E+00
3.2880E-06,3.45664E+00
3.2920E-06,3.44899E+00
3.2960E-06,3.42164E+00
3.3000E-06,3.42055E+00
3.3040E-06,3.41727E+00
3.3080E-06,3.42821E+00
3.3120E-06,3.42274E+00
3.3160E-06,3.43039E+00
3.3200E-06,3.42274E+00
3.3240E-06,3.42164E+00
3.3280E-06,3.41727E+00
3.3320E-06,3.40633E+00
3.3360E-06,3.39649E+00
3.3400E-06,3.39211E+00
3.3440E-06,3.40633E+00
3.3480E-06,3.40524E+00
3.3520E-06,3.41180E+00
3.3560E-06,3.39977E+00
3.3600E-06,3.37680E+00
3.3640E-06,3.37899E+00
3.3680E-06,3.37571E+00
3.3720E-06,3.37024E+00
3.3760E-06,3.36586E+00
3.3800E-06,3.35821E+00
3.3840E-06,3.36149E+00
3.3880E-06,3.37899E+00
3.3920E-06,3.37789E+00
3.3960E-06,3.36696E+00
3.4000E-06,3.37243E+00
3.4040E-06,3.37133E+00
3.4080E-06,3.36914E+00
3.4120E-06,3.36586E+00
3.4160E-06,3.36586E+00
3.4200E-06,3.36805E+00
3.4240E-06,3.35821E+00
3.4280E-06,3.37571E+00
3.4320E-06,3.36477E+00
3.4360E-06,3.36914E+00
3.4400E-06,3.37461E+00
3.4440E-06,3.38993E+00
3.4480E-06,3.38446E+00
3.4520E-06,3.39649E+00
3.4560E-06,3.39868E+00
3.4600E-06,3.40196E+00
3.4640E-06,3.39430E+00
3.4680E-06,3.39211E+00
3.4720E-06,3.38993E+00
3.4760E-06,3.38555E+00
3.4800E-06,3.39977E+00
3.4840E-06,3.41618E+00
3.4880E-06,3.42274E+00
3.4920E-06,3.41180E+00
3.4960E-06,3.41508E+00
3.5000E-06,3.41727E+00
3.5040E-06,3.40852E+00
3.5080E-06,3.41180E+00
3.5120E-06,3.39430E+00
3.5160E-06,3.40743E+00
3.5200E-06,3.40743E+00
3.5240E-06,3.41727E+00
3.5280E-06,3.41946E+00
3.5320E-06,3.41180E+00
3.5360E-06,3.40743E+00
3.5400E-06,3.40633E+00
3.5440E-06,3.40305E+00
3.5480E-06,3.41071E+00
3.5520E-06,3.38883E+00
3.5560E-06,3.38555E+00
3.5600E-06,3.37899E+00
3.5640E-06,3.37789E+00
3.5680E-06,3.36258E+00
3.5720E-06,3.36805E+00
3.5760E-06,3.35055E+00
3.5800E-06,3.34946E+00
3.5840E-06,3.35821E+00
3.5880E-06,3.36368E+00
3.5920E-06,3.36039E+00
3.5960E-06,3.35493E+00
3.6000E-06,3.35055E+00
3.6040E-06,3.33743E+00
3.6080E-06,3.34289E+00
3.6120E-06,3.31774E+00
3.6160E-06,3.31118E+00
3.6200E-06,3.30133E+00
3.6240E-06,3.30571E+00
3.6280E-06,3.31118E+00
3.6320E-06,3.30571E+00
3.6360E-06,3.30243E+00
3.6400E-06,3.28274E+00
3.6440E-06,3.28602E+00
3.6480E-06,3.27946E+00
3.6520E-06,3.28493E+00
3.6560E-06,3.28493E+00
3.6600E-06,3.28493E+00
3.6640E-06,3.28055E+00
3.6680E-06,3.30133E+00
3.6720E-06,3.30461E+00
3.6760E-06,3.30352E+00
3.6800E-06,3.30024E+00
3.6840E-06,3.30243E+00
3.6880E-06,3.29586E+00
3.6920E-06,3.30024E+00
3.6960E-06,3.30352E+00
3.7000E-06,3.31774E+00
3.7040E-06,3.33961E+00
3.7080E-06,3.32977E+00
3.7120E-06,3.33852E+00
3.7160E-06,3.33633E+00
3.7200E-06,3.33414E+00
3.7240E-06,3.33414E+00
3.7280E-06,3.33414E+00
3.7320E-06,3.32868E+00
3.7360E-06,3.32868E+00
3.7400E-06,3.33961E+00
3.7440E-06,3.34399E+00
3.7480E-06,3.33743E+00
3.7520E-06,3.33414E+00
3.7560E-06,3.34946E+00
3.7600E-06,3.35821E+00
3.7640E-06,3.36914E+00
3.7680E-06,3.37571E+00
3.7720E-06,3.37789E+00
3.7760E-06,3.37243E+00
3.7800E-06,3.37571E+00
3.7840E-06,3.36477E+00
3.7880E-06,3.36477E+00
3.7920E-06,3.34727E+00
3.7960E-06,3.34289E+00
3.8000E-06,3.34399E+00
3.8040E-06,3.34508E+00
3.8080E-06,3.33414E+00
3.8120E-06,3.32868E+00
3.8160E-06,3.32539E+00
3.8200E-06,3.32211E+00
3.8240E-06,3.32539E+00
3.8280E-06,3.30133E+00
3.8320E-06,3.30461E+00
3.8360E-06,3.30243E+00
3.8400E-06,3.29368E+00
3.8440E-06,3.28930E+00
3.8480E-06,3.30133E+00
3.8520E-06,3.29805E+00
3.8560E-06,3.30024E+00
3.8600E-06,3.31664E+00
3.8640E-06,3.32321E+00
3.8680E-06,3.30133E+00
3.8720E-06,3.30133E+00
3.8760E-06,3.29477E+00
3.8800E-06,3.29368E+00
3.8840E-06,3.28164E+00
3.8880E-06,3.28055E+00
3.8920E-06,3.27836E+00
3.8960E-06,3.26743E+00
3.9000E-06,3.27399E+00
3.9040E-06,3.26961E+00
3.9080E-06,3.26743E+00
3.9120E-06,3.26743E+00
3.9160E-06,3.26414E+00
3.9200E-06,3.25758E+00
3.9240E-06,3.25868E+00
3.9280E-06,3.25321E+00
3.9320E-06,3.25977E+00
3.9360E-06,3.25321E+00
3.9400E-06,3.25758E+00
3.9440E-06,3.24008E+00
3.9480E-06,3.22149E+00
3.9520E-06,3.22258E+00
3.9560E-06,3.21821E+00
3.9600E-06,3.20618E+00
3.9640E-06,3.19961E+00
3.9680E-06,3.20180E+00
3.9720E-06,3.19633E+00
3.9760E-06,3.18977E+00
3.9800E-06,3.18649E+00
3.9840E-06,3.17883E+00
3.9880E-06,3.16461E+00
3.9920E-06,3.16680E+00
3.9960E-06,3.16789E+00
4.0000E-06,3.17008E+00
4.0040E-06,3.17008E+00
4.0080E-06,3.17118E+00
4.0120E-06,3.17336E+00
4.0160E-06,3.16899E+00
4.0200E-06,3.17227E+00
4.0240E-06,3.16024E+00
4.0280E-06,3.16243E+00
4.0320E-06,3.17118E+00
4.0360E-06,3.17118E+00
4.0400E-06,3.17336E+00
4.0440E-06,3.16571E+00
4.0480E-06,3.17118E+00
4.0520E-06,3.18430E+00
4.0560E-06,3.17446E+00
4.0600E-06,3.18321E+00
4.0640E-06,3.18102E+00
4.0680E-06,3.18102E+00
4.0720E-06,3.19305E+00
4.0760E-06,3.18758E+00
4.0800E-06,3.19305E+00
4.0840E-06,3.19852E+00
4.0880E-06,3.21602E+00
4.0920E-06,3.21164E+00
4.0960E-06,3.20289E+00
4.1000E-06,3.19852E+00
4.1040E-06,3.19305E+00
4.1080E-06,3.19633E+00
4.1120E-06,3.19852E+00
4.1160E-06,3.20180E+00
4.1200E-06,3.19852E+00
4.1240E-06,3.19852E+00
4.1280E-06,3.18977E+00
4.1320E-06,3.19305E+00
4.1360E-06,3.18321E+00
4.1400E-06,3.17555E+00
4.1440E-06,3.17664E+00
4.1480E-06,3.17883E+00
4.1520E-06,3.16899E+00
4.1560E-06,3.17883E+00
4.1600E-06,3.17118E+00
4.1640E-06,3.17336E+00
4.1680E-06,3.18321E+00
4.1720E-06,3.18102E+00
4.1760E-06,3.17118E+00
4.1800E-06,3.17118E+00
4.1840E-06,3.16789E+00
4.1880E-06,3.16789E+00
4.1920E-06,3.16571E+00
4.1960E-06,3.15805E+00
4.2000E-06,3.16352E+00
4.2040E-06,3.15477E+00
4.2080E-06,3.15258E+00
4.2120E-06,3.14055E+00
4.2160E-06,3.14821E+00
4.2200E-06,3.14602E+00
4.2240E-06,3.16133E+00
4.2280E-06,3.16243E+00
4.2320E-06,3.14821E+00
4.2360E-06,3.15368E+00
4.2400E-06,3.15914E+00
4.2440E-06,3.15368E+00
4.2480E-06,3.15368E+00
4.2520E-06,3.14493E+00
4.2560E-06,3.14164E+00
4.2600E-06,3.14493E+00
4.2640E-06,3.15149E+00
4.2680E-06,3.14164E+00
4.2720E-06,3.15149E+00
4.2760E-06,3.16133E+00
4.2800E-06,3.14055E+00
4.2840E-06,3.15149E+00
4.2880E-06,3.14711E+00
4.2920E-06,3.14164E+00
4.2960E-06,3.12086E+00
4.3000E-06,3.12196E+00
4.3040E-06,3.11430E+00
4.3080E-06,3.10883E+00
4.3120E-06,3.11430E+00
4.3160E-06,3.11430E+00
4.3200E-06,3.11758E+00
4.3240E-06,3.11430E+00
4.3280E-06,3.12414E+00
4.3320E-06,3.12414E+00
4.3360E-06,3.12743E+00
4.3400E-06,3.11102E+00
4.3440E-06,3.11321E+00
4.3480E-06,3.10664E+00
4.3520E-06,3.10774E+00
4.3560E-06,3.11102E+00
4.3600E-06,3.09789E+00
4.3640E-06,3.10664E+00
4.3680E-06,3.11539E+00
4.3720E-06,3.11758E+00
4.3760E-06,3.11868E+00
4.3800E-06,3.11977E+00
4.3840E-06,3.12524E+00
4.3880E-06,3.10008E+00
4.3920E-06,3.10446E+00
4.3960E-06,3.09571E+00
4.4000E-06,3.09024E+00
4.4040E-06,3.09899E+00
4.4080E-06,3.10118E+00
4.4120E-06,3.09133E+00
4.4160E-06,3.09352E+00
4.4200E-06,3.10227E+00
4.4240E-06,3.09024E+00
4.4280E-06,3.10008E+00
4.4320E-06,3.10118E+00
4.4360E-06,3.10664E+00
4.4400E-06,3.10774E+00
4.4440E-06,3.10118E+00
4.4480E-06,3.10774E+00
4.4520E-06,3.09571E+00
4.4560E-06,3.08696E+00
4.4600E-06,3.07821E+00
4.4640E-06,3.07711E+00
4.4680E-06,3.08914E+00
4.4720E-06,3.09024E+00
4.4760E-06,3.08149E+00
4.4800E-06,3.08039E+00
4.4840E-06,3.06946E+00
4.4880E-06,3.05524E+00
4.4920E-06,3.04102E+00
4.4960E-06,3.04102E+00
4.5000E-06,3.04430E+00
4.5040E-06,3.04211E+00
4.5080E-06,3.02789E+00
4.5120E-06,3.04758E+00
4.5160E-06,3.04649E+00
4.5200E-06,3.03993E+00
4.5240E-06,3.04321E+00
4.5280E-06,3.03008E+00
4.5320E-06,3.02024E+00
4.5360E-06,3.02789E+00
4.5400E-06,3.03446E+00
4.5440E-06,3.04539E+00
4.5480E-06,3.05305E+00
4.5520E-06,3.04868E+00
4.5560E-06,3.05633E+00
4.5600E-06,3.03227E+00
4.5640E-06,3.04321E+00
4.5680E-06,3.04321E+00
4.5720E-06,3.04102E+00
4.5760E-06,3.03555E+00
4.5800E-06,3.03664E+00
4.5840E-06,3.03774E+00
4.5880E-06,3.04977E+00
4.5920E-06,3.03883E+00
4.5960E-06,3.02789E+00
4.6000E-06,3.03118E+00
4.6040E-06,3.03118E+00
4.6080E-06,3.06071E+00
4.6120E-06,3.06727E+00
4.6160E-06,3.07711E+00
4.6200E-06,3.07164E+00
4.6240E-06,3.06289E+00
4.6280E-06,3.05743E+00
4.6320E-06,3.06618E+00
4.6360E-06,3.04211E+00
4.6400E-06,3.05524E+00
4.6440E-06,3.04321E+00
4.6480E-06,3.03555E+00
4.6520E-06,3.03774E+00
4.6560E-06,3.03555E+00
4.6600E-06,3.02461E+00
4.6640E-06,3.02789E+00
4.6680E-06,3.01368E+00
4.6720E-06,3.01149E+00
4.6760E-06,3.01914E+00
4.6800E-06,3.00711E+00
4.6840E-06,3.02461E+00
4.6880E-06,3.01914E+00
4.6920E-06,3.02571E+00
4.6960E-06,3.01368E+00
4.7000E-06,3.00164E+00
4.7040E-06,3.01258E+00
4.7080E-06,3.01149E+00
4.7120E-06,2.99836E+00
4.7160E-06,2.99836E+00
4.7200E-06,2.99399E+00
4.7240E-06,2.98743E+00
4.7280E-06,2.98633E+00
4.7320E-06,2.96227E+00
4.7360E-06,2.95789E+00
4.7400E-06,2.95789E+00
4.7440E-06,2.93383E+00
4.7480E-06,2.93493E+00
4.7520E-06,2.93164E+00
4.7560E-06,2.93164E+00
4.7600E-06,2.94477E+00
4.7640E-06,2.93602E+00
4.7680E-06,2.94039E+00
4.7720E-06,2.93602E+00
4.7760E-06,2.93602E+00
4.7800E-06,2.92946E+00
4.7840E-06,2.92946E+00
4.7880E-06,2.91743E+00
4.7920E-06,2.93164E+00
4.7960E-06,2.94039E+00
4.8000E-06,2.92399E+00
4.8040E-06,2.93602E+00
4.8080E-06,2.92289E+00
4.8120E-06,2.91743E+00
4.8160E-06,2.90758E+00
4.8200E-06,2.91961E+00
4.8240E-06,2.93493E+00
4.8280E-06,2.92180E+00
4.8320E-06,2.93383E+00
4.8360E-06,2.94696E+00
4.8400E-06,2.94477E+00
4.8440E-06,2.93711E+00
4.8480E-06,2.93930E+00
4.8520E-06,2.94149E+00
4.8560E-06,2.95680E+00
4.8600E-06,2.96664E+00
4.8640E-06,2.95571E+00
4.8680E-06,2.96555E+00
4.8720E-06,2.95789E+00
4.8760E-06,2.95024E+00
4.8800E-06,2.93711E+00
4.8840E-06,2.92836E+00
4.8880E-06,2.91196E+00
4.8920E-06,2.91414E+00
4.8960E-06,2.91852E+00
4.9000E-06,2.92289E+00
4.9040E-06,2.92727E+00
4.9080E-06,2.94039E+00
4.9120E-06,2.93274E+00
4.9160E-06,2.91743E+00
4.9200E-06,2.89446E+00
4.9240E-06,2.90102E+00
4.9280E-06,2.89227E+00
4.9320E-06,2.88571E+00
4.9360E-06,2.88571E+00
4.9400E-06,2.87914E+00
4.9440E-06,2.87039E+00
4.9480E-06,2.86164E+00
4.9520E-06,2.86821E+00
4.9560E-06,2.86493E+00
4.9600E-06,2.85836E+00
4.9640E-06,2.84961E+00
4.9680E-06,2.85289E+00
4.9720E-06,2.86602E+00
4.9760E-06,2.86602E+00
4.9800E-06,2.85727E+00
4.9840E-06,2.83211E+00
4.9880E-06,2.81899E+00
4.9920E-06,2.82336E+00
4.9960E-06,2.82446E+00
5.0000E-06,2.82336E+00
5.0040E-06,2.82664E+00
5.0080E-06,2.81680E+00
5.0120E-06,2.80805E+00
5.0160E-06,2.78289E+00
5.0200E-06,2.75446E+00
5.0240E-06,2.74571E+00
5.0280E-06,2.70852E+00
5.0320E-06,2.67024E+00
5.0360E-06,2.62430E+00
5.0400E-06,2.56743E+00
5.0440E-06,2.52039E+00
5.0480E-06,2.45586E+00
5.0520E-06,2.39461E+00
5.0560E-06,2.33446E+00
5.0600E-06,2.26446E+00
5.0640E-06,2.18571E+00
5.0680E-06,2.11024E+00
5.0720E-06,2.02711E+00
5.0760E-06,1.92868E+00
5.0800E-06,1.82477E+00
5.0840E-06,1.72633E+00
5.0880E-06,1.62571E+00
5.0920E-06,1.52618E+00
5.0960E-06,1.39274E+00
5.1000E-06,1.27571E+00
5.1040E-06,1.15102E+00
5.1080E-06,1.02524E+00
5.1120E-06,9.13675E-01
5.1160E-06,7.75863E-01
5.1200E-06,6.39144E-01
5.1240E-06,5.06800E-01
5.1280E-06,3.56956E-01
5.1320E-06,2.16956E-01
5.1360E-06,7.91438E-02
5.1400E-06,-4.88249E-02
5.1440E-06,-1.93200E-01
5.1480E-06,-3.46325E-01
5.1520E-06,-4.76481E-01
5.1560E-06,-6.01169E-01
5.1600E-06,-7.10544E-01
5.1640E-06,-8.04606E-01
5.1680E-06,-9.21637E-01
5.1720E-06,-1.02882E+00
5.1760E-06,-1.14148E+00
5.1800E-06,-1.23554E+00
5.1840E-06,-1.32961E+00
5.1880E-06,-1.42257E+00
5.1920E-06,-1.49257E+00
5.1960E-06,-1.57132E+00
5.2000E-06,-1.64242E+00
5.2040E-06,-1.70586E+00
5.2080E-06,-1.77148E+00
5.2120E-06,-1.81851E+00
5.2160E-06,-1.85898E+00
5.2200E-06,-1.89726E+00
5.2240E-06,-1.92898E+00
5.2280E-06,-1.96398E+00
5.2320E-06,-1.97164E+00
5.2360E-06,-1.98148E+00
5.2400E-06,-1.97273E+00
5.2440E-06,-1.96070E+00
5.2480E-06,-1.96070E+00
5.2520E-06,-1.93664E+00
5.2560E-06,-1.89289E+00
5.2600E-06,-1.85351E+00
5.2640E-06,-1.83601E+00
5.2680E-06,-1.79554E+00
5.2720E-06,-1.73976E+00
5.2760E-06,-1.68070E+00
5.2800E-06,-1.63586E+00
5.2840E-06,-1.58445E+00
5.2880E-06,-1.52757E+00
5.2920E-06,-1.46742E+00
5.2960E-06,-1.39414E+00
5.3000E-06,-1.31539E+00
5.3040E-06,-1.24867E+00
5.3080E-06,-1.17320E+00
5.3120E-06,-1.08351E+00
5.3160E-06,-1.02336E+00
5.3200E-06,-9.32575E-01
5.3240E-06,-8.43981E-01
5.3280E-06,-7.53200E-01
5.3320E-06,-6.50387E-01
5.3360E-06,-5.57419E-01
5.3400E-06,-4.74294E-01
5.3440E-06,-4.04294E-01
5.3480E-06,-3.23356E-01
5.3520E-06,-2.32575E-01
5.3560E-06,-1.58200E-01
5.3600E-06,-8.27312E-02
5.3640E-06,-2.36687E-02
5.3680E-06,4.08626E-02
5.3720E-06,1.32738E-01
5.3760E-06,1.86331E-01
5.3800E-06,2.24613E-01
5.3840E-06,2.77113E-01
5.3880E-06,3.25238E-01
5.3920E-06,3.82113E-01
5.3960E-06,4.19300E-01
5.4000E-06,4.51019E-01
5.4040E-06,4.90394E-01
5.4080E-06,5.19925E-01
5.4120E-06,5.45081E-01
5.4160E-06,5.76800E-01
5.4200E-06,6.00863E-01
5.4240E-06,6.09613E-01
5.4280E-06,6.10706E-01
5.4320E-06,6.21644E-01
5.4360E-06,6.20550E-01
5.4400E-06,6.17269E-01
5.4440E-06,6.10706E-01
5.4480E-06,5.96488E-01
5.4520E-06,5.69144E-01
5.4560E-06,5.30863E-01
5.4600E-06,4.99144E-01
5.4640E-06,4.69613E-01
5.4680E-06,4.58675E-01
5.4720E-06,4.20394E-01
5.4760E-06,3.96331E-01
5.4800E-06,3.59144E-01
5.4840E-06,3.06644E-01
5.4880E-06,2.63988E-01
5.4920E-06,2.23519E-01
5.4960E-06,1.56800E-01
5.5000E-06,1.18519E-01
5.5040E-06,7.80501E-02
5.5080E-06,1.68001E-02
5.5120E-06,-1.92937E-02
5.5160E-06,-6.96062E-02
5.5200E-06,-1.33044E-01
5.5240E-06,-1.62575E-01
5.5280E-06,-2.22731E-01
5.5320E-06,-2.80700E-01
5.5360E-06,-3.31012E-01
5.5400E-06,-3.68200E-01
5.5440E-06,-4.21794E-01
5.5480E-06,-4.67731E-01
5.5520E-06,-5.03825E-01
5.5560E-06,-5.45387E-01
5.5600E-06,-5.84762E-01
5.5640E-06,-6.19762E-01
5.5680E-06,-6.59137E-01
5.5720E-06,-6.90856E-01
5.5760E-06,-7.19294E-01
5.5800E-06,-7.38981E-01
5.5840E-06,-7.68512E-01
5.5880E-06,-7.89294E-01
5.5920E-06,-8.19919E-01
5.5960E-06,-8.40700E-01
5.6000E-06,-8.73512E-01
5.6040E-06,-8.89919E-01
5.6080E-06,-9.07419E-01
5.6120E-06,-9.15075E-01
5.6160E-06,-9.26012E-01
5.6200E-06,-9.18356E-01
5.6240E-06,-9.11794E-01
5.6280E-06,-9.16169E-01
5.6320E-06,-8.85544E-01
5.6360E-06,-8.77887E-01
5.6400E-06,-8.74606E-01
5.6440E-06,-8.58200E-01
5.6480E-06,-8.66950E-01
5.6520E-06,-8.45075E-01
5.6560E-06,-8.17731E-01
5.6600E-06,-7.93669E-01
5.6640E-06,-7.84919E-01
5.6680E-06,-7.63044E-01
5.6720E-06,-7.48825E-01
5.6760E-06,-7.25856E-01
5.6800E-06,-6.87575E-01
5.6840E-06,-6.54762E-01
5.6880E-06,-6.16481E-01
5.6920E-06,-5.91325E-01
5.6960E-06,-5.62887E-01
5.7000E-06,-5.28981E-01
5.7040E-06,-5.09294E-01
5.7080E-06,-4.87419E-01
5.7120E-06,-4.72106E-01
5.7160E-06,-4.25075E-01
5.7200E-06,-4.05387E-01
5.7240E-06,-3.63825E-01
5.7280E-06,-3.48512E-01
5.7320E-06,-3.17887E-01
5.7360E-06,-2.83981E-01
5.7400E-06,-2.56637E-01
5.7440E-06,-2.51169E-01
5.7480E-06,-2.33669E-01
5.7520E-06,-1.98669E-01
5.7560E-06,-1.89919E-01
5.7600E-06,-1.64762E-01
5.7640E-06,-1.39606E-01
5.7680E-06,-1.01325E-01
5.7720E-06,-8.49187E-02
5.7760E-06,-6.41374E-02
5.7800E-06,-5.21062E-02
5.7840E-06,-4.11687E-02
5.7880E-06,-2.03874E-02
5.7920E-06,-5.07492E-03
5.7960E-06,3.53938E-02
5.8000E-06,4.63313E-02
5.8040E-06,5.28938E-02
5.8080E-06,3.43001E-02
5.8120E-06,2.88313E-02
5.8160E-06,3.97688E-02
5.8200E-06,3.21126E-02
5.8240E-06,3.10188E-02
5.8280E-06,4.41438E-02
5.8320E-06,4.85188E-02
5.8360E-06,5.39876E-02
5.8400E-06,3.86751E-02
5.8440E-06,4.08626E-02
5.8480E-06,2.99251E-02
5.8520E-06,1.78938E-02
5.8560E-06,9.14383E-03
5.8600E-06,-2.88742E-03
5.8640E-06,-1.71062E-02
5.8680E-06,-9.44992E-03
5.8720E-06,-2.36687E-02
5.8760E-06,-3.78874E-02
5.8800E-06,-4.55437E-02
5.8840E-06,-6.63249E-02
5.8880E-06,-8.71062E-02
5.8920E-06,-1.04606E-01
5.8960E-06,-1.18825E-01
5.9000E-06,-1.34137E-01
5.9040E-06,-1.53825E-01
5.9080E-06,-1.76794E-01
5.9120E-06,-1.91012E-01
5.9160E-06,-2.11794E-01
5.9200E-06,-2.47887E-01
5.9240E-06,-2.83981E-01
5.9280E-06,-3.12419E-01
5.9320E-06,-3.01481E-01
5.9360E-06,-3.08044E-01
5.9400E-06,-3.26637E-01
5.9440E-06,-3.37575E-01
5.9480E-06,-3.45231E-01
5.9520E-06,-3.71481E-01
5.9560E-06,-3.84606E-01
5.9600E-06,-4.07575E-01
5.9640E-06,-4.16325E-01
5.9680E-06,-4.31637E-01
5.9720E-06,-4.44762E-01
5.9760E-06,-4.40387E-01
5.9800E-06,-4.34919E-01
5.9840E-06,-4.39294E-01
5.9880E-06,-4.61169E-01
5.9920E-06,-4.65544E-01
5.9960E-06,-4.74294E-01
6.0000E-06,-4.75387E-01
6.0040E-06,-4.81950E-01
6.0080E-06,-4.79762E-01
6.0120E-06,-4.72106E-01
6.0160E-06,-4.76481E-01
6.0200E-06,-4.64450E-01
6.0240E-06,-4.80856E-01
6.0280E-06,-4.72106E-01
6.0320E-06,-4.56794E-01
6.0360E-06,-4.45856E-01
6.0400E-06,-4.39294E-01
6.0440E-06,-4.37106E-01
6.0480E-06,-4.13044E-01
6.0520E-06,-4.17419E-01
6.0560E-06,-4.09762E-01
6.0600E-06,-4.17419E-01
6.0640E-06,-4.22887E-01
6.0680E-06,-4.08669E-01
6.0720E-06,-4.01012E-01
6.0760E-06,-3.86794E-01
6.0800E-06,-3.75856E-01
6.0840E-06,-3.57262E-01
6.0880E-06,-3.48512E-01
6.0920E-06,-3.36481E-01
6.0960E-06,-3.26637E-01
6.1000E-06,-3.03669E-01
6.1040E-06,-2.96012E-01
6.1080E-06,-2.81794E-01
6.1120E-06,-2.36950E-01
6.1160E-06,-2.20544E-01
6.1200E-06,-2.03044E-01
6.1240E-06,-1.98669E-01
6.1280E-06,-1.86637E-01
6.1320E-06,-1.66950E-01
6.1360E-06,-1.54919E-01
6.1400E-06,-1.43981E-01
6.1440E-06,-1.40700E-01
6.1480E-06,-1.15544E-01
6.1520E-06,-1.07887E-01
6.1560E-06,-1.02419E-01
6.1600E-06,-1.07887E-01
6.1640E-06,-1.00231E-01
6.1680E-06,-8.81999E-02
6.1720E-06,-7.72624E-02
6.1760E-06,-6.41374E-02
6.1800E-06,-7.28874E-02
6.1840E-06,-6.19499E-02
6.1880E-06,-4.77312E-02
6.1920E-06,-5.10124E-02
6.1960E-06,-5.86687E-02
6.2000E-06,-6.41374E-02
6.2040E-06,-6.52312E-02
6.2080E-06,-6.96062E-02
6.2120E-06,-7.28874E-02
6.2160E-06,-9.03874E-02
6.2200E-06,-1.02419E-01
6.2240E-06,-1.06794E-01
6.2280E-06,-1.28669E-01
6.2320E-06,-1.37419E-01
6.2360E-06,-1.70231E-01
6.2400E-06,-1.84450E-01
6.2440E-06,-1.95387E-01
6.2480E-06,-1.99762E-01
6.2520E-06,-2.03044E-01
6.2560E-06,-2.15075E-01
6.2600E-06,-2.27106E-01
6.2640E-06,-2.38044E-01
6.2680E-06,-2.45700E-01
6.2720E-06,-2.51169E-01
6.2760E-06,-2.65387E-01
6.2800E-06,-2.76325E-01
6.2840E-06,-2.79606E-01
6.2880E-06,-2.78512E-01
6.2920E-06,-2.98200E-01
6.2960E-06,-3.05856E-01
6.3000E-06,-3.02575E-01
6.3040E-06,-3.05856E-01
6.3080E-06,-3.11325E-01
6.3120E-06,-3.28825E-01
6.3160E-06,-3.32106E-01
6.3200E-06,-3.35387E-01
6.3240E-06,-3.33200E-01
6.3280E-06,-3.46325E-01
6.3320E-06,-3.60544E-01
6.3360E-06,-3.66012E-01
6.3400E-06,-3.50700E-01
6.3440E-06,-3.52887E-01
6.3480E-06,-3.64919E-01
6.3520E-06,-3.60544E-01
6.3560E-06,-3.68200E-01
6.3600E-06,-3.59450E-01
6.3640E-06,-3.66012E-01
6.3680E-06,-3.55075E-01
6.3720E-06,-3.53981E-01
6.3760E-06,-3.61637E-01
6.3800E-06,-3.70387E-01
6.3840E-06,-3.59450E-01
6.3880E-06,-3.67106E-01
6.3920E-06,-3.72575E-01
6.3960E-06,-3.74762E-01
6.4000E-06,-3.71481E-01
6.4040E-06,-3.88981E-01
6.4080E-06,-3.84606E-01
6.4120E-06,-3.96637E-01
6.4160E-06,-3.78044E-01
6.4200E-06,-3.75856E-01
6.4240E-06,-3.85700E-01
6.4280E-06,-3.79137E-01
6.4320E-06,-3.81325E-01
6.4360E-06,-3.63825E-01
6.4400E-06,-3.72575E-01
6.4440E-06,-3.76950E-01
6.4480E-06,-3.73669E-01
6.4520E-06,-3.73669E-01
6.4560E-06,-3.64919E-01
6.4600E-06,-3.52887E-01
6.4640E-06,-3.46325E-01
6.4680E-06,-3.39762E-01
6.4720E-06,-3.32106E-01
6.4760E-06,-3.25544E-01
6.4800E-06,-3.17887E-01
6.4840E-06,-3.01481E-01
6.4880E-06,-2.88356E-01
6.4920E-06,-3.02575E-01
6.4960E-06,-2.91637E-01
6.5000E-06,-2.83981E-01
6.5040E-06,-2.70856E-01
6.5080E-06,-2.86169E-01
6.5120E-06,-2.83981E-01
6.5160E-06,-2.75231E-01
6.5200E-06,-2.76325E-01
6.5240E-06,-2.71950E-01
6.5280E-06,-2.54450E-01
6.5320E-06,-2.52262E-01
6.5360E-06,-2.46794E-01
6.5400E-06,-2.58825E-01
6.5440E-06,-2.63200E-01
6.5480E-06,-2.57731E-01
6.5520E-06,-2.62106E-01
6.5560E-06,-2.47887E-01
6.5600E-06,-2.54450E-01
6.5640E-06,-2.40231E-01
6.5680E-06,-2.38044E-01
6.5720E-06,-2.53356E-01
6.5760E-06,-2.46794E-01
6.5800E-06,-2.42419E-01
6.5840E-06,-2.54450E-01
6.5880E-06,-2.56637E-01
6.5920E-06,-2.46794E-01
6.5960E-06,-2.40231E-01
6.6000E-06,-2.39137E-01
6.6040E-06,-2.48981E-01
6.6080E-06,-2.68669E-01
6.6120E-06,-2.74137E-01
6.6160E-06,-2.88356E-01
6.6200E-06,-3.04762E-01
6.6240E-06,-3.20075E-01
6.6280E-06,-3.23356E-01
6.6320E-06,-3.17887E-01
6.6360E-06,-3.08044E-01
6.6400E-06,-3.05856E-01
6.6440E-06,-2.96012E-01
6.6480E-06,-2.92731E-01
6.6520E-06,-2.87262E-01
6.6560E-06,-2.98200E-01
6.6600E-06,-2.99294E-01
6.6640E-06,-2.93825E-01
6.6680E-06,-2.96012E-01
6.6720E-06,-3.12419E-01
6.6760E-06,-3.17887E-01
6.6800E-06,-3.15700E-01
6.6840E-06,-3.23356E-01
6.6880E-06,-3.39762E-01
6.6920E-06,-3.36481E-01
6.6960E-06,-3.29919E-01
6.7000E-06,-3.37575E-01
6.7040E-06,-3.46325E-01
6.7080E-06,-3.26637E-01
6.7120E-06,-3.33200E-01
6.7160E-06,-3.49606E-01
6.7200E-06,-3.67106E-01
6.7240E-06,-3.69294E-01
6.7280E-06,-3.58356E-01
6.7320E-06,-3.60544E-01
6.7360E-06,-3.48512E-01
6.7400E-06,-3.23356E-01
6.7440E-06,-3.16794E-01
6.7480E-06,-3.09137E-01
6.7520E-06,-3.23356E-01
6.7560E-06,-3.12419E-01
6.7600E-06,-3.17887E-01
6.7640E-06,-3.34294E-01
6.7680E-06,-3.46325E-01
6.7720E-06,-3.52887E-01
6.7760E-06,-3.71481E-01
6.7800E-06,-3.69294E-01
6.7840E-06,-3.69294E-01
6.7880E-06,-3.60544E-01
6.7920E-06,-3.73669E-01
6.7960E-06,-3.61637E-01
6.8000E-06,-3.64919E-01
6.8040E-06,-3.70387E-01
6.8080E-06,-3.69294E-01
6.8120E-06,-3.49606E-01
6.8160E-06,-3.45231E-01
6.8200E-06,-3.55075E-01
6.8240E-06,-3.34294E-01
6.8280E-06,-3.29919E-01
6.8320E-06,-3.53981E-01
6.8360E-06,-3.52887E-01
6.8400E-06,-3.45231E-01
6.8440E-06,-3.45231E-01
6.8480E-06,-3.59450E-01
6.8520E-06,-3.82419E-01
6.8560E-06,-3.96637E-01
6.8600E-06,-4.44762E-01
6.8640E-06,-4.91794E-01
6.8680E-06,-5.27887E-01
6.8720E-06,-5.77106E-01
6.8760E-06,-6.20856E-01
6.8800E-06,-6.77731E-01
6.8840E-06,-7.35700E-01
6.8880E-06,-7.88200E-01
6.8920E-06,-8.57106E-01
6.8960E-06,-9.33669E-01
6.9000E-06,-9.96012E-01
6.9040E-06,-1.08132E+00
6.9080E-06,-1.16336E+00
6.9120E-06,-1.25304E+00
6.9160E-06,-1.32414E+00
6.9200E-06,-1.41382E+00
6.9240E-06,-1.51992E+00
6.9280E-06,-1.61945E+00
6.9320E-06,-1.71461E+00
6.9360E-06,-1.84257E+00
6.9400E-06,-1.96836E+00
6.9440E-06,-2.08320E+00
6.9480E-06,-2.21773E+00
6.9520E-06,-2.34351E+00
6.9560E-06,-2.47586E+00
6.9600E-06,-2.60929E+00
6.9640E-06,-2.75914E+00
6.9680E-06,-2.89695E+00
6.9720E-06,-3.03257E+00
6.9760E-06,-3.16601E+00
6.9800E-06,-3.29726E+00
6.9840E-06,-3.42195E+00
6.9880E-06,-3.53570E+00
6.9920E-06,-3.66148E+00
6.9960E-06,-3.77632E+00
7.0000E-06,-3.88898E+00
7.0040E-06,-4.00273E+00
7.0080E-06,-4.12742E+00
7.0120E-06,-4.23898E+00
7.0160E-06,-4.33195E+00
7.0200E-06,-4.41726E+00
7.0240E-06,-4.50367E+00
7.0280E-06,-4.59117E+00
7.0320E-06,-4.68304E+00
7.0360E-06,-4.75961E+00
7.0400E-06,-4.83726E+00
7.0440E-06,-4.90726E+00
7.0480E-06,-4.94882E+00
7.0520E-06,-5.01336E+00
7.0560E-06,-5.07789E+00
7.0600E-06,-5.10523E+00
7.0640E-06,-5.12929E+00
7.0680E-06,-5.15773E+00
7.0720E-06,-5.17851E+00
7.0760E-06,-5.19273E+00
7.0800E-06,-5.18726E+00
7.0840E-06,-5.18289E+00
7.0880E-06,-5.16976E+00
7.0920E-06,-5.16101E+00
7.0960E-06,-5.14023E+00
7.1000E-06,-5.12054E+00
7.1040E-06,-5.09101E+00
7.1080E-06,-5.06914E+00
7.1120E-06,-5.03742E+00
7.1160E-06,-4.99586E+00
7.1200E-06,-4.95211E+00
7.1240E-06,-4.90507E+00
7.1280E-06,-4.85804E+00
7.1320E-06,-4.78039E+00
7.1360E-06,-4.71586E+00
7.1400E-06,-4.65023E+00
7.1440E-06,-4.58023E+00
7.1480E-06,-4.51461E+00
7.1520E-06,-4.43039E+00
7.1560E-06,-4.34398E+00
7.1600E-06,-4.27726E+00
7.1640E-06,-4.21164E+00
7.1680E-06,-4.13726E+00
7.1720E-06,-4.06945E+00
7.1760E-06,-3.97648E+00
7.1800E-06,-3.89773E+00
7.1840E-06,-3.83320E+00
7.1880E-06,-3.75664E+00
7.1920E-06,-3.67898E+00
7.1960E-06,-3.60898E+00
7.2000E-06,-3.54554E+00
7.2040E-06,-3.49304E+00
7.2080E-06,-3.44273E+00
7.2120E-06,-3.37820E+00
7.2160E-06,-3.30273E+00
7.2200E-06,-3.23601E+00
7.2240E-06,-3.17148E+00
7.2280E-06,-3.14414E+00
7.2320E-06,-3.08070E+00
7.2360E-06,-3.04461E+00
7.2400E-06,-3.00851E+00
7.2440E-06,-2.97132E+00
7.2480E-06,-2.93086E+00
7.2520E-06,-2.89257E+00
7.2560E-06,-2.86414E+00
7.2600E-06,-2.83679E+00
7.2640E-06,-2.82914E+00
7.2680E-06,-2.81164E+00
7.2720E-06,-2.79523E+00
7.2760E-06,-2.78429E+00
7.2800E-06,-2.77664E+00
7.2840E-06,-2.76242E+00
7.2880E-06,-2.75257E+00
7.2920E-06,-2.74929E+00
7.2960E-06,-2.74382E+00
7.3000E-06,-2.77664E+00
7.3040E-06,-2.78101E+00
7.3080E-06,-2.78320E+00
7.3120E-06,-2.81711E+00
7.3160E-06,-2.83570E+00
7.3200E-06,-2.85976E+00
7.3240E-06,-2.87289E+00
7.3280E-06,-2.88164E+00
7.3320E-06,-2.90461E+00
7.3360E-06,-2.94398E+00
7.3400E-06,-2.98226E+00
7.3440E-06,-3.02382E+00
7.3480E-06,-3.07195E+00
7.3520E-06,-3.08726E+00
7.3560E-06,-3.11789E+00
7.3600E-06,-3.14086E+00
7.3640E-06,-3.17914E+00
7.3680E-06,-3.20429E+00
7.3720E-06,-3.24039E+00
7.3760E-06,-3.28304E+00
7.3800E-06,-3.31586E+00
7.3840E-06,-3.34211E+00
7.3880E-06,-3.37820E+00
7.3920E-06,-3.41757E+00
7.3960E-06,-3.46351E+00
7.4000E-06,-3.51273E+00
7.4040E-06,-3.56304E+00
7.4080E-06,-3.60132E+00
7.4120E-06,-3.63523E+00
7.4160E-06,-3.67132E+00
7.4200E-06,-3.72054E+00
7.4240E-06,-3.74242E+00
7.4280E-06,-3.77414E+00
7.4320E-06,-3.82445E+00
7.4360E-06,-3.83976E+00
7.4400E-06,-3.86601E+00
7.4440E-06,-3.89773E+00
7.4480E-06,-3.93492E+00
7.4520E-06,-3.97101E+00
7.4560E-06,-3.98851E+00
7.4600E-06,-3.99179E+00
7.4640E-06,-4.01039E+00
7.4680E-06,-4.02570E+00
7.4720E-06,-4.02898E+00
7.4760E-06,-4.03882E+00
7.4800E-06,-4.06945E+00
7.4840E-06,-4.07382E+00
7.4880E-06,-4.07820E+00
7.4920E-06,-4.09898E+00
7.4960E-06,-4.11539E+00
7.5000E-06,-4.11648E+00
7.5040E-06,-4.12742E+00
7.5080E-06,-4.13507E+00
7.5120E-06,-4.10773E+00
7.5160E-06,-4.10336E+00
7.5200E-06,-4.09242E+00
7.5240E-06,-4.08586E+00
7.5280E-06,-4.06726E+00
7.5320E-06,-4.06179E+00
7.5360E-06,-4.04539E+00
7.5400E-06,-4.03554E+00
7.5440E-06,-4.02351E+00
7.5480E-06,-4.01148E+00
7.5520E-06,-4.00164E+00
7.5560E-06,-3.98086E+00
7.5600E-06,-3.96773E+00
7.5640E-06,-3.95023E+00
7.5680E-06,-3.91742E+00
7.5720E-06,-3.88898E+00
7.5760E-06,-3.87586E+00
7.5800E-06,-3.85945E+00
7.5840E-06,-3.85398E+00
7.5880E-06,-3.82992E+00
7.5920E-06,-3.79273E+00
7.5960E-06,-3.76320E+00
7.6000E-06,-3.75117E+00
7.6040E-06,-3.71945E+00
7.6080E-06,-3.70961E+00
7.6120E-06,-3.67898E+00
7.6160E-06,-3.64945E+00
7.6200E-06,-3.61554E+00
7.6240E-06,-3.58820E+00
7.6280E-06,-3.57398E+00
7.6320E-06,-3.55429E+00
7.6360E-06,-3.54992E+00
7.6400E-06,-3.54992E+00
7.6440E-06,-3.52586E+00
7.6480E-06,-3.50289E+00
7.6520E-06,-3.48976E+00
7.6560E-06,-3.48976E+00
7.6600E-06,-3.47226E+00
7.6640E-06,-3.45804E+00
7.6680E-06,-3.44164E+00
7.6720E-06,-3.43398E+00
7.6760E-06,-3.43726E+00
7.6800E-06,-3.42632E+00
7.6840E-06,-3.42086E+00
7.6880E-06,-3.42086E+00
7.6920E-06,-3.42086E+00
7.6960E-06,-3.41757E+00
7.7000E-06,-3.40445E+00
7.7040E-06,-3.39242E+00
7.7080E-06,-3.38257E+00
7.7120E-06,-3.40226E+00
7.7160E-06,-3.41211E+00
7.7200E-06,-3.42414E+00
7.7240E-06,-3.41539E+00
7.7280E-06,-3.41320E+00
7.7320E-06,-3.41976E+00
7.7360E-06,-3.42195E+00
7.7400E-06,-3.41648E+00
7.7440E-06,-3.42086E+00
7.7480E-06,-3.42742E+00
7.7520E-06,-3.43070E+00
7.7560E-06,-3.41976E+00
7.7600E-06,-3.43289E+00
7.7640E-06,-3.42523E+00
7.7680E-06,-3.43836E+00
7.7720E-06,-3.43836E+00
7.7760E-06,-3.44820E+00
7.7800E-06,-3.44164E+00
7.7840E-06,-3.47992E+00
7.7880E-06,-3.49632E+00
7.7920E-06,-3.52367E+00
7.7960E-06,-3.54007E+00
7.8000E-06,-3.52367E+00
7.8040E-06,-3.52695E+00
7.8080E-06,-3.52586E+00
7.8120E-06,-3.52476E+00
7.8160E-06,-3.54226E+00
7.8200E-06,-3.56742E+00
7.8240E-06,-3.58382E+00
7.8280E-06,-3.60898E+00
7.8320E-06,-3.62648E+00
7.8360E-06,-3.63304E+00
7.8400E-06,-3.64617E+00
7.8440E-06,-3.65929E+00
7.8480E-06,-3.67789E+00
7.8520E-06,-3.69101E+00
7.8560E-06,-3.69757E+00
7.8600E-06,-3.71289E+00
7.8640E-06,-3.72929E+00
7.8680E-06,-3.73039E+00
7.8720E-06,-3.73257E+00
7.8760E-06,-3.72382E+00
7.8800E-06,-3.74679E+00
7.8840E-06,-3.74679E+00
7.8880E-06,-3.75445E+00
7.8920E-06,-3.76757E+00
7.8960E-06,-3.79054E+00
7.9000E-06,-3.79382E+00
7.9040E-06,-3.80148E+00
7.9080E-06,-3.78179E+00
7.9120E-06,-3.77523E+00
7.9160E-06,-3.76211E+00
7.9200E-06,-3.75445E+00
7.9240E-06,-3.76867E+00
7.9280E-06,-3.77742E+00
7.9320E-06,-3.79164E+00
7.9360E-06,-3.80367E+00
7.9400E-06,-3.79492E+00
7.9440E-06,-3.78398E+00
7.9480E-06,-3.78289E+00
7.9520E-06,-3.77086E+00
7.9560E-06,-3.74898E+00
7.9600E-06,-3.74242E+00
7.9640E-06,-3.72054E+00
7.9680E-06,-3.70304E+00
7.9720E-06,-3.69976E+00
7.9760E-06,-3.70304E+00
7.9800E-06,-3.69867E+00
7.9840E-06,-3.69211E+00
7.9880E-06,-3.69539E+00
7.9920E-06,-3.70304E+00
7.9960E-06,-3.71179E+00
8.0000E-06,-3.70304E+00
8.0040E-06,-3.69211E+00
8.0080E-06,-3.69320E+00
8.0120E-06,-3.68664E+00
8.0160E-06,-3.66586E+00
8.0200E-06,-3.65273E+00
8.0240E-06,-3.64836E+00
8.0280E-06,-3.63632E+00
8.0320E-06,-3.62757E+00
8.0360E-06,-3.63195E+00
8.0400E-06,-3.61882E+00
8.0440E-06,-3.61882E+00
8.0480E-06,-3.60023E+00
8.0520E-06,-3.59367E+00
8.0560E-06,-3.58273E+00
8.0600E-06,-3.55976E+00
8.0640E-06,-3.55320E+00
8.0680E-06,-3.53570E+00
8.0720E-06,-3.51054E+00
8.0760E-06,-3.50070E+00
8.0800E-06,-3.50289E+00
8.0840E-06,-3.49195E+00
8.0880E-06,-3.50836E+00
8.0920E-06,-3.51820E+00
8.0960E-06,-3.50398E+00
8.1000E-06,-3.49961E+00
8.1040E-06,-3.49195E+00
8.1080E-06,-3.48976E+00
8.1120E-06,-3.47773E+00
8.1160E-06,-3.47007E+00
8.1200E-06,-3.45804E+00
8.1240E-06,-3.46132E+00
8.1280E-06,-3.46789E+00
8.1320E-06,-3.46461E+00
8.1360E-06,-3.45586E+00
8.1400E-06,-3.46461E+00
8.1440E-06,-3.46132E+00
8.1480E-06,-3.44820E+00
8.1520E-06,-3.44711E+00
8.1560E-06,-3.46023E+00
8.1600E-06,-3.44164E+00
8.1640E-06,-3.44601E+00
8.1680E-06,-3.43726E+00
8.1720E-06,-3.43945E+00
8.1760E-06,-3.43726E+00
8.1800E-06,-3.43726E+00
8.1840E-06,-3.45148E+00
8.1880E-06,-3.44711E+00
8.1920E-06,-3.45586E+00
8.1960E-06,-3.47882E+00
8.2000E-06,-3.48320E+00
8.2040E-06,-3.49742E+00
8.2080E-06,-3.51054E+00
8.2120E-06,-3.50836E+00
8.2160E-06,-3.50507E+00
8.2200E-06,-3.50945E+00
8.2240E-06,-3.50507E+00
8.2280E-06,-3.51382E+00
8.2320E-06,-3.52257E+00
8.2360E-06,-3.52476E+00
8.2400E-06,-3.53132E+00
8.2440E-06,-3.53789E+00
8.2480E-06,-3.54664E+00
8.2520E-06,-3.55211E+00
8.2560E-06,-3.55976E+00
8.2600E-06,-3.57289E+00
8.2640E-06,-3.58273E+00
8.2680E-06,-3.59695E+00
8.2720E-06,-3.61554E+00
8.2760E-06,-3.61992E+00
8.2800E-06,-3.62648E+00
8.2840E-06,-3.63086E+00
8.2880E-06,-3.63086E+00
8.2920E-06,-3.63742E+00
8.2960E-06,-3.64179E+00
8.3000E-06,-3.64726E+00
8.3040E-06,-3.64289E+00
8.3080E-06,-3.63961E+00
8.3120E-06,-3.64398E+00
8.3160E-06,-3.64398E+00
8.3200E-06,-3.63632E+00
8.3240E-06,-3.64070E+00
8.3280E-06,-3.62211E+00
8.3320E-06,-3.61336E+00
8.3360E-06,-3.62211E+00
8.3400E-06,-3.62648E+00
8.3440E-06,-3.61664E+00
8.3480E-06,-3.62429E+00
8.3520E-06,-3.61554E+00
8.3560E-06,-3.60351E+00
8.3600E-06,-3.60679E+00
8.3640E-06,-3.59695E+00
8.3680E-06,-3.59476E+00
8.3720E-06,-3.60351E+00
8.3760E-06,-3.58820E+00
8.3800E-06,-3.58382E+00
8.3840E-06,-3.57945E+00
8.3880E-06,-3.56086E+00
8.3920E-06,-3.55867E+00
8.3960E-06,-3.54992E+00
8.4000E-06,-3.54554E+00
8.4040E-06,-3.53679E+00
8.4080E-06,-3.53789E+00
8.4120E-06,-3.54007E+00
8.4160E-06,-3.53461E+00
8.4200E-06,-3.54664E+00
8.4240E-06,-3.54117E+00
8.4280E-06,-3.55211E+00
8.4320E-06,-3.55320E+00
8.4360E-06,-3.55101E+00
8.4400E-06,-3.54773E+00
8.4440E-06,-3.54445E+00
8.4480E-06,-3.54445E+00
8.4520E-06,-3.55648E+00
8.4560E-06,-3.55648E+00
8.4600E-06,-3.55429E+00
8.4640E-06,-3.54336E+00
8.4680E-06,-3.54117E+00
8.4720E-06,-3.54445E+00
8.4760E-06,-3.54336E+00
8.4800E-06,-3.53789E+00
8.4840E-06,-3.52804E+00
8.4880E-06,-3.52914E+00
8.4920E-06,-3.52695E+00
8.4960E-06,-3.50836E+00
8.5000E-06,-3.52367E+00
8.5040E-06,-3.50726E+00
8.5080E-06,-3.49414E+00
8.5120E-06,-3.48976E+00
8.5160E-06,-3.47226E+00
8.5200E-06,-3.48429E+00
8.5240E-06,-3.48211E+00
8.5280E-06,-3.48101E+00
8.5320E-06,-3.48648E+00
8.5360E-06,-3.47445E+00
8.5400E-06,-3.46679E+00
8.5440E-06,-3.46132E+00
8.5480E-06,-3.46023E+00
8.5520E-06,-3.44273E+00
8.5560E-06,-3.43507E+00
8.5600E-06,-3.43726E+00
8.5640E-06,-3.44492E+00
8.5680E-06,-3.43617E+00
8.5720E-06,-3.43945E+00
8.5760E-06,-3.43945E+00
8.5800E-06,-3.42632E+00
8.5840E-06,-3.41539E+00
8.5880E-06,-3.41320E+00
8.5920E-06,-3.41757E+00
8.5960E-06,-3.40773E+00
8.6000E-06,-3.40445E+00
8.6040E-06,-3.40882E+00
8.6080E-06,-3.42851E+00
8.6120E-06,-3.42632E+00
8.6160E-06,-3.43398E+00
8.6200E-06,-3.44601E+00
8.6240E-06,-3.43617E+00
8.6280E-06,-3.43398E+00
8.6320E-06,-3.43945E+00
8.6360E-06,-3.44601E+00
8.6400E-06,-3.43836E+00
8.6440E-06,-3.41867E+00
8.6480E-06,-3.44054E+00
8.6520E-06,-3.44492E+00
8.6560E-06,-3.43617E+00
8.6600E-06,-3.44820E+00
8.6640E-06,-3.45914E+00
8.6680E-06,-3.45695E+00
8.6720E-06,-3.44820E+00
8.6760E-06,-3.45476E+00
8.6800E-06,-3.47664E+00
8.6840E-06,-3.46898E+00
8.6880E-06,-3.46132E+00
8.6920E-06,-3.47882E+00
8.6960E-06,-3.45367E+00
8.7000E-06,-3.45148E+00
8.7040E-06,-3.45148E+00
8.7080E-06,-3.44601E+00
8.7120E-06,-3.46132E+00
8.7160E-06,-3.46679E+00
8.7200E-06,-3.45804E+00
8.7240E-06,-3.45914E+00
8.7280E-06,-3.45586E+00
8.7320E-06,-3.45367E+00
8.7360E-06,-3.45039E+00
8.7400E-06,-3.44711E+00
8.7440E-06,-3.44164E+00
8.7480E-06,-3.44164E+00
8.7520E-06,-3.45586E+00
8.7560E-06,-3.46351E+00
8.7600E-06,-3.47336E+00
8.7640E-06,-3.47773E+00
8.7680E-06,-3.48539E+00
8.7720E-06,-3.46679E+00
8.7760E-06,-3.46242E+00
8.7800E-06,-3.46242E+00
8.7840E-06,-3.45804E+00
8.7880E-06,-3.44929E+00
8.7920E-06,-3.44054E+00
8.7960E-06,-3.44492E+00
8.8000E-06,-3.44711E+00
8.8040E-06,-3.42195E+00
8.8080E-06,-3.42632E+00
8.8120E-06,-3.42195E+00
8.8160E-06,-3.40992E+00
8.8200E-06,-3.43726E+00
8.8240E-06,-3.43289E+00
8.8280E-06,-3.43726E+00
8.8320E-06,-3.44711E+00
8.8360E-06,-3.44054E+00
8.8400E-06,-3.43945E+00
8.8440E-06,-3.44492E+00
8.8480E-06,-3.45257E+00
8.8520E-06,-3.44820E+00
8.8560E-06,-3.42851E+00
8.8600E-06,-3.43398E+00
8.8640E-06,-3.43726E+00
8.8680E-06,-3.44164E+00
8.8720E-06,-3.43617E+00
8.8760E-06,-3.42632E+00
8.8800E-06,-3.41539E+00
8.8840E-06,-3.41539E+00
8.8880E-06,-3.41757E+00
8.8920E-06,-3.40882E+00
8.8960E-06,-3.40226E+00
8.9000E-06,-3.39023E+00
8.9040E-06,-3.39679E+00
8.9080E-06,-3.40007E+00
8.9120E-06,-3.39679E+00
8.9160E-06,-3.38914E+00
8.9200E-06,-3.39132E+00
8.9240E-06,-3.39023E+00
8.9280E-06,-3.38586E+00
8.9320E-06,-3.38804E+00
8.9360E-06,-3.39023E+00
8.9400E-06,-3.40117E+00
8.9440E-06,-3.38476E+00
8.9480E-06,-3.37601E+00
8.9520E-06,-3.36070E+00
8.9560E-06,-3.35086E+00
8.9600E-06,-3.35742E+00
8.9640E-06,-3.34211E+00
8.9680E-06,-3.34648E+00
8.9720E-06,-3.33226E+00
8.9760E-06,-3.33882E+00
8.9800E-06,-3.36070E+00
8.9840E-06,-3.37054E+00
8.9880E-06,-3.36945E+00
8.9920E-06,-3.35742E+00
8.9960E-06,-3.36070E+00
9.0000E-06,-3.37273E+00
9.0040E-06,-3.37492E+00
9.0080E-06,-3.36507E+00
9.0120E-06,-3.35851E+00
9.0160E-06,-3.35851E+00
9.0200E-06,-3.37273E+00
9.0240E-06,-3.38586E+00
9.0280E-06,-3.38586E+00
9.0320E-06,-3.39461E+00
9.0360E-06,-3.39679E+00
9.0400E-06,-3.41320E+00
9.0440E-06,-3.40773E+00
9.0480E-06,-3.40554E+00
9.0520E-06,-3.41648E+00
9.0560E-06,-3.41648E+00
9.0600E-06,-3.41320E+00
9.0640E-06,-3.42632E+00
9.0680E-06,-3.43070E+00
9.0720E-06,-3.44601E+00
9.0760E-06,-3.46132E+00
9.0800E-06,-3.46351E+00
9.0840E-06,-3.43289E+00
9.0880E-06,-3.43945E+00
9.0920E-06,-3.44054E+00
9.0960E-06,-3.45476E+00
9.1000E-06,-3.45695E+00
9.1040E-06,-3.44164E+00
9.1080E-06,-3.41429E+00
9.1120E-06,-3.40992E+00
9.1160E-06,-3.40664E+00
9.1200E-06,-3.39242E+00
9.1240E-06,-3.38695E+00
9.1280E-06,-3.39461E+00
9.1320E-06,-3.39023E+00
9.1360E-06,-3.38914E+00
9.1400E-06,-3.38148E+00
9.1440E-06,-3.36507E+00
9.1480E-06,-3.36289E+00
9.1520E-06,-3.36179E+00
9.1560E-06,-3.33554E+00
9.1600E-06,-3.33226E+00
9.1640E-06,-3.32679E+00
9.1680E-06,-3.33226E+00
9.1720E-06,-3.33445E+00
9.1760E-06,-3.32898E+00
9.1800E-06,-3.32898E+00
9.1840E-06,-3.31695E+00
9.1880E-06,-3.29945E+00
9.1920E-06,-3.29179E+00
9.1960E-06,-3.28742E+00
9.2000E-06,-3.28086E+00
9.2040E-06,-3.27867E+00
9.2080E-06,-3.29617E+00
9.2120E-06,-3.29398E+00
9.2160E-06,-3.28851E+00
9.2200E-06,-3.26882E+00
9.2240E-06,-3.24914E+00
9.2280E-06,-3.24476E+00
9.2320E-06,-3.26664E+00
9.2360E-06,-3.25351E+00
9.2400E-06,-3.26445E+00
9.2440E-06,-3.26992E+00
9.2480E-06,-3.25679E+00
9.2520E-06,-3.26336E+00
9.2560E-06,-3.27101E+00
9.2600E-06,-3.26445E+00
9.2640E-06,-3.26336E+00
9.2680E-06,-3.26336E+00
9.2720E-06,-3.25132E+00
9.2760E-06,-3.25351E+00
9.2800E-06,-3.25570E+00
9.2840E-06,-3.25898E+00
9.2880E-06,-3.25679E+00
9.2920E-06,-3.24367E+00
9.2960E-06,-3.23164E+00
9.3000E-06,-3.23492E+00
9.3040E-06,-3.23164E+00
9.3080E-06,-3.24367E+00
9.3120E-06,-3.24039E+00
9.3160E-06,-3.24367E+00
9.3200E-06,-3.24586E+00
9.3240E-06,-3.25023E+00
9.3280E-06,-3.23711E+00
9.3320E-06,-3.24804E+00
9.3360E-06,-3.25679E+00
9.3400E-06,-3.24804E+00
9.3440E-06,-3.24804E+00
9.3480E-06,-3.25570E+00
9.3520E-06,-3.25570E+00
9.3560E-06,-3.23711E+00
9.3600E-06,-3.25023E+00
9.3640E-06,-3.23711E+00
9.3680E-06,-3.25679E+00
9.3720E-06,-3.26117E+00
9.3760E-06,-3.24476E+00
9.3800E-06,-3.24257E+00
9.3840E-06,-3.24695E+00
9.3880E-06,-3.25351E+00
9.3920E-06,-3.24914E+00
9.3960E-06,-3.24257E+00
9.4000E-06,-3.23273E+00
9.4040E-06,-3.23820E+00
9.4080E-06,-3.24148E+00
9.4120E-06,-3.23820E+00
9.4160E-06,-3.24148E+00
9.4200E-06,-3.24148E+00
9.4240E-06,-3.23054E+00
9.4280E-06,-3.23054E+00
9.4320E-06,-3.22507E+00
9.4360E-06,-3.21961E+00
9.4400E-06,-3.21414E+00
9.4440E-06,-3.21195E+00
9.4480E-06,-3.20320E+00
9.4520E-06,-3.21742E+00
9.4560E-06,-3.20101E+00
9.4600E-06,-3.17914E+00
9.4640E-06,-3.17039E+00
9.4680E-06,-3.17804E+00
9.4720E-06,-3.17039E+00
9.4760E-06,-3.18023E+00
9.4800E-06,-3.18023E+00
9.4840E-06,-3.15945E+00
9.4880E-06,-3.16929E+00
9.4920E-06,-3.15179E+00
9.4960E-06,-3.15179E+00
9.5000E-06,-3.14742E+00
9.5040E-06,-3.13101E+00
9.5080E-06,-3.13429E+00
9.5120E-06,-3.12336E+00
9.5160E-06,-3.12992E+00
9.5200E-06,-3.13429E+00
9.5240E-06,-3.12992E+00
9.5280E-06,-3.12992E+00
9.5320E-06,-3.11789E+00
9.5360E-06,-3.12007E+00
9.5400E-06,-3.11679E+00
9.5440E-06,-3.12226E+00
9.5480E-06,-3.13539E+00
9.5520E-06,-3.13867E+00
9.5560E-06,-3.13211E+00
9.5600E-06,-3.12773E+00
9.5640E-06,-3.12773E+00
9.5680E-06,-3.11570E+00
9.5720E-06,-3.11351E+00
9.5760E-06,-3.10039E+00
9.5800E-06,-3.08836E+00
9.5840E-06,-3.10367E+00
9.5880E-06,-3.11132E+00
9.5920E-06,-3.11132E+00
9.5960E-06,-3.12664E+00
9.6000E-06,-3.12007E+00
9.6040E-06,-3.12445E+00
9.6080E-06,-3.12773E+00
9.6120E-06,-3.11023E+00
9.6160E-06,-3.11570E+00
9.6200E-06,-3.12882E+00
9.6240E-06,-3.14195E+00
9.6280E-06,-3.15398E+00
9.6320E-06,-3.13757E+00
9.6360E-06,-3.13757E+00
9.6400E-06,-3.14195E+00
9.6440E-06,-3.13539E+00
9.6480E-06,-3.14304E+00
9.6520E-06,-3.13211E+00
9.6560E-06,-3.11789E+00
9.6600E-06,-3.11461E+00
9.6640E-06,-3.11351E+00
9.6680E-06,-3.10695E+00
9.6720E-06,-3.09382E+00
9.6760E-06,-3.09820E+00
9.6800E-06,-3.10367E+00
9.6840E-06,-3.12117E+00
9.6880E-06,-3.10039E+00
9.6920E-06,-3.10695E+00
9.6960E-06,-3.11132E+00
9.7000E-06,-3.11570E+00
9.7040E-06,-3.12226E+00
9.7080E-06,-3.11242E+00
9.7120E-06,-3.11898E+00
9.7160E-06,-3.11570E+00
9.7200E-06,-3.11351E+00
9.7240E-06,-3.11023E+00
9.7280E-06,-3.10804E+00
9.7320E-06,-3.10914E+00
9.7360E-06,-3.12664E+00
9.7400E-06,-3.12117E+00
9.7440E-06,-3.10039E+00
9.7480E-06,-3.08179E+00
9.7520E-06,-3.07304E+00
9.7560E-06,-3.08289E+00
9.7600E-06,-3.08507E+00
9.7640E-06,-3.07304E+00
9.7680E-06,-3.07851E+00
9.7720E-06,-3.07304E+00
9.7760E-06,-3.07414E+00
9.7800E-06,-3.09492E+00
9.7840E-06,-3.08617E+00
9.7880E-06,-3.09711E+00
9.7920E-06,-3.10476E+00
9.7960E-06,-3.10257E+00
9.8000E-06,-3.08507E+00
9.8040E-06,-3.09273E+00
9.8080E-06,-3.07961E+00
9.8120E-06,-3.09273E+00
9.8160E-06,-3.08070E+00
9.8200E-06,-3.08398E+00
9.8240E-06,-3.08726E+00
9.8280E-06,-3.08945E+00
9.8320E-06,-3.09273E+00
9.8360E-06,-3.08070E+00
9.8400E-06,-3.07851E+00
9.8440E-06,-3.06648E+00
9.8480E-06,-3.05007E+00
9.8520E-06,-3.03367E+00
9.8560E-06,-3.04679E+00
9.8600E-06,-3.03804E+00
9.8640E-06,-3.03367E+00
9.8680E-06,-3.03039E+00
9.8720E-06,-3.02492E+00
9.8760E-06,-3.02929E+00
9.8800E-06,-3.02382E+00
9.8840E-06,-3.03476E+00
9.8880E-06,-3.02711E+00
9.8920E-06,-3.02711E+00
9.8960E-06,-3.03039E+00
9.9000E-06,-3.03148E+00
9.9040E-06,-3.01617E+00
9.9080E-06,-3.02601E+00
9.9120E-06,-3.00632E+00
9.9160E-06,-2.99429E+00
9.9200E-06,-2.99101E+00
9.9240E-06,-2.99101E+00
9.9280E-06,-2.97351E+00
9.9320E-06,-2.96586E+00
9.9360E-06,-2.96695E+00
9.9400E-06,-2.97461E+00
9.9440E-06,-2.97789E+00
9.9480E-06,-2.98007E+00
9.9520E-06,-2.98664E+00
9.9560E-06,-2.98992E+00
9.9600E-06,-2.98445E+00
9.9640E-06,-2.98882E+00
9.9680E-06,-2.99539E+00
9.9720E-06,-2.99867E+00
9.9760E-06,-3.00304E+00
9.9800E-06,-2.97132E+00
9.9840E-06,-2.96257E+00
9.9880E-06,-2.95711E+00
9.9920E-06,-2.95929E+00
9.9960E-06,-2.96148E+00
1.0000E-05,-2.95164E+00
1.0004E-05,-2.95929E+00
1.0008E-05,-2.95164E+00
1.0012E-05,-2.95929E+00
1.0016E-05,-2.95711E+00
1.0020E-05,-2.95711E+00
1.0024E-05,-2.95382E+00
1.0028E-05,-2.96039E+00
1.0032E-05,-2.96586E+00
1.0036E-05,-2.97570E+00
1.0040E-05,-2.97351E+00
1.0044E-05,-2.97132E+00
1.0048E-05,-2.96586E+00
1.0052E-05,-2.96586E+00
1.0056E-05,-2.95164E+00
1.0060E-05,-2.95492E+00
1.0064E-05,-2.94289E+00
1.0068E-05,-2.92320E+00
1.0072E-05,-2.91554E+00
1.0076E-05,-2.90898E+00
1.0080E-05,-2.90132E+00
1.0084E-05,-2.91336E+00
1.0088E-05,-2.89476E+00
1.0092E-05,-2.89476E+00
1.0096E-05,-2.89148E+00
1.0100E-05,-2.88164E+00
1.0104E-05,-2.90132E+00
1.0108E-05,-2.91226E+00
1.0112E-05,-2.91664E+00
1.0116E-05,-2.91226E+00
1.0120E-05,-2.91882E+00
1.0124E-05,-2.91882E+00
1.0128E-05,-2.91445E+00
1.0132E-05,-2.91664E+00
1.0136E-05,-2.91445E+00
1.0140E-05,-2.90461E+00
1.0144E-05,-2.88929E+00
1.0148E-05,-2.89367E+00
1.0152E-05,-2.88382E+00
1.0156E-05,-2.86414E+00
1.0160E-05,-2.85539E+00
1.0164E-05,-2.85867E+00
1.0168E-05,-2.87070E+00
1.0172E-05,-2.86961E+00
1.0176E-05,-2.88382E+00
1.0180E-05,-2.89257E+00
1.0184E-05,-2.89039E+00
1.0188E-05,-2.89039E+00
1.0192E-05,-2.88711E+00
1.0196E-05,-2.88711E+00
1.0200E-05,-2.88273E+00
1.0204E-05,-2.87179E+00
1.0208E-05,-2.85867E+00
1.0212E-05,-2.86523E+00
1.0216E-05,-2.83351E+00
1.0220E-05,-2.82367E+00
1.0224E-05,-2.81382E+00
1.0228E-05,-2.79523E+00
1.0232E-05,-2.75476E+00
1.0236E-05,-2.70554E+00
1.0240E-05,-2.66507E+00
1.0244E-05,-2.60929E+00
1.0248E-05,-2.55679E+00
1.0252E-05,-2.50429E+00
1.0256E-05,-2.43429E+00
1.0260E-05,-2.36976E+00
1.0264E-05,-2.28882E+00
1.0268E-05,-2.21773E+00
1.0272E-05,-2.12695E+00
1.0276E-05,-2.05148E+00
1.0280E-05,-1.97601E+00
1.0284E-05,-1.87867E+00
1.0288E-05,-1.79226E+00
1.0292E-05,-1.66867E+00
1.0296E-05,-1.56695E+00
1.0300E-05,-1.43789E+00
1.0304E-05,-1.32195E+00
1.0308E-05,-1.19289E+00
1.0312E-05,-1.06273E+00
1.0316E-05,-9.36950E-01
1.0320E-05,-7.98044E-01
1.0324E-05,-6.61325E-01
1.0328E-05,-5.20231E-01
1.0332E-05,-3.95544E-01
1.0336E-05,-2.46794E-01
1.0340E-05,-1.17731E-01
1.0344E-05,2.55501E-02
1.0348E-05,1.62269E-01
1.0352E-05,3.06644E-01
1.0356E-05,4.26956E-01
1.0360E-05,5.52738E-01
1.0364E-05,6.79613E-01
1.0368E-05,8.04300E-01
1.0372E-05,9.11488E-01
1.0376E-05,1.02305E+00
1.0380E-05,1.13461E+00
1.0384E-05,1.23414E+00
1.0388E-05,1.30633E+00
1.0392E-05,1.38508E+00
1.0396E-05,1.47258E+00
1.0400E-05,1.55680E+00
1.0404E-05,1.62899E+00
1.0408E-05,1.69024E+00
1.0412E-05,1.75805E+00
1.0416E-05,1.81164E+00
1.0420E-05,1.85758E+00
1.0424E-05,1.88821E+00
1.0428E-05,1.92321E+00
1.0432E-05,1.94618E+00
1.0436E-05,1.94727E+00
1.0440E-05,1.93852E+00
1.0444E-05,1.93633E+00
1.0448E-05,1.93633E+00
1.0452E-05,1.91664E+00
1.0456E-05,1.90352E+00
1.0460E-05,1.88164E+00
1.0464E-05,1.84446E+00
1.0468E-05,1.81164E+00
1.0472E-05,1.76899E+00
1.0476E-05,1.71649E+00
1.0480E-05,1.68914E+00
1.0484E-05,1.62899E+00
1.0488E-05,1.55789E+00
1.0492E-05,1.47696E+00
1.0496E-05,1.42336E+00
1.0500E-05,1.34571E+00
1.0504E-05,1.26477E+00
1.0508E-05,1.19914E+00
1.0512E-05,1.12039E+00
1.0516E-05,1.04383E+00
1.0520E-05,9.51956E-01
1.0524E-05,8.66644E-01
1.0528E-05,7.93363E-01
1.0532E-05,7.15706E-01
1.0536E-05,6.35863E-01
1.0540E-05,5.38519E-01
1.0544E-05,4.60863E-01
1.0548E-05,3.93050E-01
1.0552E-05,3.04456E-01
1.0556E-05,2.21331E-01
1.0560E-05,1.49144E-01
1.0564E-05,8.46126E-02
1.0568E-05,1.68001E-02
1.0572E-05,-5.21062E-02
1.0576E-05,-1.17731E-01
1.0580E-05,-1.70231E-01
1.0584E-05,-2.33669E-01
1.0588E-05,-2.80700E-01
1.0592E-05,-3.37575E-01
1.0596E-05,-3.87887E-01
1.0600E-05,-4.25075E-01
1.0604E-05,-4.88512E-01
1.0608E-05,-5.22419E-01
1.0612E-05,-5.41012E-01
1.0616E-05,-5.62887E-01
1.0620E-05,-5.92419E-01
1.0624E-05,-6.04450E-01
1.0628E-05,-6.30700E-01
1.0632E-05,-6.54762E-01
1.0636E-05,-6.56950E-01
1.0640E-05,-6.42731E-01
1.0644E-05,-6.40544E-01
1.0648E-05,-6.40544E-01
1.0652E-05,-6.29606E-01
1.0656E-05,-6.23044E-01
1.0660E-05,-6.13200E-01
1.0664E-05,-5.84762E-01
1.0668E-05,-5.63981E-01
1.0672E-05,-5.47575E-01
1.0676E-05,-5.04919E-01
1.0680E-05,-4.69919E-01
1.0684E-05,-4.17419E-01
1.0688E-05,-3.68200E-01
1.0692E-05,-3.29919E-01
1.0696E-05,-2.83981E-01
1.0700E-05,-2.36950E-01
1.0704E-05,-1.93200E-01
1.0708E-05,-1.43981E-01
1.0712E-05,-1.10075E-01
1.0716E-05,-5.64812E-02
1.0720E-05,-3.98117E-03
1.0724E-05,4.96126E-02
1.0728E-05,1.13050E-01
1.0732E-05,1.53519E-01
1.0736E-05,1.99456E-01
1.0740E-05,2.55238E-01
1.0744E-05,3.00081E-01
1.0748E-05,3.48206E-01
1.0752E-05,4.11644E-01
1.0756E-05,4.53206E-01
1.0760E-05,4.92581E-01
1.0764E-05,5.19925E-01
1.0768E-05,5.62581E-01
1.0772E-05,6.01956E-01
1.0776E-05,6.38050E-01
1.0780E-05,6.76331E-01
1.0784E-05,7.22269E-01
1.0788E-05,7.46331E-01
1.0792E-05,7.58363E-01
1.0796E-05,7.83519E-01
1.0800E-05,8.02113E-01
1.0804E-05,8.15238E-01
1.0808E-05,8.18519E-01
1.0812E-05,8.29456E-01
1.0816E-05,8.40394E-01
1.0820E-05,8.54613E-01
1.0824E-05,8.56800E-01
1.0828E-05,8.72113E-01
1.0832E-05,8.78675E-01
1.0836E-05,8.85238E-01
1.0840E-05,8.87425E-01
1.0844E-05,8.89613E-01
1.0848E-05,8.73206E-01
1.0852E-05,8.63363E-01
1.0856E-05,8.51331E-01
1.0860E-05,8.40394E-01
1.0864E-05,8.18519E-01
1.0868E-05,8.04300E-01
1.0872E-05,7.82425E-01
1.0876E-05,7.62738E-01
1.0880E-05,7.33206E-01
1.0884E-05,7.05863E-01
1.0888E-05,6.82894E-01
1.0892E-05,6.56644E-01
1.0896E-05,6.39144E-01
1.0900E-05,6.04144E-01
1.0904E-05,5.61488E-01
1.0908E-05,5.15550E-01
1.0912E-05,4.95863E-01
1.0916E-05,4.92581E-01
1.0920E-05,4.68519E-01
1.0924E-05,4.36800E-01
1.0928E-05,4.11644E-01
1.0932E-05,3.84300E-01
1.0936E-05,3.50394E-01
1.0940E-05,3.21956E-01
1.0944E-05,2.83675E-01
1.0948E-05,2.59613E-01
1.0952E-05,2.24613E-01
1.0956E-05,2.00550E-01
1.0960E-05,1.74300E-01
1.0964E-05,1.39300E-01
1.0968E-05,1.09769E-01
1.0972E-05,9.55501E-02
1.0976E-05,7.47688E-02
1.0980E-05,7.47688E-02
1.0984E-05,6.05501E-02
1.0988E-05,2.88313E-02
1.0992E-05,9.14383E-03
1.0996E-05,-5.07492E-03
1.1000E-05,-2.14812E-02
1.1004E-05,-2.25749E-02
1.1008E-05,-9.44992E-03
1.1012E-05,-9.44992E-03
1.1016E-05,-2.58562E-02
1.1020E-05,-3.67937E-02
1.1024E-05,-2.58562E-02
1.1028E-05,-1.38249E-02
1.1032E-05,-6.16867E-03
1.1036E-05,1.48758E-03
1.1040E-05,-1.79367E-03
1.1044E-05,8.05008E-03
1.1048E-05,2.11751E-02
1.1052E-05,3.64876E-02
1.1056E-05,4.30501E-02
1.1060E-05,5.61751E-02
1.1064E-05,6.93001E-02
1.1068E-05,7.25813E-02
1.1072E-05,8.35188E-02
1.1076E-05,1.08675E-01
1.1080E-05,1.21800E-01
1.1084E-05,1.39300E-01
1.1088E-05,1.61175E-01
1.1092E-05,1.87425E-01
1.1096E-05,1.97269E-01
1.1100E-05,2.12581E-01
1.1104E-05,2.19144E-01
1.1108E-05,2.28988E-01
1.1112E-05,2.65081E-01
1.1116E-05,2.83675E-01
1.1120E-05,2.95706E-01
1.1124E-05,3.09925E-01
1.1128E-05,3.39456E-01
1.1132E-05,3.31800E-01
1.1136E-05,3.47113E-01
1.1140E-05,3.62425E-01
1.1144E-05,3.84300E-01
1.1148E-05,3.89769E-01
1.1152E-05,4.00706E-01
1.1156E-05,4.20394E-01
1.1160E-05,4.17113E-01
1.1164E-05,4.09456E-01
1.1168E-05,4.22581E-01
1.1172E-05,4.19300E-01
1.1176E-05,4.12738E-01
1.1180E-05,4.23675E-01
1.1184E-05,4.45550E-01
1.1188E-05,4.57581E-01
1.1192E-05,4.70706E-01
1.1196E-05,4.75081E-01
1.1200E-05,4.59769E-01
1.1204E-05,4.54300E-01
1.1208E-05,4.61956E-01
1.1212E-05,4.66331E-01
1.1216E-05,4.57581E-01
1.1220E-05,4.54300E-01
1.1224E-05,4.56488E-01
1.1228E-05,4.40081E-01
1.1232E-05,4.20394E-01
1.1236E-05,4.22581E-01
1.1240E-05,4.20394E-01
1.1244E-05,4.37894E-01
1.1248E-05,4.32425E-01
1.1252E-05,4.20394E-01
1.1256E-05,4.26956E-01
1.1260E-05,4.11644E-01
1.1264E-05,4.14925E-01
1.1268E-05,4.01800E-01
1.1272E-05,3.90863E-01
1.1276E-05,3.85394E-01
1.1280E-05,3.72269E-01
1.1284E-05,3.67894E-01
1.1288E-05,3.73363E-01
1.1292E-05,3.48206E-01
1.1296E-05,3.33988E-01
1.1300E-05,3.23050E-01
1.1304E-05,3.14300E-01
1.1308E-05,2.85863E-01
1.1312E-05,2.72738E-01
1.1316E-05,2.62894E-01
1.1320E-05,2.51956E-01
1.1324E-05,2.54144E-01
1.1328E-05,2.46488E-01
1.1332E-05,2.37738E-01
1.1336E-05,2.20238E-01
1.1340E-05,2.14769E-01
1.1344E-05,2.16956E-01
1.1348E-05,1.93988E-01
1.1352E-05,1.91800E-01
1.1356E-05,1.98363E-01
1.1360E-05,1.86331E-01
1.1364E-05,1.68831E-01
1.1368E-05,1.44769E-01
1.1372E-05,1.37113E-01
1.1376E-05,1.30550E-01
1.1380E-05,1.22894E-01
1.1384E-05,1.20706E-01
1.1388E-05,1.25081E-01
1.1392E-05,1.30550E-01
1.1396E-05,1.29456E-01
1.1400E-05,1.34925E-01
1.1404E-05,1.19613E-01
1.1408E-05,1.25081E-01
1.1412E-05,1.19613E-01
1.1416E-05,1.33831E-01
1.1420E-05,1.36019E-01
1.1424E-05,1.43675E-01
1.1428E-05,1.53519E-01
1.1432E-05,1.60081E-01
1.1436E-05,1.57894E-01
1.1440E-05,1.61175E-01
1.1444E-05,1.74300E-01
1.1448E-05,1.76488E-01
1.1452E-05,1.76488E-01
1.1456E-05,1.85238E-01
1.1460E-05,1.85238E-01
1.1464E-05,1.78675E-01
1.1468E-05,1.66644E-01
1.1472E-05,1.73206E-01
1.1476E-05,1.73206E-01
1.1480E-05,1.81956E-01
1.1484E-05,1.88519E-01
1.1488E-05,2.08206E-01
1.1492E-05,2.23519E-01
1.1496E-05,2.38831E-01
1.1500E-05,2.48675E-01
1.1504E-05,2.60706E-01
1.1508E-05,2.76019E-01
1.1512E-05,2.76019E-01
1.1516E-05,2.68363E-01
1.1520E-05,2.83675E-01
1.1524E-05,2.80394E-01
1.1528E-05,3.02269E-01
1.1532E-05,3.16488E-01
1.1536E-05,3.20863E-01
1.1540E-05,3.18675E-01
1.1544E-05,3.31800E-01
1.1548E-05,3.40550E-01
1.1552E-05,3.46019E-01
1.1556E-05,3.51488E-01
1.1560E-05,3.60238E-01
1.1564E-05,3.66800E-01
1.1568E-05,3.64613E-01
1.1572E-05,3.62425E-01
1.1576E-05,3.63519E-01
1.1580E-05,3.67894E-01
1.1584E-05,3.84300E-01
1.1588E-05,3.81019E-01
1.1592E-05,3.78831E-01
1.1596E-05,3.97425E-01
1.1600E-05,3.99613E-01
1.1604E-05,3.91956E-01
1.1608E-05,3.91956E-01
1.1612E-05,3.81019E-01
1.1616E-05,3.77738E-01
1.1620E-05,3.71175E-01
1.1624E-05,3.58050E-01
1.1628E-05,3.55863E-01
1.1632E-05,3.49300E-01
1.1636E-05,3.41644E-01
1.1640E-05,3.49300E-01
1.1644E-05,3.35081E-01
1.1648E-05,3.35081E-01
1.1652E-05,3.43831E-01
1.1656E-05,3.18675E-01
1.1660E-05,3.14300E-01
1.1664E-05,3.01175E-01
1.1668E-05,3.04456E-01
1.1672E-05,2.92425E-01
1.1676E-05,2.82581E-01
1.1680E-05,2.83675E-01
1.1684E-05,2.70550E-01
1.1688E-05,2.76019E-01
1.1692E-05,2.74925E-01
1.1696E-05,2.68363E-01
1.1700E-05,2.62894E-01
1.1704E-05,2.53050E-01
1.1708E-05,2.37738E-01
1.1712E-05,2.49769E-01
1.1716E-05,2.51956E-01
1.1720E-05,2.54144E-01
1.1724E-05,2.60706E-01
1.1728E-05,2.57425E-01
1.1732E-05,2.57425E-01
1.1736E-05,2.56331E-01
1.1740E-05,2.53050E-01
1.1744E-05,2.48675E-01
1.1748E-05,2.51956E-01
1.1752E-05,2.58519E-01
1.1756E-05,2.71644E-01
1.1760E-05,2.60706E-01
1.1764E-05,2.53050E-01
1.1768E-05,2.57425E-01
1.1772E-05,2.56331E-01
1.1776E-05,2.44300E-01
1.1780E-05,2.44300E-01
1.1784E-05,2.56331E-01
1.1788E-05,2.59613E-01
1.1792E-05,2.49769E-01
1.1796E-05,2.45394E-01
1.1800E-05,2.42113E-01
1.1804E-05,2.42113E-01
1.1808E-05,2.53050E-01
1.1812E-05,2.44300E-01
1.1816E-05,2.43206E-01
1.1820E-05,2.48675E-01
1.1824E-05,2.48675E-01
1.1828E-05,2.36644E-01
1.1832E-05,2.53050E-01
1.1836E-05,2.60706E-01
1.1840E-05,2.70550E-01
1.1844E-05,2.66175E-01
1.1848E-05,2.63988E-01
1.1852E-05,2.71644E-01
1.1856E-05,2.70550E-01
1.1860E-05,2.74925E-01
1.1864E-05,2.80394E-01
1.1868E-05,2.79300E-01
1.1872E-05,2.86956E-01
1.1876E-05,2.74925E-01
1.1880E-05,2.49769E-01
1.1884E-05,2.70550E-01
1.1888E-05,2.66175E-01
1.1892E-05,2.80394E-01
1.1896E-05,2.80394E-01
1.1900E-05,2.72738E-01
1.1904E-05,2.86956E-01
1.1908E-05,2.96800E-01
1.1912E-05,3.14300E-01
1.1916E-05,3.16488E-01
1.1920E-05,3.21956E-01
1.1924E-05,3.27425E-01
1.1928E-05,3.23050E-01
1.1932E-05,3.17581E-01
1.1936E-05,3.28519E-01
1.1940E-05,3.28519E-01
1.1944E-05,3.31800E-01
1.1948E-05,3.41644E-01
1.1952E-05,3.54769E-01
1.1956E-05,3.48206E-01
1.1960E-05,3.38363E-01
1.1964E-05,3.39456E-01
1.1968E-05,3.30706E-01
1.1972E-05,3.33988E-01
1.1976E-05,3.33988E-01
1.1980E-05,3.30706E-01
1.1984E-05,3.31800E-01
1.1988E-05,3.27425E-01
1.1992E-05,3.39456E-01
1.1996E-05,3.35081E-01

